Doctor Trigger: A Framework for Release-Bound Face Verification

Face swapping and generative editing enable realistic facial manipulation, while online redistribution complicates publisher oversight of circulating face images. Existing approaches establish provenance, detect manipulation, recover embedded watermarks, verify image integrity, or disrupt unauthorized face manipulation. These capabilities do not necessarily establish consistency with a specific publisher-enrolled release, limiting the evidence available for verification and human review. To address this gap, we introduce Doctor Trigger, a framework for verifying circulating faces against private publisher-held release records. Before publication, the publisher embeds a weak keyed Fourier-phase signal in each face while preserving visual fidelity and stores its spectral reference. Afterward, verification compares the circulating face with that reference and uses key projection to measure retention of the release-specific signal. Therefore, relation and key evidence jointly help publishers identify suspicious copies for review, potentially reducing the circulation of manipulated images. Experimental results across FF++, DFDC, and Celeb-DF show that spectral agreement separates tested face swaps and generative manipulations from enrolled releases, while the keyed signal distinguishes published versions from their unreleased originals under the evaluated key-preserving benign transformations. Doctor Trigger complements provenance metadata with release-specific face verification and record-linked evidence for further assessment.

==> figures/data/table4/still_calibration.csv <==
kind,enrollment_id,channel,H_sub,H_forward
cal,00014287269ae2ab00107351,jpeg85,0.9976393973000542,
cal,000cf4851e7a40e1b772948b,jpeg85,0.9984286903443425,
cal,0050ea1ce3e979390ab601b9,jpeg85,0.9978403648706756,
cal,0055fed3e5b78410a722205a,jpeg85,0.9988280100632512,
cal,005b5ed786d6dc62e1f87951,jpeg85,0.99859606580618,
cal,006f58cca088f98b3e549916,jpeg85,0.9989233295977754,
cal,009be8244f11635c906f8153,jpeg85,0.9987548279591992,
cal,00db56f2613bc370f377f653,jpeg85,0.9988760960661024,
cal,00ff5260f9a5715326dc4cb2,jpeg85,0.9982967026188492,
cal,01210eb58c7d21d196ff367b,jpeg85,0.99849346947401,
cal,01f09f86cf73bb65fe8defc8,jpeg85,0.9980256666121184,
cal,01f573873cdc20c10d513090,jpeg85,0.9936777110479116,
cal,023d2171776d76e3cde0e950,jpeg85,0.9990329922025172,
cal,026171f5b9c124f5d551c95a,jpeg85,0.9994507801476952,
cal,02678f56d7f803d095829fd4,jpeg85,0.9989503072704964,
cal,02e17f8fe834dbafbbdfdd32,jpeg85,0.999165521387236,
cal,02e6d6148ad3db36a9c1cb2a,jpeg85,0.9986229484250208,
cal,039faa9475787092c5307c2f,jpeg85,0.9914809583042536,
cal,03bcef3ed3cb0dba55dcecd0,jpeg85,0.9990327687188691,
cal,03fe17f49f89d32290f819ec,jpeg85,0.9974948724664932,
cal,04510b37dd8955bc57b92f19,jpeg85,0.9984737752040148,
cal,04633a38f33c3a94f46eb5d3,jpeg85,0.9955179842683552,
cal,0468fdb49859c566e5c91af4,jpeg85,0.99912982193495,
cal,0476b60e49d59f6b92e047fe,jpeg85,0.9992899335753908,
cal,04c17d70694b2baa962962f7,jpeg85,0.9984772616133272,
cal,05102055f5c3a1ca3d202dad,jpeg85,0.996651952589487,
cal,053f379bc425310f32a37c23,jpeg85,0.99820178454869,
cal,0570d0a748c18d27c281b4d2,jpeg85,0.9949751464844844,
cal,0586ea54eb275967b59e8700,jpeg85,0.99945612789302,
cal,05be3092bf7930890b30bca8,jpeg85,0.9989791319162804,
cal,05eea9628d61ffdd612f6ce7,jpeg85,0.9929127284411836,
cal,060542ef196f7bc7dec21dee,jpeg85,0.9991186599854882,
cal,063673fbc583fdc8f5d72c0f,jpeg85,0.9864911403711856,
cal,065d38c2347c527d7b2b3d0f,jpeg85,0.9991701293253644,
cal,06c7f96abb80a76326cc7e4b,jpeg85,0.998505025990104,
cal,06e2a0ce1deb2e134f394436,jpeg85,0.9988235167745894,
cal,06e5f3fc29181ef509138721,jpeg85,0.9985725461401032,
cal,06f30dcb9bfa32437a44c0ab,jpeg85,0.9992504358243912,
cal,0729083550a29379f438db10,jpeg85,0.9987493003271504,
cal,07ecafc788637980843ea179,jpeg85,0.999123829854458,
cal,084c07a1594091724dd16d67,jpeg85,0.9992266061031568,
cal,084cc012b9d05e6fb9c99651,jpeg85,0.985325510379206,
cal,08557eb253b8a127e919193a,jpeg85,0.9989973113568652,
cal,0855eda51ee348cdb81698cf,jpeg85,0.99932936236628,
cal,0889be4893bbcb52b96d3b0a,jpeg85,0.9949055388715772,
cal,08c2b18fc406a98267e25199,jpeg85,0.9988374506811978,
cal,08fc04cd82a979d1e3202579,jpeg85,0.9977225705033144,
cal,09085a5d3fd3d6ad1eafb4e5,jpeg85,0.9985900644835952,
cal,0942b4631c7570a4e7cf28be,jpeg85,0.9989726335008918,
cal,096d94c36ef09d76d9e11a5a,jpeg85,0.9990675377750012,
cal,09b4ad8d0e5fbe60bc3e499f,jpeg85,0.9991739477937728,
cal,09b53ce8c98b1c4ec934c11a,jpeg85,0.9994928146483736,
cal,0a761c4b719fdeb05819e553,jpeg85,0.9993504549298086,
cal,0af54b5b977ad46b3073f564,jpeg85,0.9989582050533676,
cal,0b0175b08bde0c720d59b512,jpeg85,0.9986063664474748,
cal,0b07c659153adaedb61ba10c,jpeg85,0.9847553566695264,
cal,0bc62ac1283c520f6631ef24,jpeg85,0.9994966446041008,
cal,0c375cbbcf6fab697e44ab16,jpeg85,0.9994624731250088,
cal,0c497ee32bf4ea4aaef1b898,jpeg85,0.9973555030154662,
cal,0d3e5e129baa06471945dbd8,jpeg85,0.9990381439652406,
cal,0d51ecf15a721a1e9f6f6915,jpeg85,0.9989333023220992,
cal,0dca4bbaf52a3f8bea18df44,jpeg85,0.9993168571094856,
cal,0e3f51665fccb05654b5e7f9,jpeg85,0.9958423781696653,
cal,0e60942f0874be645d628670,jpeg85,0.9988192537733154,
cal,0e63f9632fc2fcebfb266e74,jpeg85,0.9990745538124756,
cal,0e76c7b344fdd09c75cef2ab,jpeg85,0.9993974157536052,
cal,0ee81e0f67e40b36604bd8ee,jpeg85,0.999259127029655,
cal,0f22029b8dfe300636578e8f,jpeg85,0.9992723893401854,
cal,0f3dcac3d8e951c1b6d81db9,jpeg85,0.9953204754068272,
cal,0f45a6fb659cdad7a3d9e23b,jpeg85,0.9994471459105334,
cal,0f4f269920641dbd4121b782,jpeg85,0.9986808754463922,
cal,0faa81e239844c9fd867544e,jpeg85,0.99931751756567,
cal,0fac32fa6a31bfdbd83650ef,jpeg85,0.998923580261626,
cal,0fb54d91cc96c29932f928f0,jpeg85,0.9989146084572532,
cal,0fed8a0a7382dbde6131f238,jpeg85,0.9975091325325096,
cal,104f238eb713861f18bd9a0e,jpeg85,0.998883213570216,
cal,10d890ef2b0a813cfc36332a,jpeg85,0.9992398913841514,
cal,111f84a08d9342458eb64fef,jpeg85,0.9989591724183572,
cal,11301f5d9b2cd8dc013516c2,jpeg85,0.9986775611078034,
cal,1130ee49ebac98266c0dd226,jpeg85,0.9985056772725582,
cal,11b419cabada6e442e5d01f0,jpeg85,0.999382225431745,
cal,1220d44a2a27eb4bcad75fe9,jpeg85,0.9991530533379458,
cal,1293a14fef4d1aed5eca611f,jpeg85,0.9989883674417344,
cal,129c17c99307c7e9f319972c,jpeg85,0.9987448143104554,
cal,12c7f17805fc59b9953f9f34,jpeg85,0.998406293256124,
cal,130c95ffeab52235428ddfa4,jpeg85,0.9975016797166096,
cal,1320234f36776114b28d88a8,jpeg85,0.9990946455765968,
cal,134e1d59af1ecad0497982a2,jpeg85,0.998973494599434,
cal,1353efbb7136c5340d92754d,jpeg85,0.9946080870959708,
cal,13b34ae7850e260b4e06409b,jpeg85,0.998630511997772,
cal,13c8de8dde4a29469b07e15c,jpeg85,0.9975966683033626,
cal,13c9af4051a0fbef2f776599,jpeg85,0.9987814711508954,
cal,13ce0a4e06530beda779803c,jpeg85,0.9976824582018722,
cal,14303da0b9c768db8ec71734,jpeg85,0.9981212392051708,
cal,143bb0dc7ad329bab3a835a7,jpeg85,0.9994922596053396,
cal,14fae92b937e7b8f08f3f38a,jpeg85,0.9989648278509196,
cal,150630b28214828de99075df,jpeg85,0.9994550032808774,
cal,152991b75b31d9e5db23bf08,jpeg85,0.9981782868658194,
cal,159c6347a7b8be9575583712,jpeg85,0.9990107424005176,
cal,15ac8bb41973a6fa02438b9e,jpeg85,0.9987482749276484,
cal,00014287269ae2ab00107351,lossless,0.9989274591978272,
cal,000cf4851e7a40e1b772948b,lossless,0.9991283161493963,
cal,0050ea1ce3e979390ab601b9,lossless,0.998744294841693,
cal,0055fed3e5b78410a722205a,lossless,0.9992802775493004,
cal,005b5ed786d6dc62e1f87951,lossless,0.9990984656763812,
cal,006f58cca088f98b3e549916,lossless,0.9992847001476004,
cal,009be8244f11635c906f8153,lossless,0.9993067095660676,
cal,00db56f2613bc370f377f653,lossless,0.9992640468809147,
cal,00ff5260f9a5715326dc4cb2,lossless,0.9987784467459137,
cal,01210eb58c7d21d196ff367b,lossless,0.9989528844305778,
cal,01f09f86cf73bb65fe8defc8,lossless,0.9989172072460536,
cal,01f573873cdc20c10d513090,lossless,0.9979325360449416,
cal,023d2171776d76e3cde0e950,lossless,0.9994739923062468,
cal,026171f5b9c124f5d551c95a,lossless,0.9996685394349676,
cal,02678f56d7f803d095829fd4,lossless,0.9993057184471502,
cal,02e17f8fe834dbafbbdfdd32,lossless,0.9994632009891924,
cal,02e6d6148ad3db36a9c1cb2a,lossless,0.9991006512767516,
cal,039faa9475787092c5307c2f,lossless,0.9974071901343406,
cal,03bcef3ed3cb0dba55dcecd0,lossless,0.9994131563076328,
cal,03fe17f49f89d32290f819ec,lossless,0.99860219544421,
cal,04510b37dd8955bc57b92f19,lossless,0.999138799964713,
cal,04633a38f33c3a94f46eb5d3,lossless,0.996760635012016,
cal,0468fdb49859c566e5c91af4,lossless,0.999472599776852,
cal,0476b60e49d59f6b92e047fe,lossless,0.999602253987781,
cal,04c17d70694b2baa962962f7,lossless,0.998980295310166,
cal,05102055f5c3a1ca3d202dad,lossless,0.99862727205509,
cal,053f379bc425310f32a37c23,lossless,0.9987577839610616,
cal,0570d0a748c18d27c281b4d2,lossless,0.9975959844201856,
cal,0586ea54eb275967b59e8700,lossless,0.9996401478002468,
cal,05be3092bf7930890b30bca8,lossless,0.9992630690857004,
cal,05eea9628d61ffdd612f6ce7,lossless,0.9980125370221112,
cal,060542ef196f7bc7dec21dee,lossless,0.999438361516622,
cal,063673fbc583fdc8f5d72c0f,lossless,0.9956824953494324,
cal,065d38c2347c527d7b2b3d0f,lossless,0.9994064031587114,
cal,06c7f96abb80a76326cc7e4b,lossless,0.9991092186207768,
cal,06e2a0ce1deb2e134f394436,lossless,0.9991953171817716,
cal,06e5f3fc29181ef509138721,lossless,0.998995147992338,
cal,06f30dcb9bfa32437a44c0ab,lossless,0.9994551182973592,
cal,0729083550a29379f438db10,lossless,0.9992310149923576,
cal,07ecafc788637980843ea179,lossless,0.9994376372804702,
cal,084c07a1594091724dd16d67,lossless,0.9995311989457004,
cal,084cc012b9d05e6fb9c99651,lossless,0.9937349018279592,
cal,08557eb253b8a127e919193a,lossless,0.9994049286274715,
cal,0855eda51ee348cdb81698cf,lossless,0.9996172778612112,
cal,0889be4893bbcb52b96d3b0a,lossless,0.9967377834258456,
cal,08c2b18fc406a98267e25199,lossless,0.9993636539954014,
cal,08fc04cd82a979d1e3202579,lossless,0.9984812640112686,
cal,09085a5d3fd3d6ad1eafb4e5,lossless,0.9992463960633716,
cal,0942b4631c7570a4e7cf28be,lossless,0.9992805924167216,
cal,096d94c36ef09d76d9e11a5a,lossless,0.9995310539365166,
cal,09b4ad8d0e5fbe60bc3e499f,lossless,0.9994559149457798,
cal,09b53ce8c98b1c4ec934c11a,lossless,0.9997480362874268,
cal,0a761c4b719fdeb05819e553,lossless,0.99968905680055,
cal,0af54b5b977ad46b3073f564,lossless,0.9994299907990224,
cal,0b0175b08bde0c720d59b512,lossless,0.9990576671057562,
cal,0b07c659153adaedb61ba10c,lossless,0.9951477803319496,
cal,0bc62ac1283c520f6631ef24,lossless,0.9996801929205846,
cal,0c375cbbcf6fab697e44ab16,lossless,0.9996671641161724,
cal,0c497ee32bf4ea4aaef1b898,lossless,0.998653651620163,
cal,0d3e5e129baa06471945dbd8,lossless,0.9994101681682184,
cal,0d51ecf15a721a1e9f6f6915,lossless,0.999387409753652,
cal,0dca4bbaf52a3f8bea18df44,lossless,0.9994808307472388,
cal,0e3f51665fccb05654b5e7f9,lossless,0.9970909322955334,
cal,0e60942f0874be645d628670,lossless,0.99929246806061,
cal,0e63f9632fc2fcebfb266e74,lossless,0.9994769793392028,
cal,0e76c7b344fdd09c75cef2ab,lossless,0.9995867751310832,
cal,0ee81e0f67e40b36604bd8ee,lossless,0.999531521230414,
cal,0f22029b8dfe300636578e8f,lossless,0.999535370823552,
cal,0f3dcac3d8e951c1b6d81db9,lossless,0.9988071363794536,
cal,0f45a6fb659cdad7a3d9e23b,lossless,0.9996554320168712,
cal,0f4f269920641dbd4121b782,lossless,0.9991907369037826,
cal,0faa81e239844c9fd867544e,lossless,0.9996560090786938,
cal,0fac32fa6a31bfdbd83650ef,lossless,0.9993415606951382,
cal,0fb54d91cc96c29932f928f0,lossless,0.9992467501238608,
cal,0fed8a0a7382dbde6131f238,lossless,0.9982553313566462,
cal,104f238eb713861f18bd9a0e,lossless,0.9993630910077588,
cal,10d890ef2b0a813cfc36332a,lossless,0.9996483228869516,
cal,111f84a08d9342458eb64fef,lossless,0.9994486130993684,
cal,11301f5d9b2cd8dc013516c2,lossless,0.9991521554905816,
cal,1130ee49ebac98266c0dd226,lossless,0.9991788178772848,
cal,11b419cabada6e442e5d01f0,lossless,0.999629496102418,
cal,1220d44a2a27eb4bcad75fe9,lossless,0.999505238696719,
cal,1293a14fef4d1aed5eca611f,lossless,0.9992836735819246,
cal,129c17c99307c7e9f319972c,lossless,0.9992035175755588,
cal,12c7f17805fc59b9953f9f34,lossless,0.9992222284425062,
cal,130c95ffeab52235428ddfa4,lossless,0.9985515166268036,
cal,1320234f36776114b28d88a8,lossless,0.9994273228132232,
cal,134e1d59af1ecad0497982a2,lossless,0.9993648911936436,
cal,1353efbb7136c5340d92754d,lossless,0.9974588438195324,
cal,13b34ae7850e260b4e06409b,lossless,0.9990984765465724,
cal,13c8de8dde4a29469b07e15c,lossless,0.999174546298953,
cal,13c9af4051a0fbef2f776599,lossless,0.9992359099528568,
cal,13ce0a4e06530beda779803c,lossless,0.9985454629597392,
cal,14303da0b9c768db8ec71734,lossless,0.998739837241808,
cal,143bb0dc7ad329bab3a835a7,lossless,0.9996531803530432,
cal,14fae92b937e7b8f08f3f38a,lossless,0.9993985241388468,
cal,150630b28214828de99075df,lossless,0.999649972655739,
cal,152991b75b31d9e5db23bf08,lossless,0.9988230344959388,
cal,159c6347a7b8be9575583712,lossless,0.9992843181623452,
cal,15ac8bb41973a6fa02438b9e,lossless,0.9991894956833796,
cal,00014287269ae2ab00107351,repost,0.993912020927155,
cal,000cf4851e7a40e1b772948b,repost,0.995263857380009,
cal,0050ea1ce3e979390ab601b9,repost,0.9947250946510694,
cal,0055fed3e5b78410a722205a,repost,0.99647603429337,
cal,005b5ed786d6dc62e1f87951,repost,0.9966460462491656,
cal,006f58cca088f98b3e549916,repost,0.997817617442634,
cal,009be8244f11635c906f8153,repost,0.9965332766751994,
cal,00db56f2613bc370f377f653,repost,0.9972856211269456,
cal,00ff5260f9a5715326dc4cb2,repost,0.9960031392997132,
cal,01210eb58c7d21d196ff367b,repost,0.9964203714307668,
cal,01f09f86cf73bb65fe8defc8,repost,0.9949117798825496,
cal,01f573873cdc20c10d513090,repost,0.9793485235855072,
cal,023d2171776d76e3cde0e950,repost,0.9977325015628112,
cal,026171f5b9c124f5d551c95a,repost,0.9984924933641312,
cal,02678f56d7f803d095829fd4,repost,0.9972960869807338,
cal,02e17f8fe834dbafbbdfdd32,repost,0.998243342696453,
cal,02e6d6148ad3db36a9c1cb2a,repost,0.996400431814612,
cal,039faa9475787092c5307c2f,repost,0.9764147542088816,
cal,03bcef3ed3cb0dba55dcecd0,repost,0.9970085068217276,
cal,03fe17f49f89d32290f819ec,repost,0.9950005031143292,
cal,04510b37dd8955bc57b92f19,repost,0.9966152535222068,
cal,04633a38f33c3a94f46eb5d3,repost,0.990391649801978,
cal,0468fdb49859c566e5c91af4,repost,0.997561880069433,
cal,0476b60e49d59f6b92e047fe,repost,0.9983401372404966,
cal,04c17d70694b2baa962962f7,repost,0.9966299047574004,
cal,05102055f5c3a1ca3d202dad,repost,0.9894937629977604,
cal,053f379bc425310f32a37c23,repost,0.9959500466482054,
cal,0570d0a748c18d27c281b4d2,repost,0.9879667234644736,
cal,0586ea54eb275967b59e8700,repost,0.9987138960342916,
cal,05be3092bf7930890b30bca8,repost,0.9977293733510624,
cal,05eea9628d61ffdd612f6ce7,repost,0.9769397053030462,
cal,060542ef196f7bc7dec21dee,repost,0.998027855396333,
cal,063673fbc583fdc8f5d72c0f,repost,0.9597315620567428,
cal,065d38c2347c527d7b2b3d0f,repost,0.9982226321562694,
cal,06c7f96abb80a76326cc7e4b,repost,0.9961987447005224,
cal,06e2a0ce1deb2e134f394436,repost,0.9972849216754808,
cal,06e5f3fc29181ef509138721,repost,0.9967110267133568,
cal,06f30dcb9bfa32437a44c0ab,repost,0.9983906572943816,
cal,0729083550a29379f438db10,repost,0.9974307619603562,
cal,07ecafc788637980843ea179,repost,0.997589464131792,
cal,084c07a1594091724dd16d67,repost,0.9982446140220148,
cal,084cc012b9d05e6fb9c99651,repost,0.9584174430266224,
cal,08557eb253b8a127e919193a,repost,0.996944012691136,
cal,0855eda51ee348cdb81698cf,repost,0.998673843499435,
cal,0889be4893bbcb52b96d3b0a,repost,0.9888004683408,
cal,08c2b18fc406a98267e25199,repost,0.9968437704571926,
cal,08fc04cd82a979d1e3202579,repost,0.9954012248699526,
cal,09085a5d3fd3d6ad1eafb4e5,repost,0.9961721109720696,
cal,0942b4631c7570a4e7cf28be,repost,0.9976428303387244,
cal,096d94c36ef09d76d9e11a5a,repost,0.9976730119846166,
cal,09b4ad8d0e5fbe60bc3e499f,repost,0.9981027018766544,
cal,09b53ce8c98b1c4ec934c11a,repost,0.9984278191288284,
cal,0a761c4b719fdeb05819e553,repost,0.9983998773601456,
cal,0af54b5b977ad46b3073f564,repost,0.997941973284118,
cal,0b0175b08bde0c720d59b512,repost,0.9965552115747492,
cal,0b07c659153adaedb61ba10c,repost,0.9514909135241416,
cal,0bc62ac1283c520f6631ef24,repost,0.9986694178976052,
cal,0c375cbbcf6fab697e44ab16,repost,0.9986782776057352,
cal,0c497ee32bf4ea4aaef1b898,repost,0.993461605303554,
cal,0d3e5e129baa06471945dbd8,repost,0.99741212585243,
cal,0d51ecf15a721a1e9f6f6915,repost,0.9972384774286828,
cal,0dca4bbaf52a3f8bea18df44,repost,0.998362466529251,
cal,0e3f51665fccb05654b5e7f9,repost,0.9914252167868636,
cal,0e60942f0874be645d628670,repost,0.996283701795716,
cal,0e63f9632fc2fcebfb266e74,repost,0.9977023753691248,
cal,0e76c7b344fdd09c75cef2ab,repost,0.9985571397412532,
cal,0ee81e0f67e40b36604bd8ee,repost,0.9981212883079954,
cal,0f22029b8dfe300636578e8f,repost,0.9984556882601456,
cal,0f3dcac3d8e951c1b6d81db9,repost,0.9852531754252792,
cal,0f45a6fb659cdad7a3d9e23b,repost,0.9985610814716116,
cal,0f4f269920641dbd4121b782,repost,0.9967749572116544,
cal,0faa81e239844c9fd867544e,repost,0.9983181414014924,
cal,0fac32fa6a31bfdbd83650ef,repost,0.9974953461944488,
cal,0fb54d91cc96c29932f928f0,repost,0.9975420979722628,
cal,0fed8a0a7382dbde6131f238,repost,0.9953832221125564,
cal,104f238eb713861f18bd9a0e,repost,0.9970092006759947,
cal,10d890ef2b0a813cfc36332a,repost,0.9981071002123132,
cal,111f84a08d9342458eb64fef,repost,0.9970345870426852,
cal,11301f5d9b2cd8dc013516c2,repost,0.9966526633609472,
cal,1130ee49ebac98266c0dd226,repost,0.996650115409742,
cal,11b419cabada6e442e5d01f0,repost,0.998434680717063,
cal,1220d44a2a27eb4bcad75fe9,repost,0.9978527375918668,
cal,1293a14fef4d1aed5eca611f,repost,0.9976670404547238,
cal,129c17c99307c7e9f319972c,repost,0.9970589991576132,
cal,12c7f17805fc59b9953f9f34,repost,0.9967674864641208,
cal,130c95ffeab52235428ddfa4,repost,0.994734191667638,
cal,1320234f36776114b28d88a8,repost,0.9977319179734414,
cal,134e1d59af1ecad0497982a2,repost,0.9978700225180764,
cal,1353efbb7136c5340d92754d,repost,0.9812020084860914,
cal,13b34ae7850e260b4e06409b,repost,0.99625333513477,
cal,13c8de8dde4a29469b07e15c,repost,0.994021334332988,
cal,13c9af4051a0fbef2f776599,repost,0.9969964054530244,
cal,13ce0a4e06530beda779803c,repost,0.995068941931638,
cal,14303da0b9c768db8ec71734,repost,0.9962852375897188,
cal,143bb0dc7ad329bab3a835a7,repost,0.9987944050055964,
cal,14fae92b937e7b8f08f3f38a,repost,0.9975444139690984,
cal,150630b28214828de99075df,repost,0.9985843729305726,
cal,152991b75b31d9e5db23bf08,repost,0.9968909334622108,
cal,159c6347a7b8be9575583712,repost,0.997488024136348,
cal,15ac8bb41973a6fa02438b9e,repost,0.9963528567092268,
cal,00014287269ae2ab00107351,repost2,0.9875569303884032,
cal,000cf4851e7a40e1b772948b,repost2,0.9889912460253668,
cal,0050ea1ce3e979390ab601b9,repost2,0.985454863010168,
cal,0055fed3e5b78410a722205a,repost2,0.989405032610472,
cal,005b5ed786d6dc62e1f87951,repost2,0.9908746988342652,
cal,006f58cca088f98b3e549916,repost2,0.9938099649099696,
cal,009be8244f11635c906f8153,repost2,0.9897805327536096,
cal,00db56f2613bc370f377f653,repost2,0.9932637919586028,
cal,00ff5260f9a5715326dc4cb2,repost2,0.9904450368647912,
cal,01210eb58c7d21d196ff367b,repost2,0.9906700671240702,
cal,01f09f86cf73bb65fe8defc8,repost2,0.9852355515838292,
cal,01f573873cdc20c10d513090,repost2,0.9515489104529724,
cal,023d2171776d76e3cde0e950,repost2,0.9938652153616347,
cal,026171f5b9c124f5d551c95a,repost2,0.9959822606241664,
cal,02678f56d7f803d095829fd4,repost2,0.9928898604823628,
cal,02e17f8fe834dbafbbdfdd32,repost2,0.9945656264036438,
cal,02e6d6148ad3db36a9c1cb2a,repost2,0.9917996443843222,
cal,039faa9475787092c5307c2f,repost2,0.9448151248887618,
cal,03bcef3ed3cb0dba55dcecd0,repost2,0.9924510629598566,
cal,03fe17f49f89d32290f819ec,repost2,0.987922400476968,
cal,04510b37dd8955bc57b92f19,repost2,0.9893115004793398,
cal,04633a38f33c3a94f46eb5d3,repost2,0.979248193328368,
cal,0468fdb49859c566e5c91af4,repost2,0.9935063026503208,
cal,0476b60e49d59f6b92e047fe,repost2,0.995165520735256,
cal,04c17d70694b2baa962962f7,repost2,0.9896324773517472,
cal,05102055f5c3a1ca3d202dad,repost2,0.975130469185582,
cal,053f379bc425310f32a37c23,repost2,0.9884844221336316,
cal,0570d0a748c18d27c281b4d2,repost2,0.972124453852243,
cal,0586ea54eb275967b59e8700,repost2,0.9966793750371308,
cal,05be3092bf7930890b30bca8,repost2,0.9944151748493754,
cal,05eea9628d61ffdd612f6ce7,repost2,0.9420779364231304,
cal,060542ef196f7bc7dec21dee,repost2,0.9947623241503074,
cal,063673fbc583fdc8f5d72c0f,repost2,0.9023407989164398,
cal,065d38c2347c527d7b2b3d0f,repost2,0.995416471204812,
cal,06c7f96abb80a76326cc7e4b,repost2,0.9905351296094904,
cal,06e2a0ce1deb2e134f394436,repost2,0.992698620414774,
cal,06e5f3fc29181ef509138721,repost2,0.9918852888912844,
cal,06f30dcb9bfa32437a44c0ab,repost2,0.9950666856194031,
cal,0729083550a29379f438db10,repost2,0.9923936924545383,
cal,07ecafc788637980843ea179,repost2,0.9931844185348744,
cal,084c07a1594091724dd16d67,repost2,0.9950267328079992,
cal,084cc012b9d05e6fb9c99651,repost2,0.9145140187714194,
cal,08557eb253b8a127e919193a,repost2,0.9924191766284592,
cal,0855eda51ee348cdb81698cf,repost2,0.99588805268116,
cal,0889be4893bbcb52b96d3b0a,repost2,0.9772677894577928,
cal,08c2b18fc406a98267e25199,repost2,0.99167237570808,
cal,08fc04cd82a979d1e3202579,repost2,0.9869765590923902,
cal,09085a5d3fd3d6ad1eafb4e5,repost2,0.9904192656568048,
cal,0942b4631c7570a4e7cf28be,repost2,0.99294507861099,
cal,096d94c36ef09d76d9e11a5a,repost2,0.9939647798701366,
cal,09b4ad8d0e5fbe60bc3e499f,repost2,0.9947608532663692,
cal,09b53ce8c98b1c4ec934c11a,repost2,0.996151947411424,
cal,0a761c4b719fdeb05819e553,repost2,0.9956162406187142,
cal,0af54b5b977ad46b3073f564,repost2,0.9942511145136592,
cal,0b0175b08bde0c720d59b512,repost2,0.9915432148926764,
cal,0b07c659153adaedb61ba10c,repost2,0.905160093445918,
cal,0bc62ac1283c520f6631ef24,repost2,0.9967214099408012,
cal,0c375cbbcf6fab697e44ab16,repost2,0.9969274195126616,
cal,0c497ee32bf4ea4aaef1b898,repost2,0.9852287181102668,
cal,0d3e5e129baa06471945dbd8,repost2,0.993319007370902,
cal,0d51ecf15a721a1e9f6f6915,repost2,0.9918004816049212,
cal,0dca4bbaf52a3f8bea18df44,repost2,0.9962708913536156,
cal,0e3f51665fccb05654b5e7f9,repost2,0.9805549486572732,
cal,0e60942f0874be645d628670,repost2,0.9914225791320772,
cal,0e63f9632fc2fcebfb266e74,repost2,0.9922666018082438,
cal,0e76c7b344fdd09c75cef2ab,repost2,0.9965755503109284,
cal,0ee81e0f67e40b36604bd8ee,repost2,0.9952147539608276,
cal,0f22029b8dfe300636578e8f,repost2,0.9960074914483402,
cal,0f3dcac3d8e951c1b6d81db9,repost2,0.962666551384702,
cal,0f45a6fb659cdad7a3d9e23b,repost2,0.996229793387207,
cal,0f4f269920641dbd4121b782,repost2,0.9916665486761452,
cal,0faa81e239844c9fd867544e,repost2,0.9952317051477444,
cal,0fac32fa6a31bfdbd83650ef,repost2,0.9936026465946792,
cal,0fb54d91cc96c29932f928f0,repost2,0.9930485917070412,
cal,0fed8a0a7382dbde6131f238,repost2,0.9887389063951354,
cal,104f238eb713861f18bd9a0e,repost2,0.9920793129993752,
cal,10d890ef2b0a813cfc36332a,repost2,0.9952183796852724,
cal,111f84a08d9342458eb64fef,repost2,0.9926038271621244,
cal,11301f5d9b2cd8dc013516c2,repost2,0.991327810034221,
cal,1130ee49ebac98266c0dd226,repost2,0.9904246066859792,
cal,11b419cabada6e442e5d01f0,repost2,0.9960461348779188,
cal,1220d44a2a27eb4bcad75fe9,repost2,0.9935998746850532,
cal,1293a14fef4d1aed5eca611f,repost2,0.9935448079646344,
cal,129c17c99307c7e9f319972c,repost2,0.992036424007088,
cal,12c7f17805fc59b9953f9f34,repost2,0.9909391342637884,
cal,130c95ffeab52235428ddfa4,repost2,0.9868099822436592,
cal,1320234f36776114b28d88a8,repost2,0.994219397743496,
cal,134e1d59af1ecad0497982a2,repost2,0.994149838134042,
cal,1353efbb7136c5340d92754d,repost2,0.9555322951770072,
cal,13b34ae7850e260b4e06409b,repost2,0.9907905948454142,
cal,13c8de8dde4a29469b07e15c,repost2,0.9802295093610792,
cal,13c9af4051a0fbef2f776599,repost2,0.9922073462946428,
cal,13ce0a4e06530beda779803c,repost2,0.9864468174638826,
cal,14303da0b9c768db8ec71734,repost2,0.9920134657709654,
cal,143bb0dc7ad329bab3a835a7,repost2,0.996873041371134,
cal,14fae92b937e7b8f08f3f38a,repost2,0.9929345562070656,
cal,150630b28214828de99075df,repost2,0.9965244974045672,
cal,152991b75b31d9e5db23bf08,repost2,0.9923246311829866,
cal,159c6347a7b8be9575583712,repost2,0.9931629934488044,
cal,15ac8bb41973a6fa02438b9e,repost2,0.992134851062818,
cal,00014287269ae2ab00107351,screenshot,0.9988975635603596,
cal,000cf4851e7a40e1b772948b,screenshot,0.9991465992653804,
cal,0050ea1ce3e979390ab601b9,screenshot,0.9986680132224326,
cal,0055fed3e5b78410a722205a,screenshot,0.9992482219281288,
cal,005b5ed786d6dc62e1f87951,screenshot,0.9990698281206114,
cal,006f58cca088f98b3e549916,screenshot,0.9992550476835071,
cal,009be8244f11635c906f8153,screenshot,0.9992734439347722,
cal,00db56f2613bc370f377f653,screenshot,0.9992477144748716,
cal,00ff5260f9a5715326dc4cb2,screenshot,0.9987692991134932,
cal,01210eb58c7d21d196ff367b,screenshot,0.9989443146342482,
cal,01f09f86cf73bb65fe8defc8,screenshot,0.99885134571705,
cal,01f573873cdc20c10d513090,screenshot,0.9979026134674948,
cal,023d2171776d76e3cde0e950,screenshot,0.9994507073583052,
cal,026171f5b9c124f5d551c95a,screenshot,0.9996484736538234,
cal,02678f56d7f803d095829fd4,screenshot,0.9992620041294592,
cal,02e17f8fe834dbafbbdfdd32,screenshot,0.9994434188739968,
cal,02e6d6148ad3db36a9c1cb2a,screenshot,0.9990779916161407,
cal,039faa9475787092c5307c2f,screenshot,0.9971350087866908,
cal,03bcef3ed3cb0dba55dcecd0,screenshot,0.9993527480574724,
cal,03fe17f49f89d32290f819ec,screenshot,0.998593621214932,
cal,04510b37dd8955bc57b92f19,screenshot,0.999115960595603,
cal,04633a38f33c3a94f46eb5d3,screenshot,0.9967565615821862,
cal,0468fdb49859c566e5c91af4,screenshot,0.999444828163368,
cal,0476b60e49d59f6b92e047fe,screenshot,0.9995905171291104,
cal,04c17d70694b2baa962962f7,screenshot,0.9989539342459708,
cal,05102055f5c3a1ca3d202dad,screenshot,0.9985268894661647,
cal,053f379bc425310f32a37c23,screenshot,0.9987127584257648,
cal,0570d0a748c18d27c281b4d2,screenshot,0.9976031616058904,
cal,0586ea54eb275967b59e8700,screenshot,0.9996286784055648,
cal,05be3092bf7930890b30bca8,screenshot,0.9992481114860122,
cal,05eea9628d61ffdd612f6ce7,screenshot,0.9979090780195397,
cal,060542ef196f7bc7dec21dee,screenshot,0.9994304777193076,
cal,063673fbc583fdc8f5d72c0f,screenshot,0.9955220056962748,
cal,065d38c2347c527d7b2b3d0f,screenshot,0.9993989331944284,
cal,06c7f96abb80a76326cc7e4b,screenshot,0.9990744031619004,
cal,06e2a0ce1deb2e134f394436,screenshot,0.9991799208941052,
cal,06e5f3fc29181ef509138721,screenshot,0.9989829484355772,
cal,06f30dcb9bfa32437a44c0ab,screenshot,0.9994463123174444,
cal,0729083550a29379f438db10,screenshot,0.9992032623953808,
cal,07ecafc788637980843ea179,screenshot,0.9994272440458044,
cal,084c07a1594091724dd16d67,screenshot,0.999518995343442,
cal,084cc012b9d05e6fb9c99651,screenshot,0.9936440566660644,
cal,08557eb253b8a127e919193a,screenshot,0.9993843969614464,
cal,0855eda51ee348cdb81698cf,screenshot,0.9996009312379566,
cal,0889be4893bbcb52b96d3b0a,screenshot,0.996692996237838,
cal,08c2b18fc406a98267e25199,screenshot,0.9993423388413264,
cal,08fc04cd82a979d1e3202579,screenshot,0.9984452991970048,
cal,09085a5d3fd3d6ad1eafb4e5,screenshot,0.9992386084091603,
cal,0942b4631c7570a4e7cf28be,screenshot,0.999253996293906,
cal,096d94c36ef09d76d9e11a5a,screenshot,0.9995010827606462,
cal,09b4ad8d0e5fbe60bc3e499f,screenshot,0.999447275305806,
cal,09b53ce8c98b1c4ec934c11a,screenshot,0.9997417982958976,
cal,0a761c4b719fdeb05819e553,screenshot,0.9996655879953223,
cal,0af54b5b977ad46b3073f564,screenshot,0.9994176808736848,
cal,0b0175b08bde0c720d59b512,screenshot,0.999041586567024,
cal,0b07c659153adaedb61ba10c,screenshot,0.9949813675243696,
cal,0bc62ac1283c520f6631ef24,screenshot,0.9996707363348676,
cal,0c375cbbcf6fab697e44ab16,screenshot,0.9996611044324292,
cal,0c497ee32bf4ea4aaef1b898,screenshot,0.9985985684168852,
cal,0d3e5e129baa06471945dbd8,screenshot,0.9993712417865646,
cal,0d51ecf15a721a1e9f6f6915,screenshot,0.9993620326457,
cal,0dca4bbaf52a3f8bea18df44,screenshot,0.9994717685948316,
cal,0e3f51665fccb05654b5e7f9,screenshot,0.9970360975614816,
cal,0e60942f0874be645d628670,screenshot,0.9992692404575826,
cal,0e63f9632fc2fcebfb266e74,screenshot,0.9994380767118158,
cal,0e76c7b344fdd09c75cef2ab,screenshot,0.9995746920191798,
cal,0ee81e0f67e40b36604bd8ee,screenshot,0.9995278046923384,
cal,0f22029b8dfe300636578e8f,screenshot,0.9995238843597144,
cal,0f3dcac3d8e951c1b6d81db9,screenshot,0.998722233602143,
cal,0f45a6fb659cdad7a3d9e23b,screenshot,0.9996337496566852,
cal,0f4f269920641dbd4121b782,screenshot,0.9991590143446112,
cal,0faa81e239844c9fd867544e,screenshot,0.9996471637148712,
cal,0fac32fa6a31bfdbd83650ef,screenshot,0.99932499472795,
cal,0fb54d91cc96c29932f928f0,screenshot,0.999223890815307,
cal,0fed8a0a7382dbde6131f238,screenshot,0.9982105052858524,
cal,104f238eb713861f18bd9a0e,screenshot,0.9993461606818296,
cal,10d890ef2b0a813cfc36332a,screenshot,0.999624817006698,
cal,111f84a08d9342458eb64fef,screenshot,0.9994181353969432,
cal,11301f5d9b2cd8dc013516c2,screenshot,0.999134161901474,
cal,1130ee49ebac98266c0dd226,screenshot,0.9991642699406744,
cal,11b419cabada6e442e5d01f0,screenshot,0.9996167372438602,
cal,1220d44a2a27eb4bcad75fe9,screenshot,0.9994580789994004,
cal,1293a14fef4d1aed5eca611f,screenshot,0.9992747746593263,
cal,129c17c99307c7e9f319972c,screenshot,0.999186604314492,
cal,12c7f17805fc59b9953f9f34,screenshot,0.9991925874528068,
cal,130c95ffeab52235428ddfa4,screenshot,0.9985244504278348,
cal,1320234f36776114b28d88a8,screenshot,0.999410515720046,
cal,134e1d59af1ecad0497982a2,screenshot,0.9993499188618408,
cal,1353efbb7136c5340d92754d,screenshot,0.9973323680655451,
cal,13b34ae7850e260b4e06409b,screenshot,0.9990544066003166,
cal,13c8de8dde4a29469b07e15c,screenshot,0.9990403592674304,
cal,13c9af4051a0fbef2f776599,screenshot,0.999200537984163,
cal,13ce0a4e06530beda779803c,screenshot,0.998532142307538,
cal,14303da0b9c768db8ec71734,screenshot,0.9987117489252731,
cal,143bb0dc7ad329bab3a835a7,screenshot,0.9996404774114208,
cal,14fae92b937e7b8f08f3f38a,screenshot,0.9993626325505782,
cal,150630b28214828de99075df,screenshot,0.9996422026155312,
cal,152991b75b31d9e5db23bf08,screenshot,0.9988193759516408,
cal,159c6347a7b8be9575583712,screenshot,0.9992685163414716,
cal,15ac8bb41973a6fa02438b9e,screenshot,0.9991715466123358,
cal,00014287269ae2ab00107351,strip,0.9989274591978272,
cal,000cf4851e7a40e1b772948b,strip,0.9991283161493963,
cal,0050ea1ce3e979390ab601b9,strip,0.998744294841693,
cal,0055fed3e5b78410a722205a,strip,0.9992802775493004,
cal,005b5ed786d6dc62e1f87951,strip,0.9990984656763812,
cal,006f58cca088f98b3e549916,strip,0.9992847001476004,
cal,009be8244f11635c906f8153,strip,0.9993067095660676,
cal,00db56f2613bc370f377f653,strip,0.9992640468809147,
cal,00ff5260f9a5715326dc4cb2,strip,0.9987784467459137,
cal,01210eb58c7d21d196ff367b,strip,0.9989528844305778,
cal,01f09f86cf73bb65fe8defc8,strip,0.9989172072460536,
cal,01f573873cdc20c10d513090,strip,0.9979325360449416,
cal,023d2171776d76e3cde0e950,strip,0.9994739923062468,
cal,026171f5b9c124f5d551c95a,strip,0.9996685394349676,
cal,02678f56d7f803d095829fd4,strip,0.9993057184471502,
cal,02e17f8fe834dbafbbdfdd32,strip,0.9994632009891924,
cal,02e6d6148ad3db36a9c1cb2a,strip,0.9991006512767516,
cal,039faa9475787092c5307c2f,strip,0.9974071901343406,
cal,03bcef3ed3cb0dba55dcecd0,strip,0.9994131563076328,
cal,03fe17f49f89d32290f819ec,strip,0.99860219544421,
cal,04510b37dd8955bc57b92f19,strip,0.999138799964713,
cal,04633a38f33c3a94f46eb5d3,strip,0.996760635012016,
cal,0468fdb49859c566e5c91af4,strip,0.999472599776852,
cal,0476b60e49d59f6b92e047fe,strip,0.999602253987781,
cal,04c17d70694b2baa962962f7,strip,0.998980295310166,
cal,05102055f5c3a1ca3d202dad,strip,0.99862727205509,
cal,053f379bc425310f32a37c23,strip,0.9987577839610616,
cal,0570d0a748c18d27c281b4d2,strip,0.9975959844201856,
cal,0586ea54eb275967b59e8700,strip,0.9996401478002468,
cal,05be3092bf7930890b30bca8,strip,0.9992630690857004,
cal,05eea9628d61ffdd612f6ce7,strip,0.9980125370221112,
cal,060542ef196f7bc7dec21dee,strip,0.999438361516622,
cal,063673fbc583fdc8f5d72c0f,strip,0.9956824953494324,
cal,065d38c2347c527d7b2b3d0f,strip,0.9994064031587114,
cal,06c7f96abb80a76326cc7e4b,strip,0.9991092186207768,
cal,06e2a0ce1deb2e134f394436,strip,0.9991953171817716,
cal,06e5f3fc29181ef509138721,strip,0.998995147992338,
cal,06f30dcb9bfa32437a44c0ab,strip,0.9994551182973592,
cal,0729083550a29379f438db10,strip,0.9992310149923576,
cal,07ecafc788637980843ea179,strip,0.9994376372804702,
cal,084c07a1594091724dd16d67,strip,0.9995311989457004,
cal,084cc012b9d05e6fb9c99651,strip,0.9937349018279592,
cal,08557eb253b8a127e919193a,strip,0.9994049286274715,
cal,0855eda51ee348cdb81698cf,strip,0.9996172778612112,
cal,0889be4893bbcb52b96d3b0a,strip,0.9967377834258456,
cal,08c2b18fc406a98267e25199,strip,0.9993636539954014,
cal,08fc04cd82a979d1e3202579,strip,0.9984812640112686,
cal,09085a5d3fd3d6ad1eafb4e5,strip,0.9992463960633716,
cal,0942b4631c7570a4e7cf28be,strip,0.9992805924167216,
cal,096d94c36ef09d76d9e11a5a,strip,0.9995310539365166,
cal,09b4ad8d0e5fbe60bc3e499f,strip,0.9994559149457798,
cal,09b53ce8c98b1c4ec934c11a,strip,0.9997480362874268,
cal,0a761c4b719fdeb05819e553,strip,0.99968905680055,
cal,0af54b5b977ad46b3073f564,strip,0.9994299907990224,
cal,0b0175b08bde0c720d59b512,strip,0.9990576671057562,
cal,0b07c659153adaedb61ba10c,strip,0.9951477803319496,
cal,0bc62ac1283c520f6631ef24,strip,0.9996801929205846,
cal,0c375cbbcf6fab697e44ab16,strip,0.9996671641161724,
cal,0c497ee32bf4ea4aaef1b898,strip,0.998653651620163,
cal,0d3e5e129baa06471945dbd8,strip,0.9994101681682184,
cal,0d51ecf15a721a1e9f6f6915,strip,0.999387409753652,
cal,0dca4bbaf52a3f8bea18df44,strip,0.9994808307472388,
cal,0e3f51665fccb05654b5e7f9,strip,0.9970909322955334,
cal,0e60942f0874be645d628670,strip,0.99929246806061,
cal,0e63f9632fc2fcebfb266e74,strip,0.9994769793392028,
cal,0e76c7b344fdd09c75cef2ab,strip,0.9995867751310832,
cal,0ee81e0f67e40b36604bd8ee,strip,0.999531521230414,
cal,0f22029b8dfe300636578e8f,strip,0.999535370823552,
cal,0f3dcac3d8e951c1b6d81db9,strip,0.9988071363794536,
cal,0f45a6fb659cdad7a3d9e23b,strip,0.9996554320168712,
cal,0f4f269920641dbd4121b782,strip,0.9991907369037826,
cal,0faa81e239844c9fd867544e,strip,0.9996560090786938,
cal,0fac32fa6a31bfdbd83650ef,strip,0.9993415606951382,
cal,0fb54d91cc96c29932f928f0,strip,0.9992467501238608,
cal,0fed8a0a7382dbde6131f238,strip,0.9982553313566462,
cal,104f238eb713861f18bd9a0e,strip,0.9993630910077588,
cal,10d890ef2b0a813cfc36332a,strip,0.9996483228869516,
cal,111f84a08d9342458eb64fef,strip,0.9994486130993684,
cal,11301f5d9b2cd8dc013516c2,strip,0.9991521554905816,
cal,1130ee49ebac98266c0dd226,strip,0.9991788178772848,
cal,11b419cabada6e442e5d01f0,strip,0.999629496102418,
cal,1220d44a2a27eb4bcad75fe9,strip,0.999505238696719,
cal,1293a14fef4d1aed5eca611f,strip,0.9992836735819246,
cal,129c17c99307c7e9f319972c,strip,0.9992035175755588,
cal,12c7f17805fc59b9953f9f34,strip,0.9992222284425062,
cal,130c95ffeab52235428ddfa4,strip,0.9985515166268036,
cal,1320234f36776114b28d88a8,strip,0.9994273228132232,
cal,134e1d59af1ecad0497982a2,strip,0.9993648911936436,
cal,1353efbb7136c5340d92754d,strip,0.9974588438195324,
cal,13b34ae7850e260b4e06409b,strip,0.9990984765465724,
cal,13c8de8dde4a29469b07e15c,strip,0.999174546298953,
cal,13c9af4051a0fbef2f776599,strip,0.9992359099528568,
cal,13ce0a4e06530beda779803c,strip,0.9985454629597392,
cal,14303da0b9c768db8ec71734,strip,0.998739837241808,
cal,143bb0dc7ad329bab3a835a7,strip,0.9996531803530432,
cal,14fae92b937e7b8f08f3f38a,strip,0.9993985241388468,
cal,150630b28214828de99075df,strip,0.999649972655739,
cal,152991b75b31d9e5db23bf08,strip,0.9988230344959388,
cal,159c6347a7b8be9575583712,strip,0.9992843181623452,
cal,15ac8bb41973a6fa02438b9e,strip,0.9991894956833796,
cal,00014287269ae2ab00107351,transcode,0.911967330326971,
cal,000cf4851e7a40e1b772948b,transcode,0.9330356806737772,
cal,0050ea1ce3e979390ab601b9,transcode,0.922360351400096,
cal,0055fed3e5b78410a722205a,transcode,0.9428280706660416,
cal,005b5ed786d6dc62e1f87951,transcode,0.9265556763421005,
cal,006f58cca088f98b3e549916,transcode,0.9579780239396956,
cal,009be8244f11635c906f8153,transcode,0.9403369501103044,
cal,00db56f2613bc370f377f653,transcode,0.9462499866336408,
cal,00ff5260f9a5715326dc4cb2,transcode,0.9405255341795272,
cal,01210eb58c7d21d196ff367b,transcode,0.94526859729581,
cal,01f09f86cf73bb65fe8defc8,transcode,0.9382281494969624,
cal,01f573873cdc20c10d513090,transcode,0.8176894783044095,
cal,023d2171776d76e3cde0e950,transcode,0.9625982378061382,
cal,026171f5b9c124f5d551c95a,transcode,0.9700404102494598,
cal,02678f56d7f803d095829fd4,transcode,0.9566178120108022,
cal,02e17f8fe834dbafbbdfdd32,transcode,0.9628267596803236,
cal,02e6d6148ad3db36a9c1cb2a,transcode,0.945622545376672,
cal,039faa9475787092c5307c2f,transcode,0.7778592780383318,
cal,03bcef3ed3cb0dba55dcecd0,transcode,0.954682200637319,
cal,03fe17f49f89d32290f819ec,transcode,0.9539520804750958,
cal,04510b37dd8955bc57b92f19,transcode,0.9456115895476532,
cal,04633a38f33c3a94f46eb5d3,transcode,0.884843297117187,
cal,0468fdb49859c566e5c91af4,transcode,0.9586597188297076,
cal,0476b60e49d59f6b92e047fe,transcode,0.9576815379418574,
cal,04c17d70694b2baa962962f7,transcode,0.9322796731436068,
cal,05102055f5c3a1ca3d202dad,transcode,0.9074947856815868,
cal,053f379bc425310f32a37c23,transcode,0.9255000944336916,
cal,0570d0a748c18d27c281b4d2,transcode,0.8703228556331213,
cal,0586ea54eb275967b59e8700,transcode,0.9722697714439242,
cal,05be3092bf7930890b30bca8,transcode,0.9564948081954512,
cal,05eea9628d61ffdd612f6ce7,transcode,0.8123293967924565,
cal,060542ef196f7bc7dec21dee,transcode,0.9634425386242558,
cal,063673fbc583fdc8f5d72c0f,transcode,0.7379495150168079,
cal,065d38c2347c527d7b2b3d0f,transcode,0.9657945030322104,
cal,06c7f96abb80a76326cc7e4b,transcode,0.9422225012186054,
cal,06e2a0ce1deb2e134f394436,transcode,0.965295349385027,
cal,06e5f3fc29181ef509138721,transcode,0.951837742456984,
cal,06f30dcb9bfa32437a44c0ab,transcode,0.965499783047554,
cal,0729083550a29379f438db10,transcode,0.9609227484463572,
cal,07ecafc788637980843ea179,transcode,0.9576494027931268,
cal,084c07a1594091724dd16d67,transcode,0.9638931471668418,
cal,084cc012b9d05e6fb9c99651,transcode,0.728856132214237,
cal,08557eb253b8a127e919193a,transcode,0.9603597769171748,
cal,0855eda51ee348cdb81698cf,transcode,0.9729546630037578,
cal,0889be4893bbcb52b96d3b0a,transcode,0.8902240887206494,
cal,08c2b18fc406a98267e25199,transcode,0.9535566388943542,
cal,08fc04cd82a979d1e3202579,transcode,0.9267140444489962,
cal,09085a5d3fd3d6ad1eafb4e5,transcode,0.947019127985872,
cal,0942b4631c7570a4e7cf28be,transcode,0.9620803861102736,
cal,096d94c36ef09d76d9e11a5a,transcode,0.9517448239260996,
cal,09b4ad8d0e5fbe60bc3e499f,transcode,0.9708010772286934,
cal,09b53ce8c98b1c4ec934c11a,transcode,0.9726035231184506,
cal,0a761c4b719fdeb05819e553,transcode,0.972555147871234,
cal,0af54b5b977ad46b3073f564,transcode,0.9635550764828704,
cal,0b0175b08bde0c720d59b512,transcode,0.9348110571585444,
cal,0b07c659153adaedb61ba10c,transcode,0.790035981881568,
cal,0bc62ac1283c520f6631ef24,transcode,0.9751680292095046,
cal,0c375cbbcf6fab697e44ab16,transcode,0.976434798667843,
cal,0c497ee32bf4ea4aaef1b898,transcode,0.9202594795550608,
cal,0d3e5e129baa06471945dbd8,transcode,0.9592181657493454,
cal,0d51ecf15a721a1e9f6f6915,transcode,0.9503919898139568,
cal,0dca4bbaf52a3f8bea18df44,transcode,0.965931740364285,
cal,0e3f51665fccb05654b5e7f9,transcode,0.9201836914767042,
cal,0e60942f0874be645d628670,transcode,0.9469605391840844,
cal,0e63f9632fc2fcebfb266e74,transcode,0.9506492763735208,
cal,0e76c7b344fdd09c75cef2ab,transcode,0.9632332039202568,
cal,0ee81e0f67e40b36604bd8ee,transcode,0.9706258912496912,
cal,0f22029b8dfe300636578e8f,transcode,0.9760218707167808,
cal,0f3dcac3d8e951c1b6d81db9,transcode,0.8227239953260878,
cal,0f45a6fb659cdad7a3d9e23b,transcode,0.963125220915267,
cal,0f4f269920641dbd4121b782,transcode,0.9510830389445928,
cal,0faa81e239844c9fd867544e,transcode,0.9686361304315249,
cal,0fac32fa6a31bfdbd83650ef,transcode,0.9636107385511548,
cal,0fb54d91cc96c29932f928f0,transcode,0.9466509922119252,
cal,0fed8a0a7382dbde6131f238,transcode,0.9244180187108276,
cal,104f238eb713861f18bd9a0e,transcode,0.9500144190809928,
cal,10d890ef2b0a813cfc36332a,transcode,0.9685671217408902,
cal,111f84a08d9342458eb64fef,transcode,0.9486114977181944,
cal,11301f5d9b2cd8dc013516c2,transcode,0.9488581958810506,
cal,1130ee49ebac98266c0dd226,transcode,0.9380059007849342,
cal,11b419cabada6e442e5d01f0,transcode,0.971317384244468,
cal,1220d44a2a27eb4bcad75fe9,transcode,0.9560147743603966,
cal,1293a14fef4d1aed5eca611f,transcode,0.9553200629045998,
cal,129c17c99307c7e9f319972c,transcode,0.9507316654787292,
cal,12c7f17805fc59b9953f9f34,transcode,0.9347427473440504,
cal,130c95ffeab52235428ddfa4,transcode,0.9186716381835656,
cal,1320234f36776114b28d88a8,transcode,0.966988902192226,
cal,134e1d59af1ecad0497982a2,transcode,0.9694792533405862,
cal,1353efbb7136c5340d92754d,transcode,0.8063799520815135,
cal,13b34ae7850e260b4e06409b,transcode,0.9377613408409066,
cal,13c8de8dde4a29469b07e15c,transcode,0.9069838154527088,
cal,13c9af4051a0fbef2f776599,transcode,0.9592914243763432,
cal,13ce0a4e06530beda779803c,transcode,0.9365879954158765,
cal,14303da0b9c768db8ec71734,transcode,0.954987923600962,
cal,143bb0dc7ad329bab3a835a7,transcode,0.9763465350333084,
cal,14fae92b937e7b8f08f3f38a,transcode,0.946825684716242,
cal,150630b28214828de99075df,transcode,0.972611020383964,
cal,152991b75b31d9e5db23bf08,transcode,0.947647669055426,
cal,159c6347a7b8be9575583712,transcode,0.9572387376163284,
cal,15ac8bb41973a6fa02438b9e,transcode,0.9450968101520244,
cal_crop,04510b37dd8955bc57b92f19,crop,,0.8217984964061217
cal_crop,0570d0a748c18d27c281b4d2,crop,,0.6506128035469132
cal_crop,0586ea54eb275967b59e8700,crop,,0.8532612190899929
cal_crop,06e2a0ce1deb2e134f394436,crop,,0.8889099272615186
cal_crop,06e5f3fc29181ef509138721,crop,,0.8567067449177674
cal_crop,0bc62ac1283c520f6631ef24,crop,,0.9098729342320268
cal_crop,1320234f36776114b28d88a8,crop,,0.8387818593084083
cal_crop,1631d66316f62eb26797e00d,crop,,0.8733752846535592
cal_crop,170826cd2048718195559825,crop,,0.645619378990632
cal_crop,1b851c5960ac3447c94455c0,crop,,0.8001541196272179
cal_crop,1bec2debf9905dd9bbdf42ed,crop,,0.8370709516949075
cal_crop,1c4b19210c5963eae4faaf17,crop,,0.9258458474288072
cal_crop,2108fea49792085d9430f057,crop,,0.6601440911689408
cal_crop,2497c841d474ece01d63cd1c,crop,,0.9117163687829992
cal_crop,29a727113c3d3648ccdf923f,crop,,0.9072479076970026
cal_crop,2c71efdfdb0036cd726ac10a,crop,,0.8802522564793096
cal_crop,2ced2acfc1f5471e32ba740f,crop,,0.8657947155412941
cal_crop,2d2f99e47fa7ddb16580dfd5,crop,,0.8891448421520574
cal_crop,2d5265ba45ef5194c5034b04,crop,,0.8921540467958695
cal_crop,2eee9b7181ed9981d9e1ee87,crop,,0.8834515127838062
cal_crop,2ffb59d918ff52eb141de1f0,crop,,0.8679120712603522
cal_crop,3342ba0f167822f95fa4731a,crop,,0.88075216736738
cal_crop,364277f403cf05beb4f8de0a,crop,,0.8954672277893128
cal_crop,376ba28aff26d18290c614ff,crop,,0.83776129512163
cal_crop,383090b7e1547b958c0632a0,crop,,0.8486307683298633
cal_crop,3890c0fd8365f05877ede9f1,crop,,0.813989052306178
cal_crop,3a71bf8c7b82b657576e7dfa,crop,,0.7478580285699596
cal_crop,3bf988042cbf60f0eb4670d5,crop,,0.8484387893417653
cal_crop,3c1ef16aaad7a40dbc2cd2c9,crop,,0.8803544623001855
cal_crop,3d26ce1fda2268fcb8a6ad8d,crop,,0.8981350363996761
cal_crop,3dd49017ff0bb8a113a90395,crop,,0.8288357769332313
cal_crop,3f30fb3aa93e2833a5889eec,crop,,0.80358399266855
cal_crop,425da048e818f0f9829b2262,crop,,0.8931761542683107
cal_crop,43c93c25e82a7425b672eb6c,crop,,0.8793869383528288
cal_crop,453ac211dc1109995d321967,crop,,0.8307235318290983
cal_crop,4642551709afa016c132e007,crop,,0.8467998914543156
cal_crop,46f5b39c047639659695f39c,crop,,0.619089141253811
cal_crop,4c4cf602ff87a3eaffcd3938,crop,,0.9363883900295764
cal_crop,4da065dfbe76da349f4d9a71,crop,,0.8540511613421401
cal_crop,4e6f13edd749d25f405a5859,crop,,0.89282449097767
cal_crop,524602c3392add8643b6fc28,crop,,0.8314902840983022
cal_crop,55fc621038eeb683a5add4e9,crop,,0.8955715503350345
cal_crop,57e40fa548e858b56f7fe844,crop,,0.9084119629058566
cal_crop,57eba7459174462dec5fc5a2,crop,,0.4751308517681613
cal_crop,58622ad7e76d346be41fe9b4,crop,,0.9009020664680532
cal_crop,5a33a3135e2458b552705aeb,crop,,0.904692188411867
cal_crop,5df06a12a5e25568a71ca49d,crop,,0.8330206360040345
cal_crop,5fb0f2abc033516af2b8ba4b,crop,,0.9131451153119736
cal_crop,603d3c0785dac972db63f964,crop,,0.577585909723343
cal_crop,626bebcafdf22f08bedf9338,crop,,0.8804201029146401
cal_crop,62d944e61cd8aed04c47d394,crop,,0.8436878970446383
cal_crop,64c74d0c60addda5fb285f2e,crop,,0.729728324851057
cal_crop,67ecc3a7b7e31f214020f3a5,crop,,0.8697840571144505
cal_crop,683cec4ae5dff469839f022a,crop,,0.9205884715051638
cal_crop,69fdb5e714961b21627fca8e,crop,,0.8712226547667744
cal_crop,6b743005c7cf1bac46a73034,crop,,0.8429644738587504
cal_crop,6df8d430451f9b89e90a6fc0,crop,,0.8065532149572547
cal_crop,707b90b9bff9a5573fc09814,crop,,0.8618754768835117
cal_crop,76d9d7253699c1f68ba13231,crop,,0.8493863285807751
cal_crop,793dceb439946ae134b2c955,crop,,0.9475094233320034
cal_crop,810321b3c88e3bd82ed8997f,crop,,0.8845068675893794
cal_crop,838d0fcabf08909e9a6acb9b,crop,,0.9565629252489352
cal_crop,879b55f33232557f975d3799,crop,,0.886903554534226
cal_crop,8ce9a883a89e5c57f20becb1,crop,,0.9364529854199244
cal_crop,8d2171a11b32b935fc61587e,crop,,0.8782290057173092
cal_crop,8f4fbd9c4f2b5a17ca07136f,crop,,0.8804105998591742
cal_crop,90c759e8a3e23feeb2d665b3,crop,,0.8263884040896797
cal_crop,916e5660c7a9debb1fba4fc7,crop,,0.90130343511433
cal_crop,9909636db323c3fb2730885b,crop,,0.883872002386267
cal_crop,9d92b8d9bc46113abca3857c,crop,,0.9214384371795804
cal_crop,9e41195ab122cdcdf4b39c93,crop,,0.8767457082906316
cal_crop,a4ceca6c965bdb4f9c3a3f89,crop,,0.8766484313736468
cal_crop,ab4734d72e73a3cf1515f29a,crop,,0.8109059212641214
cal_crop,b1658fcf0bd25624fe049b06,crop,,0.8850953815423155
cal_crop,b1e49a5aa20d2103ad6bbd61,crop,,0.8480200464764795
cal_crop,b5f7eb0f8de474ffa96ffd20,crop,,0.8850736044620446
cal_crop,b60d72f2c6a0d5d181b8c4dd,crop,,0.847984426854611
cal_crop,bd57aae39821b4b51105245b,crop,,0.8962560261100407
cal_crop,bd75375b4db8828eb7ef065c,crop,,0.902780179159555
cal_crop,bfe17e282ba597174feb5ece,crop,,0.8611583038468135
cal_crop,c52b026ed35cc9eb952c4fb9,crop,,0.9398619449600012
cal_crop,c60c762c438a7cc77d734d43,crop,,0.9177404629178926
cal_crop,c6ca5e18c4caccc0c7209084,crop,,0.8874335839047264
cal_crop,cfd8ccc4b5df43eecaeaff7a,crop,,0.8689141896818138
cal_crop,d0cbe7dd9d741df5d34db297,crop,,0.8751351396453503
cal_crop,d4c332da178a2c8d8ec7e6e6,crop,,0.902448093802383
cal_crop,d75e4c7759bf8c395ff310d4,crop,,0.7963598598087668
cal_crop,d8e18f079b8804faab49a922,crop,,0.8391394836996463
cal_crop,da6606bb4b71b7a46c3e1899,crop,,0.7648115142081054
cal_crop,dc3f99633a3b1f7704afdafe,crop,,0.8881851529263531
cal_crop,e92144db71572bf817c95e67,crop,,0.8861800855091974
cal_crop,ea4bf12e182db1b3993020f9,crop,,0.8765869292466852
cal_crop,eaea78fec3a7329aa9920901,crop,,0.9446684373930682
cal_crop,ee0c7648ae54aff8745106b4,crop,,0.8629381156198391
cal_crop,ef22d91e7fa89bcee35049df,crop,,0.8767167526851891
cal_crop,f1ae4e0443361c38a22b7c2d,crop,,0.8044029444339542
cal_crop,f2d46d571c2f2d8d5ee77846,crop,,0.8612478585697482
cal_crop,f49c304434e0451892b8b42c,crop,,0.8127895861439591
cal_crop,f6a4c6670ac0574fbd11952d,crop,,0.8818785845516722
cal_crop,ffc402b4e1927cf22698ae0c,crop,,0.9213944763853996
cal,1631d66316f62eb26797e00d,jpeg85,0.9973964676474338,
cal,1631d66316f62eb26797e00d,repost,0.9954963276246659,
cal,1631d66316f62eb26797e00d,repost2,0.9887461768330719,
cal,1631d66316f62eb26797e00d,strip,0.9981826960677888,
cal,1621b8a30ac8d86569b8c3e8,lossless,0.9994604421061536,
cal,1621b8a30ac8d86569b8c3e8,jpeg85,0.9991999223031484,
cal,1621b8a30ac8d86569b8c3e8,repost,0.9975198275657002,
cal,1621b8a30ac8d86569b8c3e8,repost2,0.9942315061305116,
cal,16d38766b6d29380b3c700e5,lossless,0.9980305481363779,
cal,16d38766b6d29380b3c700e5,jpeg85,0.9965887467377784,
cal,16d38766b6d29380b3c700e5,repost,0.9930625707594721,
cal,16d38766b6d29380b3c700e5,repost2,0.9815893361109164,
cal,163cc570cf95910ab8b1a316,repost,0.9980597002917055,
cal,163cc570cf95910ab8b1a316,repost2,0.9945879474498883,
cal,163cc570cf95910ab8b1a316,strip,0.9994972724199218,
cal,163cc570cf95910ab8b1a316,screenshot,0.9994447279899351,
cal,16f54496d38cb7fc637b03a9,jpeg85,0.9995439773731016,
cal,16f54496d38cb7fc637b03a9,repost,0.9989708181559612,
cal,16f54496d38cb7fc637b03a9,repost2,0.9972852807551532,
cal,16f54496d38cb7fc637b03a9,strip,0.9996578498716006,
cal,16fc22cdc360bce92baaaaa7,repost,0.9959938807638146,
cal,16fc22cdc360bce92baaaaa7,repost2,0.9874745115896211,
cal,16fc22cdc360bce92baaaaa7,strip,0.9990597457479342,
cal,16fc22cdc360bce92baaaaa7,screenshot,0.999036468367195,
cal,164e0320f98fdbc8a155be57,repost2,0.9966754273269126,
cal,164e0320f98fdbc8a155be57,strip,0.9996608765888021,
cal,164e0320f98fdbc8a155be57,screenshot,0.9996543442065662,
cal,164e0320f98fdbc8a155be57,transcode,0.9775364777576514,
cal,16d38766b6d29380b3c700e5,strip,0.9980305481363779,
cal,16d38766b6d29380b3c700e5,screenshot,0.9979944641418763,
cal,16d38766b6d29380b3c700e5,transcode,0.9115887641517835,
cal,16f54496d38cb7fc637b03a9,lossless,0.9996578498716006,
cal,1621b8a30ac8d86569b8c3e8,strip,0.9994604421061536,
cal,1621b8a30ac8d86569b8c3e8,screenshot,0.9994466466744372,
cal,1621b8a30ac8d86569b8c3e8,transcode,0.9597259018243728,
cal,1631d66316f62eb26797e00d,lossless,0.9981826960677888,
cal,1631d66316f62eb26797e00d,screenshot,0.998143438357809,
cal,1631d66316f62eb26797e00d,transcode,0.9573601407547218,
cal,163cc570cf95910ab8b1a316,lossless,0.9994972724199218,
cal,163cc570cf95910ab8b1a316,jpeg85,0.9990873780099899,
cal,16f54496d38cb7fc637b03a9,screenshot,0.9996579430839213,
cal,16f54496d38cb7fc637b03a9,transcode,0.9814538547085155,
cal,16fc22cdc360bce92baaaaa7,lossless,0.9990597457479342,
cal,16fc22cdc360bce92baaaaa7,jpeg85,0.9984058607039992,
cal,17b543f723e647fa60ab2745,lossless,0.9994487565002799,
cal,17b543f723e647fa60ab2745,jpeg85,0.9991619148864087,
cal,17b543f723e647fa60ab2745,repost,0.997690474506315,
cal,17b543f723e647fa60ab2745,repost2,0.9944819255770437,
cal,16fc22cdc360bce92baaaaa7,transcode,0.93357274090874,
cal,170826cd2048718195559825,lossless,0.9984080496886324,
cal,170826cd2048718195559825,jpeg85,0.9962222311219615,
cal,170826cd2048718195559825,repost,0.9887001783627336,
cal,163cc570cf95910ab8b1a316,transcode,0.9579934404606518,
cal,164e0320f98fdbc8a155be57,lossless,0.9996608765888021,
cal,164e0320f98fdbc8a155be57,jpeg85,0.9994605073165129,
cal,164e0320f98fdbc8a155be57,repost,0.9988354928305505,
cal,170826cd2048718195559825,repost2,0.9752739330754081,
cal,170826cd2048718195559825,strip,0.9984080496886324,
cal,170826cd2048718195559825,screenshot,0.998381785816833,
cal,170826cd2048718195559825,transcode,0.8993862674879128,
cal,180a5801b17c6d0070a4d087,jpeg85,0.9991083922689883,
cal,180a5801b17c6d0070a4d087,repost,0.9976459121295669,
cal,180a5801b17c6d0070a4d087,repost2,0.9940464283443438,
cal,180a5801b17c6d0070a4d087,strip,0.9993469295177909,
cal,1812a59195e86ca4d4075483,repost,0.9976753110924084,
cal,1812a59195e86ca4d4075483,repost2,0.9940602991858989,
cal,1812a59195e86ca4d4075483,strip,0.9995325059635919,
cal,1812a59195e86ca4d4075483,screenshot,0.9995089856277515,
cal,199affc00df40c7ca5b030e6,jpeg85,0.9989527772782127,
cal,199affc00df40c7ca5b030e6,repost,0.9976051667124838,
cal,199affc00df40c7ca5b030e6,repost2,0.9935900327959586,
cal,199affc00df40c7ca5b030e6,strip,0.9992714666830737,
cal,1896218897c4b0922b65caed,lossless,0.998839204961807,
cal,1896218897c4b0922b65caed,jpeg85,0.9981984761873515,
cal,1896218897c4b0922b65caed,repost,0.996394075179162,
cal,1896218897c4b0922b65caed,repost2,0.9928262266478342,
cal,19fbef699661b27f4bea0edc,repost,0.9978851805861787,
cal,19fbef699661b27f4bea0edc,repost2,0.9947791580748601,
cal,19fbef699661b27f4bea0edc,strip,0.999514878782212,
cal,19fbef699661b27f4bea0edc,screenshot,0.9995026409035028,
cal,1812a59195e86ca4d4075483,transcode,0.9579033474097391,
cal,1885a1bed05e0ebcca962240,lossless,0.9992211941619749,
cal,1885a1bed05e0ebcca962240,jpeg85,0.9987617163007142,
cal,1885a1bed05e0ebcca962240,repost,0.9971049770203582,
cal,17b543f723e647fa60ab2745,strip,0.9994487565002799,
cal,17b543f723e647fa60ab2745,screenshot,0.9994315742825651,
cal,17b543f723e647fa60ab2745,transcode,0.9568906022706578,
cal,180a5801b17c6d0070a4d087,lossless,0.9993469295177909,
cal,180a5801b17c6d0070a4d087,screenshot,0.9993395223742232,
cal,180a5801b17c6d0070a4d087,transcode,0.9546204997654576,
cal,1812a59195e86ca4d4075483,lossless,0.9995325059635919,
cal,1812a59195e86ca4d4075483,jpeg85,0.9991921084748657,
cal,1ac61af724068b1a92782c55,lossless,0.9994543802047805,
cal,1ac61af724068b1a92782c55,jpeg85,0.9992337231109464,
cal,1ac61af724068b1a92782c55,repost,0.9982363373460431,
cal,1ac61af724068b1a92782c55,repost2,0.9945945616293577,
cal,1896218897c4b0922b65caed,strip,0.998839204961807,
cal,1896218897c4b0922b65caed,screenshot,0.9988247941220717,
cal,1896218897c4b0922b65caed,transcode,0.944223775070905,
cal,199affc00df40c7ca5b030e6,lossless,0.9992714666830737,
cal,1ae47f3acb4f607b6f4364d9,jpeg85,0.9989571866175104,
cal,1ae47f3acb4f607b6f4364d9,repost,0.9971750206416994,
cal,1ae47f3acb4f607b6f4364d9,repost2,0.9936068279930261,
cal,1ae47f3acb4f607b6f4364d9,strip,0.9993221647222419,
cal,199affc00df40c7ca5b030e6,screenshot,0.9992275276120841,
cal,199affc00df40c7ca5b030e6,transcode,0.9661315247049806,
cal,19fbef699661b27f4bea0edc,lossless,0.999514878782212,
cal,19fbef699661b27f4bea0edc,jpeg85,0.9991283315905961,
cal,1885a1bed05e0ebcca962240,repost2,0.9929051974112204,
cal,1885a1bed05e0ebcca962240,strip,0.9992211941619749,
cal,1885a1bed05e0ebcca962240,screenshot,0.9992139126803502,
cal,1885a1bed05e0ebcca962240,transcode,0.9512207630821721,
cal,19fbef699661b27f4bea0edc,transcode,0.971144324927757,
cal,1a0a25aa165b289e6d82417a,lossless,0.9996476246019128,
cal,1a0a25aa165b289e6d82417a,jpeg85,0.9993723834593491,
cal,1a0a25aa165b289e6d82417a,repost,0.9983153972656412,
cal,1b8ef0ca2ddc79b78db0fc2e,lossless,0.9995469227478598,
cal,1b8ef0ca2ddc79b78db0fc2e,jpeg85,0.9993159627950252,
cal,1b8ef0ca2ddc79b78db0fc2e,repost,0.9987323979665618,
cal,1b8ef0ca2ddc79b78db0fc2e,repost2,0.9966795750372609,
cal,1b2b616d732b3d14e8af0088,repost,0.9984286313774653,
cal,1b2b616d732b3d14e8af0088,repost2,0.9954883953872455,
cal,1b2b616d732b3d14e8af0088,strip,0.9996957735315829,
cal,1b2b616d732b3d14e8af0088,screenshot,0.999679921614356,
cal,1b9c5da9044d3d50ef4524ff,jpeg85,0.9993218763550048,
cal,1b9c5da9044d3d50ef4524ff,repost,0.9981199070888099,
cal,1b9c5da9044d3d50ef4524ff,repost2,0.9936209377902558,
cal,1b9c5da9044d3d50ef4524ff,strip,0.9996060690694857,
cal,1a0a25aa165b289e6d82417a,repost2,0.9955080993122749,
cal,1a0a25aa165b289e6d82417a,strip,0.9996476246019128,
cal,1a0a25aa165b289e6d82417a,screenshot,0.9996313040229963,
cal,1a0a25aa165b289e6d82417a,transcode,0.9611278134549087,
cal,1ae47f3acb4f607b6f4364d9,screenshot,0.9993051227663953,
cal,1ae47f3acb4f607b6f4364d9,transcode,0.9566018747610114,
cal,1b2b616d732b3d14e8af0088,lossless,0.9996957735315829,
cal,1b2b616d732b3d14e8af0088,jpeg85,0.9993991253679331,
cal,1ac61af724068b1a92782c55,strip,0.9994543802047805,
cal,1ac61af724068b1a92782c55,screenshot,0.9994409516953364,
cal,1ac61af724068b1a92782c55,transcode,0.9675011003514161,
cal,1ae47f3acb4f607b6f4364d9,lossless,0.9993221647222419,
cal,1b2b616d732b3d14e8af0088,transcode,0.9693082323705209,
cal,1b851c5960ac3447c94455c0,lossless,0.9995775641048801,
cal,1b851c5960ac3447c94455c0,jpeg85,0.9993763141479083,
cal,1b851c5960ac3447c94455c0,repost,0.998657540147079,
cal,1ba23b2abdf49d9022890292,repost,0.9977034364629602,
cal,1ba23b2abdf49d9022890292,repost2,0.9936158233282895,
cal,1ba23b2abdf49d9022890292,strip,0.999347021078202,
cal,1ba23b2abdf49d9022890292,screenshot,0.9993343788314643,
cal,1b851c5960ac3447c94455c0,repost2,0.9960839950422538,
cal,1b851c5960ac3447c94455c0,strip,0.9995775641048801,
cal,1b851c5960ac3447c94455c0,screenshot,0.9995572047507334,
cal,1b851c5960ac3447c94455c0,transcode,0.9755000506926947,
cal,1c0b965d3f808977779c00ea,lossless,0.999296199625554,
cal,1c0b965d3f808977779c00ea,jpeg85,0.9989769991698352,
cal,1c0b965d3f808977779c00ea,repost,0.9977085282409685,
cal,1c0b965d3f808977779c00ea,repost2,0.9941122291006136,
cal,1b8ef0ca2ddc79b78db0fc2e,strip,0.9995469227478598,
cal,1b8ef0ca2ddc79b78db0fc2e,screenshot,0.9995375771734025,
cal,1b8ef0ca2ddc79b78db0fc2e,transcode,0.9715909437318209,
cal,1b9c5da9044d3d50ef4524ff,lossless,0.9996060690694857,
cal,1c10485e7f91a7e7350ee0e1,jpeg85,0.9989952932572703,
cal,1c10485e7f91a7e7350ee0e1,repost,0.9976072673483694,
cal,1c10485e7f91a7e7350ee0e1,repost2,0.9934300017289318,
cal,1c10485e7f91a7e7350ee0e1,strip,0.9994159788838514,
cal,1c25f5a46323164d1b34a721,repost,0.9971308659198718,
cal,1c25f5a46323164d1b34a721,repost2,0.99191011045417,
cal,1c25f5a46323164d1b34a721,strip,0.9992391875797023,
cal,1c25f5a46323164d1b34a721,screenshot,0.9992209573958573,
cal,1b9c5da9044d3d50ef4524ff,screenshot,0.9995823519682334,
cal,1b9c5da9044d3d50ef4524ff,transcode,0.9606051199961027,
cal,1ba23b2abdf49d9022890292,lossless,0.999347021078202,
cal,1ba23b2abdf49d9022890292,jpeg85,0.9989245758981256,
cal,1c74dd94a2a0bc7885979f40,lossless,0.9994758673531783,
cal,1c74dd94a2a0bc7885979f40,jpeg85,0.9991299716164577,
cal,1c74dd94a2a0bc7885979f40,repost,0.9975447192639981,
cal,1c74dd94a2a0bc7885979f40,repost2,0.9938014752932964,
cal,1ba23b2abdf49d9022890292,transcode,0.9680601033647138,
cal,1bec2debf9905dd9bbdf42ed,lossless,0.9987926789652856,
cal,1bec2debf9905dd9bbdf42ed,jpeg85,0.9982514749587449,
cal,1bec2debf9905dd9bbdf42ed,repost,0.9964995943456885,
cal,1bec2debf9905dd9bbdf42ed,repost2,0.992219126633531,
cal,1bec2debf9905dd9bbdf42ed,strip,0.9987926789652856,
cal,1bec2debf9905dd9bbdf42ed,screenshot,0.9987737206883807,
cal,1bec2debf9905dd9bbdf42ed,transcode,0.9461261932312806,
cal,1c0b965d3f808977779c00ea,strip,0.999296199625554,
cal,1c0b965d3f808977779c00ea,screenshot,0.999274067483754,
cal,1c0b965d3f808977779c00ea,transcode,0.9516528165648368,
cal,1c10485e7f91a7e7350ee0e1,lossless,0.9994159788838514,
cal,1ca99bd7a3b38874beec19d1,jpeg85,0.9995333806808739,
cal,1ca99bd7a3b38874beec19d1,repost,0.9987421256781387,
cal,1ca99bd7a3b38874beec19d1,repost2,0.9962384864956946,
cal,1ca99bd7a3b38874beec19d1,strip,0.9996806514278835,
cal,1c25f5a46323164d1b34a721,transcode,0.9524003993023287,
cal,1c4b19210c5963eae4faaf17,lossless,0.9989643652580883,
cal,1c4b19210c5963eae4faaf17,jpeg85,0.9984922019308872,
cal,1c4b19210c5963eae4faaf17,repost,0.9974735074319961,
cal,1cd06ded5f1dceda0ebda2ae,repost,0.9980690309917751,
cal,1cd06ded5f1dceda0ebda2ae,repost2,0.9950946359827668,
cal,1cd06ded5f1dceda0ebda2ae,strip,0.999330941137864,
cal,1cd06ded5f1dceda0ebda2ae,screenshot,0.9993127929992275,
cal,1c10485e7f91a7e7350ee0e1,screenshot,0.9993961606469002,
cal,1c10485e7f91a7e7350ee0e1,transcode,0.9623185709653821,
cal,1c25f5a46323164d1b34a721,lossless,0.9992391875797023,
cal,1c25f5a46323164d1b34a721,jpeg85,0.9988268398352429,
cal,1c4b19210c5963eae4faaf17,repost2,0.9937124613606606,
cal,1c4b19210c5963eae4faaf17,strip,0.9989643652580883,
cal,1c4b19210c5963eae4faaf17,screenshot,0.998955500721625,
cal,1c4b19210c5963eae4faaf17,transcode,0.9641011803977554,
cal,1d0125b20b5de8c7b00ee221,lossless,0.9994885055263643,
cal,1d0125b20b5de8c7b00ee221,jpeg85,0.9992206413089748,
cal,1d0125b20b5de8c7b00ee221,repost,0.998126739976241,
cal,1d0125b20b5de8c7b00ee221,repost2,0.994930876545309,
cal,1d14309992f7c8ad9fc2b363,jpeg85,0.9993651966556891,
cal,1d14309992f7c8ad9fc2b363,repost,0.9984367544561769,
cal,1d14309992f7c8ad9fc2b363,repost2,0.995569435434484,
cal,1d14309992f7c8ad9fc2b363,strip,0.9996944552321458,
cal,1cd06ded5f1dceda0ebda2ae,transcode,0.962137047228726,
cal,1cf3578560998072543b6617,lossless,0.9992865280657658,
cal,1cf3578560998072543b6617,jpeg85,0.9988317703502204,
cal,1cf3578560998072543b6617,repost,0.9972358013748395,
cal,1c74dd94a2a0bc7885979f40,strip,0.9994758673531783,
cal,1c74dd94a2a0bc7885979f40,screenshot,0.9994569967421608,
cal,1c74dd94a2a0bc7885979f40,transcode,0.9538900961605546,
cal,1ca99bd7a3b38874beec19d1,lossless,0.9996806514278835,
cal,1ca99bd7a3b38874beec19d1,screenshot,0.9996777312553041,
cal,1ca99bd7a3b38874beec19d1,transcode,0.9728503673712467,
cal,1cd06ded5f1dceda0ebda2ae,lossless,0.999330941137864,
cal,1cd06ded5f1dceda0ebda2ae,jpeg85,0.9990696488118748,
cal,1d35f9e8480ce6715494e9cf,repost,0.9971504986547721,
cal,1d35f9e8480ce6715494e9cf,repost2,0.9927594887799187,
cal,1d35f9e8480ce6715494e9cf,strip,0.9993005864906631,
cal,1d35f9e8480ce6715494e9cf,screenshot,0.9992857187822632,
cal,1cf3578560998072543b6617,repost2,0.9924274012310648,
cal,1cf3578560998072543b6617,strip,0.9992865280657658,
cal,1cf3578560998072543b6617,screenshot,0.9992577921491385,
cal,1cf3578560998072543b6617,transcode,0.9576631582207132,
cal,1dadca2544a7caf2835cb62c,lossless,0.9976315779715945,
cal,1dadca2544a7caf2835cb62c,jpeg85,0.9965919671125462,
cal,1dadca2544a7caf2835cb62c,repost,0.9938874707527166,
cal,1dadca2544a7caf2835cb62c,repost2,0.9839257078424964,
cal,1dbd9e4add1271ee1b6cf032,jpeg85,0.9990041268958779,
cal,1dbd9e4add1271ee1b6cf032,repost,0.9977113647396201,
cal,1dbd9e4add1271ee1b6cf032,repost2,0.9943872429944952,
cal,1dbd9e4add1271ee1b6cf032,strip,0.9993614874516186,
cal,1e2a1f306ad828c0e4b2aa6c,repost,0.9753612090008063,
cal,1e2a1f306ad828c0e4b2aa6c,repost2,0.9423032901998163,
cal,1e2a1f306ad828c0e4b2aa6c,strip,0.9987430065652994,
cal,1e2a1f306ad828c0e4b2aa6c,screenshot,0.9986494744470392,
cal,1d0125b20b5de8c7b00ee221,strip,0.9994885055263643,
cal,1d0125b20b5de8c7b00ee221,screenshot,0.9994771252343101,
cal,1d0125b20b5de8c7b00ee221,transcode,0.9681782754548031,
cal,1d14309992f7c8ad9fc2b363,lossless,0.9996944552321458,
cal,1d14309992f7c8ad9fc2b363,screenshot,0.9996805959605546,
cal,1d14309992f7c8ad9fc2b363,transcode,0.9585662457673034,
cal,1d35f9e8480ce6715494e9cf,lossless,0.9993005864906631,
cal,1d35f9e8480ce6715494e9cf,jpeg85,0.9989574826258371,
cal,1d35f9e8480ce6715494e9cf,transcode,0.9576045671555632,
cal,1d71bc5587b05a8a2d1e97e0,lossless,0.9959582411504052,
cal,1d71bc5587b05a8a2d1e97e0,jpeg85,0.9869806266834171,
cal,1d71bc5587b05a8a2d1e97e0,repost,0.9580585620164452,
cal,1e379cb41e2e8cc2cbf7558a,lossless,0.9978597587212096,
cal,1e379cb41e2e8cc2cbf7558a,jpeg85,0.996951088039959,
cal,1e379cb41e2e8cc2cbf7558a,repost,0.9943987043464586,
cal,1e379cb41e2e8cc2cbf7558a,repost2,0.9875001497249085,
cal,1d71bc5587b05a8a2d1e97e0,repost2,0.9193915076658481,
cal,1d71bc5587b05a8a2d1e97e0,strip,0.9959582411504052,
cal,1d71bc5587b05a8a2d1e97e0,screenshot,0.9958500433751435,
cal,1d71bc5587b05a8a2d1e97e0,transcode,0.7799116428436328,
cal,1e591d33eb906e9338fd49a4,jpeg85,0.9985049696944276,
cal,1e591d33eb906e9338fd49a4,repost,0.996657167781964,
cal,1e591d33eb906e9338fd49a4,repost2,0.9912738207629582,
cal,1e591d33eb906e9338fd49a4,strip,0.9989909914026008,
cal,1dadca2544a7caf2835cb62c,strip,0.9976315779715945,
cal,1dadca2544a7caf2835cb62c,screenshot,0.9976006058686073,
cal,1dadca2544a7caf2835cb62c,transcode,0.9158674099850445,
cal,1dbd9e4add1271ee1b6cf032,lossless,0.9993614874516186,
cal,1e2a1f306ad828c0e4b2aa6c,transcode,0.8086525510588985,
cal,1e317fd3c7b9c547c90aa3f6,lossless,0.9994544177890943,
cal,1e317fd3c7b9c547c90aa3f6,jpeg85,0.9991797875974135,
cal,1e317fd3c7b9c547c90aa3f6,repost,0.9980457485988169,
cal,1dbd9e4add1271ee1b6cf032,screenshot,0.9993461292671035,
cal,1dbd9e4add1271ee1b6cf032,transcode,0.9699833260863466,
cal,1e2a1f306ad828c0e4b2aa6c,lossless,0.9987430065652994,
cal,1e2a1f306ad828c0e4b2aa6c,jpeg85,0.9921988720407631,
cal,1e96076cd8fde930f5b5aa3f,lossless,0.9996558895674922,
cal,1e96076cd8fde930f5b5aa3f,jpeg85,0.9994996855634863,
cal,1e96076cd8fde930f5b5aa3f,repost,0.9988365353850764,
cal,1e96076cd8fde930f5b5aa3f,repost2,0.9966301207753503,
cal,1e76e6edf04d7e477351be25,repost,0.9983701569341019,
cal,1e76e6edf04d7e477351be25,repost2,0.9960035362943389,
cal,1e76e6edf04d7e477351be25,strip,0.9996049613331504,
cal,1e76e6edf04d7e477351be25,screenshot,0.9995962744449708,
cal,1e317fd3c7b9c547c90aa3f6,repost2,0.9950239438786387,
cal,1e317fd3c7b9c547c90aa3f6,strip,0.9994544177890943,
cal,1e317fd3c7b9c547c90aa3f6,screenshot,0.9994423696327606,
cal,1e317fd3c7b9c547c90aa3f6,transcode,0.9647753160405407,
cal,1ed8db9beb863d4c01cf1f18,jpeg85,0.9988819827075011,
cal,1ed8db9beb863d4c01cf1f18,repost,0.997026976003156,
cal,1ed8db9beb863d4c01cf1f18,repost2,0.9924027762035116,
cal,1ed8db9beb863d4c01cf1f18,strip,0.9992688946022581,
cal,1e379cb41e2e8cc2cbf7558a,strip,0.9978597587212096,
cal,1e379cb41e2e8cc2cbf7558a,screenshot,0.9978242014015068,
cal,1e379cb41e2e8cc2cbf7558a,transcode,0.9356425951565955,
cal,1e591d33eb906e9338fd49a4,lossless,0.9989909914026008,
cal,1e76e6edf04d7e477351be25,transcode,0.9683519921819241,
cal,1e777b17dcb239fa12bf384c,lossless,0.9993764326892328,
cal,1e777b17dcb239fa12bf384c,jpeg85,0.9990464935978828,
cal,1e777b17dcb239fa12bf384c,repost,0.9977117836038731,
cal,1e591d33eb906e9338fd49a4,screenshot,0.9989741881337473,
cal,1e591d33eb906e9338fd49a4,transcode,0.9502075370627118,
cal,1e76e6edf04d7e477351be25,lossless,0.9996049613331504,
cal,1e76e6edf04d7e477351be25,jpeg85,0.9993543972630232,
cal,1f3c7d4ab54c031b58a94b82,repost,0.994475799121353,
cal,1f3c7d4ab54c031b58a94b82,repost2,0.9864248328544098,
cal,1f3c7d4ab54c031b58a94b82,strip,0.9986239323310105,
cal,1f3c7d4ab54c031b58a94b82,screenshot,0.9985975609879472,
cal,1e777b17dcb239fa12bf384c,repost2,0.9946585878461766,
cal,1e777b17dcb239fa12bf384c,strip,0.9993764326892328,
cal,1e777b17dcb239fa12bf384c,screenshot,0.9993591421256462,
cal,1e777b17dcb239fa12bf384c,transcode,0.9591555271710023,
cal,20241b53a7c686c70c095e07,lossless,0.9982445640568728,
cal,20241b53a7c686c70c095e07,jpeg85,0.9971997726519714,
cal,20241b53a7c686c70c095e07,repost,0.9955150900525113,
cal,20241b53a7c686c70c095e07,repost2,0.9880300343856514,
cal,205288cb921621647e4b532f,jpeg85,0.9984554700180623,
cal,205288cb921621647e4b532f,repost,0.9964517392669752,
cal,205288cb921621647e4b532f,repost2,0.9909064173817764,
cal,205288cb921621647e4b532f,strip,0.9990060836167189,
cal,1e96076cd8fde930f5b5aa3f,strip,0.9996558895674922,
cal,1e96076cd8fde930f5b5aa3f,screenshot,0.9996420393061362,
cal,1e96076cd8fde930f5b5aa3f,transcode,0.9807610124853523,
cal,1ed8db9beb863d4c01cf1f18,lossless,0.9992688946022581,
cal,1ed8db9beb863d4c01cf1f18,screenshot,0.9992308310498662,
cal,1ed8db9beb863d4c01cf1f18,transcode,0.9433712583261139,
cal,1f3c7d4ab54c031b58a94b82,lossless,0.9986239323310105,
cal,1f3c7d4ab54c031b58a94b82,jpeg85,0.9975805534532141,
cal,207a2583525f93df2ff5f6c8,repost,0.9961595333226948,
cal,207a2583525f93df2ff5f6c8,repost2,0.9904841691525808,
cal,207a2583525f93df2ff5f6c8,strip,0.9987378728061909,
cal,207a2583525f93df2ff5f6c8,screenshot,0.9987275266163043,
cal,1f3c7d4ab54c031b58a94b82,transcode,0.9065735768130575,
cal,1fb99c56980d9a0c027ab3dd,lossless,0.9989720625158323,
cal,1fb99c56980d9a0c027ab3dd,jpeg85,0.9982834062218081,
cal,1fb99c56980d9a0c027ab3dd,repost,0.995521305030031,
cal,20e3249cbfdb62bbc5bcc111,lossless,0.9975608128168472,
cal,20e3249cbfdb62bbc5bcc111,jpeg85,0.9966249400947378,
cal,20e3249cbfdb62bbc5bcc111,repost,0.9916264658935625,
cal,20e3249cbfdb62bbc5bcc111,repost2,0.9806611474152276,
cal,1fb99c56980d9a0c027ab3dd,repost2,0.9872895755400717,
cal,1fb99c56980d9a0c027ab3dd,strip,0.9989720625158323,
cal,1fb99c56980d9a0c027ab3dd,screenshot,0.9989234895307534,
cal,1fb99c56980d9a0c027ab3dd,transcode,0.9336724305040046,
cal,2108fea49792085d9430f057,jpeg85,0.9947230274093799,
cal,2108fea49792085d9430f057,repost,0.9826002447847155,
cal,2108fea49792085d9430f057,repost2,0.9568972442700662,
cal,2108fea49792085d9430f057,strip,0.9985586470909834,
cal,20241b53a7c686c70c095e07,strip,0.9982445640568728,
cal,20241b53a7c686c70c095e07,screenshot,0.9981996852433056,
cal,20241b53a7c686c70c095e07,transcode,0.9115732649590764,
cal,205288cb921621647e4b532f,lossless,0.9990060836167189,
cal,207a2583525f93df2ff5f6c8,transcode,0.9434744225369948,
cal,209ca1b61a809632ae92ee4d,lossless,0.9981506051092912,
cal,209ca1b61a809632ae92ee4d,jpeg85,0.9972828479130686,
cal,209ca1b61a809632ae92ee4d,repost,0.9952582927747001,
cal,205288cb921621647e4b532f,screenshot,0.9989719592822689,
cal,205288cb921621647e4b532f,transcode,0.9347206125187009,
cal,207a2583525f93df2ff5f6c8,lossless,0.9987378728061909,
cal,207a2583525f93df2ff5f6c8,jpeg85,0.9981451006825508,
cal,213e51a57e6f42a4fad30b75,repost,0.997383790000216,
cal,213e51a57e6f42a4fad30b75,repost2,0.9941420080684698,
cal,213e51a57e6f42a4fad30b75,strip,0.999323758411183,
cal,213e51a57e6f42a4fad30b75,screenshot,0.9993248093136735,
cal,209ca1b61a809632ae92ee4d,repost2,0.9884433518256325,
cal,209ca1b61a809632ae92ee4d,strip,0.9981506051092912,
cal,209ca1b61a809632ae92ee4d,screenshot,0.9981439822956185,
cal,209ca1b61a809632ae92ee4d,transcode,0.9356105385832991,
cal,21d4f4815f6c4112b77a81fc,lossless,0.9996105513955974,
cal,21d4f4815f6c4112b77a81fc,jpeg85,0.9992422356357424,
cal,21d4f4815f6c4112b77a81fc,repost,0.9980656677379571,
cal,21d4f4815f6c4112b77a81fc,repost2,0.9948786911241078,
cal,222eba8b1b057f74a8bb8778,jpeg85,0.9994703198061465,
cal,222eba8b1b057f74a8bb8778,repost,0.9985994258111266,
cal,222eba8b1b057f74a8bb8778,repost2,0.9970588723173042,
cal,222eba8b1b057f74a8bb8778,strip,0.9996910675816796,
cal,20e3249cbfdb62bbc5bcc111,strip,0.9975608128168472,
cal,20e3249cbfdb62bbc5bcc111,screenshot,0.997456771918491,
cal,20e3249cbfdb62bbc5bcc111,transcode,0.9042278214443459,
cal,2108fea49792085d9430f057,lossless,0.9985586470909834,
cal,22504bd77c50197ca63f81df,repost,0.9964002996046769,
cal,22504bd77c50197ca63f81df,repost2,0.990441982973791,
cal,22504bd77c50197ca63f81df,strip,0.9990010507146925,
cal,22504bd77c50197ca63f81df,screenshot,0.9989738496253734,
cal,213e51a57e6f42a4fad30b75,transcode,0.950255363712937,
cal,21ae34b32b5ff97d7cabbd79,lossless,0.9991072311163363,
cal,21ae34b32b5ff97d7cabbd79,jpeg85,0.9987568205364059,
cal,21ae34b32b5ff97d7cabbd79,repost,0.9972294749640624,
cal,2108fea49792085d9430f057,screenshot,0.9984746216952668,
cal,2108fea49792085d9430f057,transcode,0.8313515730882585,
cal,213e51a57e6f42a4fad30b75,lossless,0.999323758411183,
cal,213e51a57e6f42a4fad30b75,jpeg85,0.9988705101676201,
cal,226fc5587962e97e569e9b49,lossless,0.9994244034469516,
cal,226fc5587962e97e569e9b49,jpeg85,0.999230673351067,
cal,226fc5587962e97e569e9b49,repost,0.9980004227829299,
cal,226fc5587962e97e569e9b49,repost2,0.9947733927892292,
cal,21ae34b32b5ff97d7cabbd79,repost2,0.9925313439818155,
cal,21ae34b32b5ff97d7cabbd79,strip,0.9991072311163363,
cal,21ae34b32b5ff97d7cabbd79,screenshot,0.9990792712260642,
cal,21ae34b32b5ff97d7cabbd79,transcode,0.9453490812369837,
cal,227f6767e5d21df12b6e3189,jpeg85,0.9993802465972395,
cal,227f6767e5d21df12b6e3189,repost,0.9984486561869667,
cal,227f6767e5d21df12b6e3189,repost2,0.9955042953946227,
cal,227f6767e5d21df12b6e3189,strip,0.9995439439429328,
cal,222eba8b1b057f74a8bb8778,screenshot,0.9996732548528171,
cal,222eba8b1b057f74a8bb8778,transcode,0.9696822992009609,
cal,22504bd77c50197ca63f81df,lossless,0.9990010507146925,
cal,22504bd77c50197ca63f81df,jpeg85,0.9984851833262426,
cal,21d4f4815f6c4112b77a81fc,strip,0.9996105513955974,
cal,21d4f4815f6c4112b77a81fc,screenshot,0.999593730925572,
cal,21d4f4815f6c4112b77a81fc,transcode,0.9706746407652391,
cal,222eba8b1b057f74a8bb8778,lossless,0.9996910675816796,
cal,22b0a3df8d9cac36472c8f18,repost,0.9967283621982054,
cal,22b0a3df8d9cac36472c8f18,repost2,0.9905280883928236,
cal,22b0a3df8d9cac36472c8f18,strip,0.9992147705402272,
cal,22b0a3df8d9cac36472c8f18,screenshot,0.9991642095583735,
cal,22504bd77c50197ca63f81df,transcode,0.9288685398949207,
cal,2258e58017d108b1050d4458,lossless,0.9993462137156489,
cal,2258e58017d108b1050d4458,jpeg85,0.9988996196939894,
cal,2258e58017d108b1050d4458,repost,0.9970748378640559,
cal,2258e58017d108b1050d4458,repost2,0.9937435605458428,
cal,2258e58017d108b1050d4458,strip,0.9993462137156489,
cal,2258e58017d108b1050d4458,screenshot,0.9993187560066239,
cal,2258e58017d108b1050d4458,transcode,0.9606136198381175,
cal,235f6d1a19de79dbc24dc023,lossless,0.9996479053475228,
cal,235f6d1a19de79dbc24dc023,jpeg85,0.9992983542680459,
cal,235f6d1a19de79dbc24dc023,repost,0.9975295626607581,
cal,235f6d1a19de79dbc24dc023,repost2,0.9942915569254872,
cal,2440e4b3c07e2496841be015,jpeg85,0.9984866400014331,
cal,2440e4b3c07e2496841be015,repost,0.9959391144074272,
cal,2440e4b3c07e2496841be015,repost2,0.9895881757125868,
cal,2440e4b3c07e2496841be015,strip,0.9991443593228908,
cal,226fc5587962e97e569e9b49,strip,0.9994244034469516,
cal,226fc5587962e97e569e9b49,screenshot,0.9994163622109631,
cal,226fc5587962e97e569e9b49,transcode,0.9633266434964535,
cal,227f6767e5d21df12b6e3189,lossless,0.9995439439429328,
cal,227f6767e5d21df12b6e3189,screenshot,0.9995371016065229,
cal,227f6767e5d21df12b6e3189,transcode,0.9614006429621806,
cal,22b0a3df8d9cac36472c8f18,lossless,0.9992147705402272,
cal,22b0a3df8d9cac36472c8f18,jpeg85,0.9987220765856873,
cal,22b0a3df8d9cac36472c8f18,transcode,0.944388427505139,
cal,22f52c67ab729a01ea5dcdaf,lossless,0.9990229891342691,
cal,22f52c67ab729a01ea5dcdaf,jpeg85,0.99851938362249,
cal,22f52c67ab729a01ea5dcdaf,repost,0.9975634875419674,
cal,22f52c67ab729a01ea5dcdaf,repost2,0.9934859736103234,
cal,22f52c67ab729a01ea5dcdaf,strip,0.9990229891342691,
cal,22f52c67ab729a01ea5dcdaf,screenshot,0.9990118279286014,
cal,22f52c67ab729a01ea5dcdaf,transcode,0.9574722045331755,
cal,247a9861637dcf47837e1f6b,repost,0.986319326351394,
cal,247a9861637dcf47837e1f6b,repost2,0.971266548179374,
cal,247a9861637dcf47837e1f6b,strip,0.9961652798301842,
cal,247a9861637dcf47837e1f6b,screenshot,0.9961271348522711,
cal,24b492255904ea9086bfb590,lossless,0.998959902744951,
cal,24b492255904ea9086bfb590,jpeg85,0.9986158218291352,
cal,24b492255904ea9086bfb590,repost,0.9970737834342233,
cal,24b492255904ea9086bfb590,repost2,0.9934726844009654,
cal,24ce4b244fe38ad3ec56d3b3,jpeg85,0.9989639478651773,
cal,24ce4b244fe38ad3ec56d3b3,repost,0.9978758613789345,
cal,24ce4b244fe38ad3ec56d3b3,repost2,0.9944003419641237,
cal,24ce4b244fe38ad3ec56d3b3,strip,0.9993079876850183,
cal,235f6d1a19de79dbc24dc023,strip,0.9996479053475228,
cal,235f6d1a19de79dbc24dc023,screenshot,0.9996276485473088,
cal,235f6d1a19de79dbc24dc023,transcode,0.9622803276372306,
cal,2440e4b3c07e2496841be015,lossless,0.9991443593228908,
cal,247a9861637dcf47837e1f6b,transcode,0.8970397583740358,
cal,2497c841d474ece01d63cd1c,lossless,0.9996823439440526,
cal,2497c841d474ece01d63cd1c,jpeg85,0.9995136108685851,
cal,2497c841d474ece01d63cd1c,repost,0.9987986229687038,
cal,24e97283bacd1aad5a266bd5,repost,0.9978473080005001,
cal,24e97283bacd1aad5a266bd5,repost2,0.99418359720702,
cal,24e97283bacd1aad5a266bd5,strip,0.999388408995689,
cal,24e97283bacd1aad5a266bd5,screenshot,0.9993657036416647,
cal,2440e4b3c07e2496841be015,screenshot,0.9991034894476624,
cal,2440e4b3c07e2496841be015,transcode,0.943877578569673,
cal,247a9861637dcf47837e1f6b,lossless,0.9961652798301842,
cal,247a9861637dcf47837e1f6b,jpeg85,0.9933579263021194,
cal,25125582782cfdd3e083c0c5,lossless,0.9993922587365925,
cal,25125582782cfdd3e083c0c5,jpeg85,0.9990668310571414,
cal,25125582782cfdd3e083c0c5,repost,0.9978029237175838,
cal,25125582782cfdd3e083c0c5,repost2,0.9944694078024053,
cal,2497c841d474ece01d63cd1c,repost2,0.9968915238188306,
cal,2497c841d474ece01d63cd1c,strip,0.9996823439440526,
cal,2497c841d474ece01d63cd1c,screenshot,0.9996740735184735,
cal,2497c841d474ece01d63cd1c,transcode,0.9740404953619322,
cal,251690b159e2532ac93c4806,jpeg85,0.9990385740494069,
cal,251690b159e2532ac93c4806,repost,0.9975269271257379,
cal,251690b159e2532ac93c4806,repost2,0.9935502456460213,
cal,251690b159e2532ac93c4806,strip,0.9993998476916802,
cal,24b492255904ea9086bfb590,strip,0.998959902744951,
cal,24b492255904ea9086bfb590,screenshot,0.9989347071250152,
cal,24b492255904ea9086bfb590,transcode,0.9588342395475448,
cal,24ce4b244fe38ad3ec56d3b3,lossless,0.9993079876850183,
cal,25d9231854ce46e00ce9c4c8,repost,0.9980445094424308,
cal,25d9231854ce46e00ce9c4c8,repost2,0.9943867313061924,
cal,25d9231854ce46e00ce9c4c8,strip,0.9996541676612136,
cal,25d9231854ce46e00ce9c4c8,screenshot,0.9996387419312945,
cal,24e97283bacd1aad5a266bd5,transcode,0.9559788020680777,
cal,2507669a498909a56504db23,lossless,0.9988499013726583,
cal,2507669a498909a56504db23,jpeg85,0.9983563014071036,
cal,2507669a498909a56504db23,repost,0.9972954697870905,
cal,24ce4b244fe38ad3ec56d3b3,screenshot,0.9992924508596457,
cal,24ce4b244fe38ad3ec56d3b3,transcode,0.9619655802513617,
cal,24e97283bacd1aad5a266bd5,lossless,0.999388408995689,
cal,24e97283bacd1aad5a266bd5,jpeg85,0.999055202523874,
cal,2507669a498909a56504db23,repost2,0.9938672247490095,
cal,2507669a498909a56504db23,strip,0.9988499013726583,
cal,2507669a498909a56504db23,screenshot,0.9988291977847318,
cal,2507669a498909a56504db23,transcode,0.9552972006067852,
cal,261420384fb0412e85cf2fc0,lossless,0.9993756473114845,
cal,261420384fb0412e85cf2fc0,jpeg85,0.9989994718255232,
cal,261420384fb0412e85cf2fc0,repost,0.9978683017058749,
cal,261420384fb0412e85cf2fc0,repost2,0.9941491151360929,
cal,25125582782cfdd3e083c0c5,strip,0.9993922587365925,
cal,25125582782cfdd3e083c0c5,screenshot,0.9993573920297892,
cal,25125582782cfdd3e083c0c5,transcode,0.9621353165215116,
cal,251690b159e2532ac93c4806,lossless,0.9993998476916802,
cal,263acade38315fdfbf5de4c1,jpeg85,0.9988309933821996,
cal,263acade38315fdfbf5de4c1,repost,0.9972173517416654,
cal,263acade38315fdfbf5de4c1,repost2,0.9921497213065773,
cal,263acade38315fdfbf5de4c1,strip,0.9992018912451742,
cal,2643276556a1c9febc7d946f,repost,0.9972535490636029,
cal,2643276556a1c9febc7d946f,repost2,0.9929769970365314,
cal,2643276556a1c9febc7d946f,strip,0.9994864546887148,
cal,2643276556a1c9febc7d946f,screenshot,0.9994631070323735,
cal,251690b159e2532ac93c4806,screenshot,0.9993516926192832,
cal,251690b159e2532ac93c4806,transcode,0.9471376902104942,
cal,25d9231854ce46e00ce9c4c8,lossless,0.9996541676612136,
cal,25d9231854ce46e00ce9c4c8,jpeg85,0.999266421514192,
cal,25d9231854ce46e00ce9c4c8,transcode,0.9682404109271204,
cal,25f8b52cd7c8e8f0bbe8c979,lossless,0.9990835075221689,
cal,25f8b52cd7c8e8f0bbe8c979,jpeg85,0.9988084082254217,
cal,25f8b52cd7c8e8f0bbe8c979,repost,0.9971626486848102,
cal,2717c44d3a2d28654607948f,lossless,0.9995096919837323,
cal,2717c44d3a2d28654607948f,jpeg85,0.9992367766018285,
cal,2717c44d3a2d28654607948f,repost,0.998097256978636,
cal,2717c44d3a2d28654607948f,repost2,0.9951238965977924,
cal,25f8b52cd7c8e8f0bbe8c979,repost2,0.9932604983750198,
cal,25f8b52cd7c8e8f0bbe8c979,strip,0.9990835075221689,
cal,25f8b52cd7c8e8f0bbe8c979,screenshot,0.9990636521890499,
cal,25f8b52cd7c8e8f0bbe8c979,transcode,0.943088184156993,
cal,286f475ad9b2fb353f6b04ea,jpeg85,0.9983609812601231,
cal,286f475ad9b2fb353f6b04ea,repost,0.9963587849068821,
cal,286f475ad9b2fb353f6b04ea,repost2,0.9899798877987895,
cal,286f475ad9b2fb353f6b04ea,strip,0.998820982905719,
cal,261420384fb0412e85cf2fc0,strip,0.9993756473114845,
cal,261420384fb0412e85cf2fc0,screenshot,0.9993502407613998,
cal,261420384fb0412e85cf2fc0,transcode,0.9546974268540107,
cal,263acade38315fdfbf5de4c1,lossless,0.9992018912451742,
cal,263acade38315fdfbf5de4c1,screenshot,0.9991825008842872,
cal,263acade38315fdfbf5de4c1,transcode,0.9551252887845555,
cal,2643276556a1c9febc7d946f,lossless,0.9994864546887148,
cal,2643276556a1c9febc7d946f,jpeg85,0.9990781204625508,
cal,28886c280c270eedd76c6e7f,repost,0.9956057229635021,
cal,28886c280c270eedd76c6e7f,repost2,0.9876588201205596,
cal,28886c280c270eedd76c6e7f,strip,0.9987894020034599,
cal,28886c280c270eedd76c6e7f,screenshot,0.9987906769049524,
cal,2643276556a1c9febc7d946f,transcode,0.9525149027556882,
cal,26b535f1565ef6455ddc0c8f,lossless,0.9994947335354583,
cal,26b535f1565ef6455ddc0c8f,jpeg85,0.9991950738364066,
cal,26b535f1565ef6455ddc0c8f,repost,0.9980819654766478,
cal,295c1adc55f3929479928e40,lossless,0.9991633252658786,
cal,295c1adc55f3929479928e40,jpeg85,0.9987746717088494,
cal,295c1adc55f3929479928e40,repost,0.9972367691249866,
cal,295c1adc55f3929479928e40,repost2,0.9924199584520285,
cal,2966b3dffe6f294a8b709100,jpeg85,0.9937550748091581,
cal,2966b3dffe6f294a8b709100,repost,0.9845361064365179,
cal,2966b3dffe6f294a8b709100,repost2,0.9657337694786006,
cal,2966b3dffe6f294a8b709100,strip,0.9977719469474873,
cal,26b535f1565ef6455ddc0c8f,repost2,0.9946699704762111,
cal,26b535f1565ef6455ddc0c8f,strip,0.9994947335354583,
cal,26b535f1565ef6455ddc0c8f,screenshot,0.999473615003844,
cal,26b535f1565ef6455ddc0c8f,transcode,0.9662441278576701,
cal,2717c44d3a2d28654607948f,strip,0.9995096919837323,
cal,2717c44d3a2d28654607948f,screenshot,0.9995051429935773,
cal,2717c44d3a2d28654607948f,transcode,0.9727261292782585,
cal,286f475ad9b2fb353f6b04ea,lossless,0.998820982905719,
cal,28886c280c270eedd76c6e7f,transcode,0.9329057320515145,
cal,2919b5e355f651d957b6bcfd,lossless,0.9986404555742623,
cal,2919b5e355f651d957b6bcfd,jpeg85,0.997910654182388,
cal,2919b5e355f651d957b6bcfd,repost,0.9958053972321914,
cal,286f475ad9b2fb353f6b04ea,screenshot,0.9988154309933573,
cal,286f475ad9b2fb353f6b04ea,transcode,0.9435356857777233,
cal,28886c280c270eedd76c6e7f,lossless,0.9987894020034599,
cal,28886c280c270eedd76c6e7f,jpeg85,0.9981675766805315,
cal,298d8710dc8defa8f0aad138,repost,0.9971615421718982,
cal,298d8710dc8defa8f0aad138,repost2,0.9931510130613531,
cal,298d8710dc8defa8f0aad138,strip,0.9990868001741008,
cal,298d8710dc8defa8f0aad138,screenshot,0.9990513558591266,
cal,29ec858d909234c317aa2ba7,lossless,0.9994155955077267,
cal,29ec858d909234c317aa2ba7,jpeg85,0.9991256805426442,
cal,29ec858d909234c317aa2ba7,repost,0.997831847071276,
cal,29ec858d909234c317aa2ba7,repost2,0.9944559853207504,
cal,2919b5e355f651d957b6bcfd,repost2,0.9895867905068971,
cal,2919b5e355f651d957b6bcfd,strip,0.9986404555742623,
cal,2919b5e355f651d957b6bcfd,screenshot,0.9986072061123704,
cal,2919b5e355f651d957b6bcfd,transcode,0.9496319763633349,
cal,2a969c92a05720ac8c146f5d,jpeg85,0.9993762680920945,
cal,2a969c92a05720ac8c146f5d,repost,0.9987571453238306,
cal,2a969c92a05720ac8c146f5d,repost2,0.9966420942342566,
cal,2a969c92a05720ac8c146f5d,strip,0.99958894639015,
cal,295c1adc55f3929479928e40,strip,0.9991633252658786,
cal,295c1adc55f3929479928e40,screenshot,0.9991310814363192,
cal,295c1adc55f3929479928e40,transcode,0.9465264331201672,
cal,2966b3dffe6f294a8b709100,lossless,0.9977719469474873,
cal,2966b3dffe6f294a8b709100,screenshot,0.9977349639490438,
cal,2966b3dffe6f294a8b709100,transcode,0.9253074334199596,
cal,298d8710dc8defa8f0aad138,lossless,0.9990868001741008,
cal,298d8710dc8defa8f0aad138,jpeg85,0.9986547989495834,
cal,2a9981f8004c275b46e8c90c,repost,0.9975528866984368,
cal,2a9981f8004c275b46e8c90c,repost2,0.9931196803328945,
cal,2a9981f8004c275b46e8c90c,strip,0.9992332030626374,
cal,2a9981f8004c275b46e8c90c,screenshot,0.999226145728944,
cal,298d8710dc8defa8f0aad138,transcode,0.9628097673903254,
cal,29a727113c3d3648ccdf923f,lossless,0.9987128119493897,
cal,29a727113c3d3648ccdf923f,jpeg85,0.9983537876596956,
cal,29a727113c3d3648ccdf923f,repost,0.9974482968219586,
cal,2b36f77cd3b3025d7d7a01d2,lossless,0.9976588670042117,
cal,2b36f77cd3b3025d7d7a01d2,jpeg85,0.9897428128866926,
cal,2b36f77cd3b3025d7d7a01d2,repost,0.9718055761794352,
cal,2b36f77cd3b3025d7d7a01d2,repost2,0.9460772222291622,
cal,29a727113c3d3648ccdf923f,repost2,0.9948955982435005,
cal,29a727113c3d3648ccdf923f,strip,0.9987128119493897,
cal,29a727113c3d3648ccdf923f,screenshot,0.9987024044888687,
cal,29a727113c3d3648ccdf923f,transcode,0.9657511051908846,
cal,29ec858d909234c317aa2ba7,strip,0.9994155955077267,
cal,29ec858d909234c317aa2ba7,screenshot,0.9993988893982538,
cal,29ec858d909234c317aa2ba7,transcode,0.9596289986406198,
cal,2a969c92a05720ac8c146f5d,lossless,0.99958894639015,
cal,2ba340bcf4a537eb406d2af2,jpeg85,0.9984418926654937,
cal,2ba340bcf4a537eb406d2af2,repost,0.9959906345327996,
cal,2ba340bcf4a537eb406d2af2,repost2,0.9907150499679662,
cal,2ba340bcf4a537eb406d2af2,strip,0.9990252367115956,
cal,2a969c92a05720ac8c146f5d,screenshot,0.9995836399489525,
cal,2a969c92a05720ac8c146f5d,transcode,0.9783810239788473,
cal,2a9981f8004c275b46e8c90c,lossless,0.9992332030626374,
cal,2a9981f8004c275b46e8c90c,jpeg85,0.9988518823178603,
cal,2a9981f8004c275b46e8c90c,transcode,0.9487508017026249,
cal,2aa20ab1f866b0d079c3e664,lossless,0.9982569701426538,
cal,2aa20ab1f866b0d079c3e664,jpeg85,0.997499101819418,
cal,2aa20ab1f866b0d079c3e664,repost,0.9953379585267603,
cal,2bf3780ae472d2bb994ab85c,repost,0.9978290669004013,
cal,2bf3780ae472d2bb994ab85c,repost2,0.994943875832347,
cal,2bf3780ae472d2bb994ab85c,strip,0.9995610212015164,
cal,2bf3780ae472d2bb994ab85c,screenshot,0.9995216743388733,
cal,2c4de9f8942ceaa63b206fac,lossless,0.9988591335480165,
cal,2c4de9f8942ceaa63b206fac,jpeg85,0.9984771037037042,
cal,2c4de9f8942ceaa63b206fac,repost,0.9971771270463268,
cal,2c4de9f8942ceaa63b206fac,repost2,0.9936884986693859,
cal,2aa20ab1f866b0d079c3e664,repost2,0.9876130643316053,
cal,2aa20ab1f866b0d079c3e664,strip,0.9982569701426538,
cal,2aa20ab1f866b0d079c3e664,screenshot,0.998234142844061,
cal,2aa20ab1f866b0d079c3e664,transcode,0.9347520749371596,
cal,2c71efdfdb0036cd726ac10a,jpeg85,0.9992376410608571,
cal,2c71efdfdb0036cd726ac10a,repost,0.9982614816273034,
cal,2c71efdfdb0036cd726ac10a,repost2,0.9955289801863242,
cal,2c71efdfdb0036cd726ac10a,strip,0.9994458755747129,
cal,2b36f77cd3b3025d7d7a01d2,strip,0.9976588670042117,
cal,2b36f77cd3b3025d7d7a01d2,screenshot,0.997482096889244,
cal,2b36f77cd3b3025d7d7a01d2,transcode,0.8362795167693408,
cal,2ba340bcf4a537eb406d2af2,lossless,0.9990252367115956,
cal,2ba340bcf4a537eb406d2af2,screenshot,0.9990019331191227,
cal,2ba340bcf4a537eb406d2af2,transcode,0.9485082381669903,
cal,2bf3780ae472d2bb994ab85c,lossless,0.9995610212015164,
cal,2bf3780ae472d2bb994ab85c,jpeg85,0.9992480582104727,
cal,2bf3780ae472d2bb994ab85c,transcode,0.9537850893977995,
cal,2c316a31d191af564f1f0e89,lossless,0.9993185449973923,
cal,2c316a31d191af564f1f0e89,jpeg85,0.9989061256039952,
cal,2c316a31d191af564f1f0e89,repost,0.9977043836153012,
cal,2c88202fe0ba04585a60aff6,repost,0.9975756773789594,
cal,2c88202fe0ba04585a60aff6,repost2,0.9947468177228314,
cal,2c88202fe0ba04585a60aff6,strip,0.9993458044418639,
cal,2c88202fe0ba04585a60aff6,screenshot,0.9993352897044238,
cal,2ced2acfc1f5471e32ba740f,lossless,0.9991768588092032,
cal,2ced2acfc1f5471e32ba740f,jpeg85,0.9988190915948293,
cal,2ced2acfc1f5471e32ba740f,repost,0.9972333190171679,
cal,2ced2acfc1f5471e32ba740f,repost2,0.9928488425824948,
cal,2c316a31d191af564f1f0e89,repost2,0.9930598320334915,
cal,2c316a31d191af564f1f0e89,strip,0.9993185449973923,
cal,2c316a31d191af564f1f0e89,screenshot,0.9993103706752471,
cal,2c316a31d191af564f1f0e89,transcode,0.9615571851729542,
cal,2c4de9f8942ceaa63b206fac,strip,0.9988591335480165,
cal,2c4de9f8942ceaa63b206fac,screenshot,0.9988420144095466,
cal,2c4de9f8942ceaa63b206fac,transcode,0.9607371427678904,
cal,2c71efdfdb0036cd726ac10a,lossless,0.9994458755747129,
cal,2d2f99e47fa7ddb16580dfd5,jpeg85,0.9995105067490638,
cal,2d2f99e47fa7ddb16580dfd5,repost,0.998479735849361,
cal,2d2f99e47fa7ddb16580dfd5,repost2,0.9961221260306037,
cal,2d2f99e47fa7ddb16580dfd5,strip,0.9996570109179871,
cal,2c71efdfdb0036cd726ac10a,screenshot,0.9994384675021387,
cal,2c71efdfdb0036cd726ac10a,transcode,0.9740891774039604,
cal,2c88202fe0ba04585a60aff6,lossless,0.9993458044418639,
cal,2c88202fe0ba04585a60aff6,jpeg85,0.9990455229260944,
cal,2c88202fe0ba04585a60aff6,transcode,0.9593157257057516,
cal,2ce5e232200cadf6826577c4,lossless,0.9992705484681715,
cal,2ce5e232200cadf6826577c4,jpeg85,0.9989589688011032,
cal,2ce5e232200cadf6826577c4,repost,0.997553192689489,
cal,2d5265ba45ef5194c5034b04,repost,0.9982794916923788,
cal,2d5265ba45ef5194c5034b04,repost2,0.9960334750849154,
cal,2d5265ba45ef5194c5034b04,strip,0.9995888971236412,
cal,2d5265ba45ef5194c5034b04,screenshot,0.9995615709302789,
cal,2d69de7e8e3124154057d11b,lossless,0.9992318525753432,
cal,2d69de7e8e3124154057d11b,jpeg85,0.998880278514112,
cal,2d69de7e8e3124154057d11b,repost,0.9971608309931118,
cal,2d69de7e8e3124154057d11b,repost2,0.9933957437484447,
cal,2d6baa9b2aba7f9699e8dca8,jpeg85,0.9989293192015951,
cal,2d6baa9b2aba7f9699e8dca8,repost,0.9978832376034489,
cal,2d6baa9b2aba7f9699e8dca8,repost2,0.9949625107998117,
cal,2d6baa9b2aba7f9699e8dca8,strip,0.9993197446216047,
cal,2ce5e232200cadf6826577c4,repost2,0.9925318793292438,
cal,2ce5e232200cadf6826577c4,strip,0.9992705484681715,
cal,2ce5e232200cadf6826577c4,screenshot,0.9992445241521494,
cal,2ce5e232200cadf6826577c4,transcode,0.9541519084137531,
cal,2ced2acfc1f5471e32ba740f,strip,0.9991768588092032,
cal,2ced2acfc1f5471e32ba740f,screenshot,0.9991643613821825,
cal,2ced2acfc1f5471e32ba740f,transcode,0.9562030286662015,
cal,2d2f99e47fa7ddb16580dfd5,lossless,0.9996570109179871,
cal,2d5265ba45ef5194c5034b04,transcode,0.9630104657716262,
cal,2d5ecd60208c167bcb81679e,lossless,0.9996581564411293,
cal,2d5ecd60208c167bcb81679e,jpeg85,0.9994507231319554,
cal,2d5ecd60208c167bcb81679e,repost,0.9986936198400818,
cal,2d2f99e47fa7ddb16580dfd5,screenshot,0.99964375803131,
cal,2d2f99e47fa7ddb16580dfd5,transcode,0.9655626390697525,
cal,2d5265ba45ef5194c5034b04,lossless,0.9995888971236412,
cal,2d5265ba45ef5194c5034b04,jpeg85,0.9993190551419842,
cal,2d972d07968cec6832a9bf93,repost,0.9961135845032631,
cal,2d972d07968cec6832a9bf93,repost2,0.9894231562616412,
cal,2d972d07968cec6832a9bf93,strip,0.9988770988914799,
cal,2d972d07968cec6832a9bf93,screenshot,0.9988488571330966,
cal,2eee9b7181ed9981d9e1ee87,lossless,0.9995341548627195,
cal,2eee9b7181ed9981d9e1ee87,jpeg85,0.9993300365006579,
cal,2eee9b7181ed9981d9e1ee87,repost,0.9981554838399977,
cal,2eee9b7181ed9981d9e1ee87,repost2,0.995502658136136,
cal,2d5ecd60208c167bcb81679e,repost2,0.9963635722469337,
cal,2d5ecd60208c167bcb81679e,strip,0.9996581564411293,
cal,2d5ecd60208c167bcb81679e,screenshot,0.9996522881469586,
cal,2d5ecd60208c167bcb81679e,transcode,0.9749156383988471,
cal,2ffb59d918ff52eb141de1f0,jpeg85,0.9990791472289834,
cal,2ffb59d918ff52eb141de1f0,repost,0.9981707047245973,
cal,2ffb59d918ff52eb141de1f0,repost2,0.9942398855530775,
cal,2ffb59d918ff52eb141de1f0,strip,0.9994027865991136,
cal,2d69de7e8e3124154057d11b,strip,0.9992318525753432,
cal,2d69de7e8e3124154057d11b,screenshot,0.9992144894002641,
cal,2d69de7e8e3124154057d11b,transcode,0.9546663516552444,
cal,2d6baa9b2aba7f9699e8dca8,lossless,0.9993197446216047,
cal,2d6baa9b2aba7f9699e8dca8,screenshot,0.9993005943796017,
cal,2d6baa9b2aba7f9699e8dca8,transcode,0.969874300519308,
cal,2d972d07968cec6832a9bf93,lossless,0.9988770988914799,
cal,2d972d07968cec6832a9bf93,jpeg85,0.9983065604208594,
cal,3029dd920570c838d9f568d9,repost,0.9963433992885785,
cal,3029dd920570c838d9f568d9,repost2,0.9889400909440763,
cal,3029dd920570c838d9f568d9,strip,0.9988435904521179,
cal,3029dd920570c838d9f568d9,screenshot,0.9988268872203437,
cal,2d972d07968cec6832a9bf93,transcode,0.9526314908283047,
cal,2e66adef8323f2a3df3f7ba4,lossless,0.9993162718202719,
cal,2e66adef8323f2a3df3f7ba4,jpeg85,0.9988953914334935,
cal,2e66adef8323f2a3df3f7ba4,repost,0.9975927869854951,
cal,30783ea8cceaf471c6cd4a8d,lossless,0.9995284999968668,
cal,30783ea8cceaf471c6cd4a8d,jpeg85,0.9992609836877266,
cal,30783ea8cceaf471c6cd4a8d,repost,0.9975198103261523,
cal,30783ea8cceaf471c6cd4a8d,repost2,0.9934944930028391,
cal,30aa77d4bd9ad70f7ddf0bb4,jpeg85,0.999254934691271,
cal,30aa77d4bd9ad70f7ddf0bb4,repost,0.9983666480719552,
cal,30aa77d4bd9ad70f7ddf0bb4,repost2,0.9957990829898477,
cal,30aa77d4bd9ad70f7ddf0bb4,strip,0.9995649983274356,
cal,2e66adef8323f2a3df3f7ba4,repost2,0.9943220693720332,
cal,2e66adef8323f2a3df3f7ba4,strip,0.9993162718202719,
cal,2e66adef8323f2a3df3f7ba4,screenshot,0.9992849795619391,
cal,2e66adef8323f2a3df3f7ba4,transcode,0.9593897737714971,
cal,2eee9b7181ed9981d9e1ee87,strip,0.9995341548627195,
cal,2eee9b7181ed9981d9e1ee87,screenshot,0.9995319683077558,
cal,2eee9b7181ed9981d9e1ee87,transcode,0.9685040106727262,
cal,2ffb59d918ff52eb141de1f0,lossless,0.9994027865991136,
cal,2ffb59d918ff52eb141de1f0,screenshot,0.9993831164166592,
cal,2ffb59d918ff52eb141de1f0,transcode,0.968031110035998,
cal,3029dd920570c838d9f568d9,lossless,0.9988435904521179,
cal,3029dd920570c838d9f568d9,jpeg85,0.9982540622607019,
cal,30c649aaca60379f0bfcfaea,repost,0.9984379141654235,
cal,30c649aaca60379f0bfcfaea,repost2,0.9962209369653187,
cal,30c649aaca60379f0bfcfaea,strip,0.999530071579816,
cal,30c649aaca60379f0bfcfaea,screenshot,0.9995304503832253,
cal,3029dd920570c838d9f568d9,transcode,0.9394728185930258,
cal,305eadc575bfaac456175146,lossless,0.9992755770394863,
cal,305eadc575bfaac456175146,jpeg85,0.9988869641616314,
cal,305eadc575bfaac456175146,repost,0.9973588912021109,
cal,312a8f30614bbc0740bb02ca,lossless,0.9990808875989605,
cal,312a8f30614bbc0740bb02ca,jpeg85,0.9986818998996655,
cal,312a8f30614bbc0740bb02ca,repost,0.9967155076839371,
cal,312a8f30614bbc0740bb02ca,repost2,0.9908945444419283,
cal,305eadc575bfaac456175146,repost2,0.9936883948172536,
cal,305eadc575bfaac456175146,strip,0.9992755770394863,
cal,305eadc575bfaac456175146,screenshot,0.9992482284492027,
cal,305eadc575bfaac456175146,transcode,0.9597572694844688,
cal,317126b6d355538c2043ef8c,jpeg85,0.9987447163564928,
cal,317126b6d355538c2043ef8c,repost,0.9974175677211671,
cal,317126b6d355538c2043ef8c,repost2,0.9918313603620853,
cal,317126b6d355538c2043ef8c,strip,0.9992972629058073,
cal,30783ea8cceaf471c6cd4a8d,strip,0.9995284999968668,
cal,30783ea8cceaf471c6cd4a8d,screenshot,0.9995242130489267,
cal,30783ea8cceaf471c6cd4a8d,transcode,0.95409429610513,
cal,30aa77d4bd9ad70f7ddf0bb4,lossless,0.9995649983274356,
cal,30c649aaca60379f0bfcfaea,transcode,0.9775378791892362,
cal,30e7bf5e2209608816f1b42b,lossless,0.999512362136663,
cal,30e7bf5e2209608816f1b42b,jpeg85,0.9991810332483645,
cal,30e7bf5e2209608816f1b42b,repost,0.997745672657397,
cal,30aa77d4bd9ad70f7ddf0bb4,screenshot,0.9995521325721102,
cal,30aa77d4bd9ad70f7ddf0bb4,transcode,0.9695066357301406,
cal,30c649aaca60379f0bfcfaea,lossless,0.999530071579816,
cal,30c649aaca60379f0bfcfaea,jpeg85,0.9992802924163544,
cal,31ed4482d3e58163ceab144b,repost,0.9963704084775068,
cal,31ed4482d3e58163ceab144b,repost2,0.9912262736568469,
cal,31ed4482d3e58163ceab144b,strip,0.9991213997943476,
cal,31ed4482d3e58163ceab144b,screenshot,0.9990949034503225,
cal,32a459096f9ac3e6c8796121,lossless,0.9982406697815623,
cal,32a459096f9ac3e6c8796121,jpeg85,0.9975475703747299,
cal,32a459096f9ac3e6c8796121,repost,0.9951620912541352,
cal,32a459096f9ac3e6c8796121,repost2,0.9876965903387075,
cal,30e7bf5e2209608816f1b42b,repost2,0.9942643043467175,
cal,30e7bf5e2209608816f1b42b,strip,0.999512362136663,
cal,30e7bf5e2209608816f1b42b,screenshot,0.999487375771389,
cal,30e7bf5e2209608816f1b42b,transcode,0.9608786639449703,
cal,312a8f30614bbc0740bb02ca,strip,0.9990808875989605,
cal,312a8f30614bbc0740bb02ca,screenshot,0.9990419188649197,
cal,312a8f30614bbc0740bb02ca,transcode,0.9457182200259665,
cal,317126b6d355538c2043ef8c,lossless,0.9992972629058073,
cal,32bce0807557f48d3ad9b7e6,jpeg85,0.9985575361655666,
cal,32bce0807557f48d3ad9b7e6,repost,0.9972955252739799,
cal,32bce0807557f48d3ad9b7e6,repost2,0.9929464962015876,
cal,32bce0807557f48d3ad9b7e6,strip,0.9990346541717986,
cal,317126b6d355538c2043ef8c,screenshot,0.9992748315966099,
cal,317126b6d355538c2043ef8c,transcode,0.9449981017743854,
cal,31ed4482d3e58163ceab144b,lossless,0.9991213997943476,
cal,31ed4482d3e58163ceab144b,jpeg85,0.9985953776004525,
cal,3342ba0f167822f95fa4731a,repost,0.9974345895370663,
cal,3342ba0f167822f95fa4731a,repost2,0.99389908776016,
cal,3342ba0f167822f95fa4731a,strip,0.9992727716770006,
cal,3342ba0f167822f95fa4731a,screenshot,0.9992461596678937,
cal,31ed4482d3e58163ceab144b,transcode,0.943347521964287,
cal,3291d7815a35dcbb9d876776,lossless,0.9996953115381979,
cal,3291d7815a35dcbb9d876776,jpeg85,0.9994656270324682,
cal,3291d7815a35dcbb9d876776,repost,0.9984447564933275,
cal,3291d7815a35dcbb9d876776,repost2,0.9952207414310507,
cal,3291d7815a35dcbb9d876776,strip,0.9996953115381979,
cal,3291d7815a35dcbb9d876776,screenshot,0.9996806643765294,
cal,3291d7815a35dcbb9d876776,transcode,0.9657766228419293,
cal,33a90191ade0dcc7d348f411,lossless,0.9993694055780299,
cal,33a90191ade0dcc7d348f411,jpeg85,0.9989289771425095,
cal,33a90191ade0dcc7d348f411,repost,0.9974274693144309,
cal,33a90191ade0dcc7d348f411,repost2,0.9923792981370562,
cal,32a459096f9ac3e6c8796121,strip,0.9982406697815623,
cal,32a459096f9ac3e6c8796121,screenshot,0.9982206319789791,
cal,32a459096f9ac3e6c8796121,transcode,0.9400362103148371,
cal,32bce0807557f48d3ad9b7e6,lossless,0.9990346541717986,
cal,3486e3ade14a24ee524a0224,jpeg85,0.9987321431682535,
cal,3486e3ade14a24ee524a0224,repost,0.99669772191636,
cal,3486e3ade14a24ee524a0224,repost2,0.9909803127923289,
cal,3486e3ade14a24ee524a0224,strip,0.9991895988568656,
cal,34d56c8a931dd3e0b3d19a51,repost,0.9974302071905823,
cal,34d56c8a931dd3e0b3d19a51,repost2,0.9924793454851023,
cal,34d56c8a931dd3e0b3d19a51,strip,0.9993082255978017,
cal,34d56c8a931dd3e0b3d19a51,screenshot,0.9992822422914457,
cal,32bce0807557f48d3ad9b7e6,screenshot,0.9990140566851432,
cal,32bce0807557f48d3ad9b7e6,transcode,0.9558053871468967,
cal,3342ba0f167822f95fa4731a,lossless,0.9992727716770006,
cal,3342ba0f167822f95fa4731a,jpeg85,0.9990300454955497,
cal,3342ba0f167822f95fa4731a,transcode,0.9603946992250283,
cal,3342ea3ef905f53635d1c14e,lossless,0.9993597768007434,
cal,3342ea3ef905f53635d1c14e,jpeg85,0.9989586720690371,
cal,3342ea3ef905f53635d1c14e,repost,0.9977473025442057,
cal,34feda1a88b919a03215688f,lossless,0.9994317095903261,
cal,34feda1a88b919a03215688f,jpeg85,0.9989376108430188,
cal,34feda1a88b919a03215688f,repost,0.9973252324689637,
cal,34feda1a88b919a03215688f,repost2,0.9934937827332446,
cal,3342ea3ef905f53635d1c14e,repost2,0.9951372956073972,
cal,3342ea3ef905f53635d1c14e,strip,0.9993597768007434,
cal,3342ea3ef905f53635d1c14e,screenshot,0.9993508068960345,
cal,3342ea3ef905f53635d1c14e,transcode,0.9632021910161749,
cal,35122e70ae808e331ddf2a93,jpeg85,0.9989166595263673,
cal,35122e70ae808e331ddf2a93,repost,0.9973160849013839,
cal,35122e70ae808e331ddf2a93,repost2,0.9929603496035662,
cal,35122e70ae808e331ddf2a93,strip,0.9992478176816257,
cal,33a90191ade0dcc7d348f411,strip,0.9993694055780299,
cal,33a90191ade0dcc7d348f411,screenshot,0.9993105196760249,
cal,33a90191ade0dcc7d348f411,transcode,0.9610832663912939,
cal,3486e3ade14a24ee524a0224,lossless,0.9991895988568656,
cal,358d8eb3e96ff3c15809b1d7,repost,0.9785254910629767,
cal,358d8eb3e96ff3c15809b1d7,repost2,0.9457272815913125,
cal,358d8eb3e96ff3c15809b1d7,strip,0.9955235003965537,
cal,358d8eb3e96ff3c15809b1d7,screenshot,0.9955045037811995,
cal,34d56c8a931dd3e0b3d19a51,transcode,0.9573217842226756,
cal,34ebe990cbf32ccd17d7e82e,lossless,0.9996626564318355,
cal,34ebe990cbf32ccd17d7e82e,jpeg85,0.9993253673648264,
cal,34ebe990cbf32ccd17d7e82e,repost,0.9979883353691059,
cal,3486e3ade14a24ee524a0224,screenshot,0.9991419474490435,
cal,3486e3ade14a24ee524a0224,transcode,0.9528433063154907,
cal,34d56c8a931dd3e0b3d19a51,lossless,0.9993082255978017,
cal,34d56c8a931dd3e0b3d19a51,jpeg85,0.9989436448049838,
cal,34ebe990cbf32ccd17d7e82e,repost2,0.9946527822014561,
cal,34ebe990cbf32ccd17d7e82e,strip,0.9996626564318355,
cal,34ebe990cbf32ccd17d7e82e,screenshot,0.9995818974769752,
cal,34ebe990cbf32ccd17d7e82e,transcode,0.9608293234484993,
cal,361d4a720c02111a33a9afe4,jpeg85,0.998866585879429,
cal,361d4a720c02111a33a9afe4,repost,0.9977890763772219,
cal,361d4a720c02111a33a9afe4,repost2,0.9940149735813253,
cal,361d4a720c02111a33a9afe4,strip,0.9991087352561366,
cal,359a4080b5fb214a6c44dc6e,lossless,0.9989318275218502,
cal,359a4080b5fb214a6c44dc6e,jpeg85,0.9984444851661168,
cal,359a4080b5fb214a6c44dc6e,repost,0.9967331750501602,
cal,359a4080b5fb214a6c44dc6e,repost2,0.991585599586081,
cal,34feda1a88b919a03215688f,strip,0.9994317095903261,
cal,34feda1a88b919a03215688f,screenshot,0.9994206180518828,
cal,34feda1a88b919a03215688f,transcode,0.9516364106201193,
cal,35122e70ae808e331ddf2a93,lossless,0.9992478176816257,
cal,358d8eb3e96ff3c15809b1d7,transcode,0.809921847912733,
cal,358da8add6b82b93f52715e9,lossless,0.9995228964780243,
cal,358da8add6b82b93f52715e9,jpeg85,0.999257902592169,
cal,358da8add6b82b93f52715e9,repost,0.9984609403859711,
cal,364277f403cf05beb4f8de0a,repost,0.9985068397037381,
cal,364277f403cf05beb4f8de0a,repost2,0.9962053485160446,
cal,364277f403cf05beb4f8de0a,strip,0.9996659406361265,
cal,364277f403cf05beb4f8de0a,screenshot,0.9996440249160004,
cal,35122e70ae808e331ddf2a93,screenshot,0.9992220231124547,
cal,35122e70ae808e331ddf2a93,transcode,0.9523029116550861,
cal,358d8eb3e96ff3c15809b1d7,lossless,0.9955235003965537,
cal,358d8eb3e96ff3c15809b1d7,jpeg85,0.9911869394790174,
cal,36d525e99d88c2e7de84b0a3,lossless,0.9991699981246637,
cal,36d525e99d88c2e7de84b0a3,jpeg85,0.9986285798773763,
cal,36d525e99d88c2e7de84b0a3,repost,0.9964315488211827,
cal,36d525e99d88c2e7de84b0a3,repost2,0.9919584846950377,
cal,372ff542b6fac95a62a2aaa0,jpeg85,0.9995280073023279,
cal,372ff542b6fac95a62a2aaa0,repost,0.9989869217319526,
cal,372ff542b6fac95a62a2aaa0,repost2,0.997499902583571,
cal,372ff542b6fac95a62a2aaa0,strip,0.9996735430624893,
cal,358da8add6b82b93f52715e9,repost2,0.9953298004746767,
cal,358da8add6b82b93f52715e9,strip,0.9995228964780243,
cal,358da8add6b82b93f52715e9,screenshot,0.9995007665397605,
cal,358da8add6b82b93f52715e9,transcode,0.9629745548202451,
cal,359a4080b5fb214a6c44dc6e,strip,0.9989318275218502,
cal,359a4080b5fb214a6c44dc6e,screenshot,0.9989210667546574,
cal,359a4080b5fb214a6c44dc6e,transcode,0.9577539812726013,
cal,361d4a720c02111a33a9afe4,lossless,0.9991087352561366,
cal,373288f841caa3b4d3632de2,repost,0.9987020491676293,
cal,373288f841caa3b4d3632de2,repost2,0.9962840472805203,
cal,373288f841caa3b4d3632de2,strip,0.9996372276265838,
cal,373288f841caa3b4d3632de2,screenshot,0.9996305512249506,
cal,364277f403cf05beb4f8de0a,transcode,0.9628006894418562,
cal,36679cd537e17dee591469a8,lossless,0.9993639962501001,
cal,36679cd537e17dee591469a8,jpeg85,0.9990900501468682,
cal,36679cd537e17dee591469a8,repost,0.997812760796776,
cal,361d4a720c02111a33a9afe4,screenshot,0.9990926651438262,
cal,361d4a720c02111a33a9afe4,transcode,0.9601551265929658,
cal,364277f403cf05beb4f8de0a,lossless,0.9996659406361265,
cal,364277f403cf05beb4f8de0a,jpeg85,0.9994387977635051,
cal,3789f1ae8d76864b61de59d8,lossless,0.9989988039963048,
cal,3789f1ae8d76864b61de59d8,jpeg85,0.9986063004721492,
cal,3789f1ae8d76864b61de59d8,repost,0.996941712122062,
cal,3789f1ae8d76864b61de59d8,repost2,0.992549241929093,
cal,36679cd537e17dee591469a8,repost2,0.9938389306953225,
cal,36679cd537e17dee591469a8,strip,0.9993639962501001,
cal,36679cd537e17dee591469a8,screenshot,0.9993490580732872,
cal,36679cd537e17dee591469a8,transcode,0.9575554708952816,
cal,3798102da37d8c8a252ba74d,jpeg85,0.9974917667298333,
cal,3798102da37d8c8a252ba74d,repost,0.9953059228426007,
cal,3798102da37d8c8a252ba74d,repost2,0.9868686280681697,
cal,3798102da37d8c8a252ba74d,strip,0.9983803823850904,
cal,36d525e99d88c2e7de84b0a3,strip,0.9991699981246637,
cal,36d525e99d88c2e7de84b0a3,screenshot,0.9991606400204793,
cal,36d525e99d88c2e7de84b0a3,transcode,0.9413298990528314,
cal,372ff542b6fac95a62a2aaa0,lossless,0.9996735430624893,
cal,372ff542b6fac95a62a2aaa0,screenshot,0.9996677456765736,
cal,372ff542b6fac95a62a2aaa0,transcode,0.9788347591535063,
cal,373288f841caa3b4d3632de2,lossless,0.9996372276265838,
cal,373288f841caa3b4d3632de2,jpeg85,0.9994741065638477,
cal,373288f841caa3b4d3632de2,transcode,0.97447364698013,
cal,376ba28aff26d18290c614ff,lossless,0.9991449582334289,
cal,376ba28aff26d18290c614ff,jpeg85,0.9983707487918723,
cal,376ba28aff26d18290c614ff,repost,0.9952227556266725,
cal,37b71a059d4b97cc4cbfb0da,repost,0.998380728488093,
cal,37b71a059d4b97cc4cbfb0da,repost2,0.9955922014161329,
cal,37b71a059d4b97cc4cbfb0da,strip,0.9996751258064556,
cal,37b71a059d4b97cc4cbfb0da,screenshot,0.9996438835302066,
cal,37b91deb0bc07f15c9b8e118,lossless,0.9995203836326607,
cal,37b91deb0bc07f15c9b8e118,jpeg85,0.9993239195494455,
cal,37b91deb0bc07f15c9b8e118,repost,0.9985739121670053,
cal,37b91deb0bc07f15c9b8e118,repost2,0.9959655089152938,
cal,376ba28aff26d18290c614ff,repost2,0.9893173959254251,
cal,376ba28aff26d18290c614ff,strip,0.9991449582334289,
cal,376ba28aff26d18290c614ff,screenshot,0.9991373758736207,
cal,376ba28aff26d18290c614ff,transcode,0.9397077315607993,
cal,37d0926c99f5974b17721214,jpeg85,0.9989963394619398,
cal,37d0926c99f5974b17721214,repost,0.9971612002216776,
cal,37d0926c99f5974b17721214,repost2,0.9932718359259717,
cal,37d0926c99f5974b17721214,strip,0.999309456415858,
cal,37fe7670fe8d4f705b98675f,repost,0.9982270899384227,
cal,37fe7670fe8d4f705b98675f,repost2,0.9943380341550218,
cal,37fe7670fe8d4f705b98675f,strip,0.9996782971056691,
cal,37fe7670fe8d4f705b98675f,screenshot,0.9996690658009522,
cal,3789f1ae8d76864b61de59d8,strip,0.9989988039963048,
cal,3789f1ae8d76864b61de59d8,screenshot,0.998984303360688,
cal,3789f1ae8d76864b61de59d8,transcode,0.9430773574786888,
cal,3798102da37d8c8a252ba74d,lossless,0.9983803823850904,
cal,3798102da37d8c8a252ba74d,screenshot,0.9983434749638115,
cal,3798102da37d8c8a252ba74d,transcode,0.9283931059054131,
cal,37b71a059d4b97cc4cbfb0da,lossless,0.9996751258064556,
cal,37b71a059d4b97cc4cbfb0da,jpeg85,0.9993827640802595,
cal,37b71a059d4b97cc4cbfb0da,transcode,0.9633552800232807,
cal,37b83a705834686a2b912707,lossless,0.9990150921621676,
cal,37b83a705834686a2b912707,jpeg85,0.9984906243954365,
cal,37b83a705834686a2b912707,repost,0.9970025055686257,
cal,383abf8640952daf1cf17230,lossless,0.9995016736441958,
cal,383abf8640952daf1cf17230,jpeg85,0.9991646101502002,
cal,383abf8640952daf1cf17230,repost,0.9978127906069042,
cal,383abf8640952daf1cf17230,repost2,0.9932192663936429,
cal,37b83a705834686a2b912707,repost2,0.9918177208482609,
cal,37b83a705834686a2b912707,strip,0.9990150921621676,
cal,37b83a705834686a2b912707,screenshot,0.998982421844783,
cal,37b83a705834686a2b912707,transcode,0.953245460680199,
cal,3890c0fd8365f05877ede9f1,jpeg85,0.999429855925667,
cal,3890c0fd8365f05877ede9f1,repost,0.9984817099032627,
cal,3890c0fd8365f05877ede9f1,repost2,0.9957610703650513,
cal,3890c0fd8365f05877ede9f1,strip,0.9996272139891289,
cal,37b91deb0bc07f15c9b8e118,strip,0.9995203836326607,
cal,37b91deb0bc07f15c9b8e118,screenshot,0.9995092828171704,
cal,37b91deb0bc07f15c9b8e118,transcode,0.9775081809370862,
cal,37d0926c99f5974b17721214,lossless,0.999309456415858,
cal,37fe7670fe8d4f705b98675f,transcode,0.9684941975426221,
cal,383090b7e1547b958c0632a0,lossless,0.9989159844960313,
cal,383090b7e1547b958c0632a0,jpeg85,0.9984248273269767,
cal,383090b7e1547b958c0632a0,repost,0.9969144695141455,
cal,37d0926c99f5974b17721214,screenshot,0.9992946374859062,
cal,37d0926c99f5974b17721214,transcode,0.95318897872749,
cal,37fe7670fe8d4f705b98675f,lossless,0.9996782971056691,
cal,37fe7670fe8d4f705b98675f,jpeg85,0.9993615383068138,
cal,391f965ef0ed62edd68a938f,repost,0.9967823298629818,
cal,391f965ef0ed62edd68a938f,repost2,0.9908572609366724,
cal,391f965ef0ed62edd68a938f,strip,0.9990444602594232,
cal,391f965ef0ed62edd68a938f,screenshot,0.9990329316377949,
cal,3972508e877864c8384c553e,lossless,0.999267744760968,
cal,3972508e877864c8384c553e,jpeg85,0.9987679719077238,
cal,3972508e877864c8384c553e,repost,0.9974040552464272,
cal,3972508e877864c8384c553e,repost2,0.9935526601353746,
cal,397c2859dfecf09ebfa2ad10,jpeg85,0.9993004278547318,
cal,397c2859dfecf09ebfa2ad10,repost,0.9984229715673698,
cal,397c2859dfecf09ebfa2ad10,repost2,0.9965034270981071,
cal,397c2859dfecf09ebfa2ad10,strip,0.9995230305196702,
cal,383090b7e1547b958c0632a0,repost2,0.991585782539437,
cal,383090b7e1547b958c0632a0,strip,0.9989159844960313,
cal,383090b7e1547b958c0632a0,screenshot,0.9988982062189117,
cal,383090b7e1547b958c0632a0,transcode,0.9530496766097204,
cal,383abf8640952daf1cf17230,strip,0.9995016736441958,
cal,383abf8640952daf1cf17230,screenshot,0.9994834479659505,
cal,383abf8640952daf1cf17230,transcode,0.9618519228913527,
cal,3890c0fd8365f05877ede9f1,lossless,0.9996272139891289,
cal,391f965ef0ed62edd68a938f,transcode,0.9390977119351342,
cal,392c846b9e119c6e64a4e876,lossless,0.9991935398489876,
cal,392c846b9e119c6e64a4e876,jpeg85,0.9987862241075115,
cal,392c846b9e119c6e64a4e876,repost,0.9972354640213923,
cal,3a052da85e25877cbc055860,repost,0.9980466147167596,
cal,3a052da85e25877cbc055860,repost2,0.9950785944379843,
cal,3a052da85e25877cbc055860,strip,0.9993519235494042,
cal,3a052da85e25877cbc055860,screenshot,0.9993202813459322,
cal,3890c0fd8365f05877ede9f1,screenshot,0.9996184708807433,
cal,3890c0fd8365f05877ede9f1,transcode,0.9679700145539445,
cal,391f965ef0ed62edd68a938f,lossless,0.9990444602594232,
cal,391f965ef0ed62edd68a938f,jpeg85,0.9985133754341996,
cal,3a5fa7c54ebab4c4e1bdb4a8,lossless,0.9992744433248303,
cal,3a5fa7c54ebab4c4e1bdb4a8,jpeg85,0.9988698080410778,
cal,3a5fa7c54ebab4c4e1bdb4a8,repost,0.9969675576946159,
cal,3a5fa7c54ebab4c4e1bdb4a8,repost2,0.992375274513734,
cal,392c846b9e119c6e64a4e876,repost2,0.9933978072594165,
cal,392c846b9e119c6e64a4e876,strip,0.9991935398489876,
cal,392c846b9e119c6e64a4e876,screenshot,0.9991975304527738,
cal,392c846b9e119c6e64a4e876,transcode,0.940108691887883,
cal,3a71bf8c7b82b657576e7dfa,jpeg85,0.9984240111405441,
cal,3a71bf8c7b82b657576e7dfa,repost,0.9960868624134497,
cal,3a71bf8c7b82b657576e7dfa,repost2,0.99074759688962,
cal,3a71bf8c7b82b657576e7dfa,strip,0.9990786380713536,
cal,3972508e877864c8384c553e,strip,0.999267744760968,
cal,3972508e877864c8384c553e,screenshot,0.9992431893849056,
cal,3972508e877864c8384c553e,transcode,0.9524763812860833,
cal,397c2859dfecf09ebfa2ad10,lossless,0.9995230305196702,
cal,397c2859dfecf09ebfa2ad10,screenshot,0.9995159992499543,
cal,397c2859dfecf09ebfa2ad10,transcode,0.971099659185572,
cal,3a052da85e25877cbc055860,lossless,0.9993519235494042,
cal,3a052da85e25877cbc055860,jpeg85,0.9990861347231539,
cal,3b074e9f1b5415e058978ae6,repost,0.9978287240795296,
cal,3b074e9f1b5415e058978ae6,repost2,0.9930951771173621,
cal,3b074e9f1b5415e058978ae6,strip,0.9996404751848851,
cal,3b074e9f1b5415e058978ae6,screenshot,0.9995229027618873,
cal,3a052da85e25877cbc055860,transcode,0.9688738766680947,
cal,3a174f099dbc53f9f3b98e93,lossless,0.998560157002984,
cal,3a174f099dbc53f9f3b98e93,jpeg85,0.9978674600842465,
cal,3a174f099dbc53f9f3b98e93,repost,0.995460729721493,
cal,3b45991ecf5646a88bd619ee,lossless,0.999278632317446,
cal,3b45991ecf5646a88bd619ee,jpeg85,0.9987976982232535,
cal,3b45991ecf5646a88bd619ee,repost,0.9970023082137639,
cal,3b45991ecf5646a88bd619ee,repost2,0.9928958897055687,
cal,3b9bf42a63099f79651a36f5,jpeg85,0.9988232117685673,
cal,3b9bf42a63099f79651a36f5,repost,0.9970203798521821,
cal,3b9bf42a63099f79651a36f5,repost2,0.9914377084450684,
cal,3b9bf42a63099f79651a36f5,strip,0.9992615622759411,
cal,3a174f099dbc53f9f3b98e93,repost2,0.9887300848963385,
cal,3a174f099dbc53f9f3b98e93,strip,0.998560157002984,
cal,3a174f099dbc53f9f3b98e93,screenshot,0.9985428157103269,
cal,3a174f099dbc53f9f3b98e93,transcode,0.9270506009552193,
cal,3a5fa7c54ebab4c4e1bdb4a8,strip,0.9992744433248303,
cal,3a5fa7c54ebab4c4e1bdb4a8,screenshot,0.9992316673291899,
cal,3a5fa7c54ebab4c4e1bdb4a8,transcode,0.9507898674218627,
cal,3a71bf8c7b82b657576e7dfa,lossless,0.9990786380713536,
cal,3b074e9f1b5415e058978ae6,transcode,0.9668282971512722,
cal,3b1cc9d72257105314ec976d,lossless,0.9988084838512175,
cal,3b1cc9d72257105314ec976d,jpeg85,0.9982164785428982,
cal,3b1cc9d72257105314ec976d,repost,0.9959309907145228,
cal,3bc890bdae7be91c480d706e,repost,0.9973923054711875,
cal,3bc890bdae7be91c480d706e,repost2,0.9929896149404169,
cal,3bc890bdae7be91c480d706e,strip,0.9993769506261301,
cal,3bc890bdae7be91c480d706e,screenshot,0.9993484781441007,
cal,3a71bf8c7b82b657576e7dfa,screenshot,0.9990495930038232,
cal,3a71bf8c7b82b657576e7dfa,transcode,0.945242237455331,
cal,3b074e9f1b5415e058978ae6,lossless,0.9996404751848851,
cal,3b074e9f1b5415e058978ae6,jpeg85,0.9992375627244366,
cal,3b1cc9d72257105314ec976d,repost2,0.9895893905757224,
cal,3b1cc9d72257105314ec976d,strip,0.9988084838512175,
cal,3b1cc9d72257105314ec976d,screenshot,0.9987829855504131,
cal,3b1cc9d72257105314ec976d,transcode,0.9437939548889162,
cal,3c1ef16aaad7a40dbc2cd2c9,lossless,0.9991109888725893,
cal,3c1ef16aaad7a40dbc2cd2c9,jpeg85,0.9987014810332584,
cal,3c1ef16aaad7a40dbc2cd2c9,repost,0.9973018674774972,
cal,3c1ef16aaad7a40dbc2cd2c9,repost2,0.993990401810174,
cal,3c63212689436c9875044b42,jpeg85,0.9993808950029663,
cal,3c63212689436c9875044b42,repost,0.9982752300405009,
cal,3c63212689436c9875044b42,repost2,0.9952483627766817,
cal,3c63212689436c9875044b42,strip,0.9996799027514912,
cal,3b45991ecf5646a88bd619ee,strip,0.999278632317446,
cal,3b45991ecf5646a88bd619ee,screenshot,0.9992599210311824,
cal,3b45991ecf5646a88bd619ee,transcode,0.9615585970962635,
cal,3b9bf42a63099f79651a36f5,lossless,0.9992615622759411,
cal,3bc890bdae7be91c480d706e,transcode,0.9525646958900984,
cal,3bf988042cbf60f0eb4670d5,lossless,0.9996569873686858,
cal,3bf988042cbf60f0eb4670d5,jpeg85,0.9994784554533491,
cal,3bf988042cbf60f0eb4670d5,repost,0.9987656698285536,
cal,3b9bf42a63099f79651a36f5,screenshot,0.9992387537932951,
cal,3b9bf42a63099f79651a36f5,transcode,0.9507372173673316,
cal,3bc890bdae7be91c480d706e,lossless,0.9993769506261301,
cal,3bc890bdae7be91c480d706e,jpeg85,0.9990454160363953,
cal,3c7eb874fd41204250fb0792,repost,0.996406999564592,
cal,3c7eb874fd41204250fb0792,repost2,0.9904055252351854,
cal,3c7eb874fd41204250fb0792,strip,0.99915333617172,
cal,3c7eb874fd41204250fb0792,screenshot,0.9991180620686685,
cal,3ce3675d5f86de452eca779e,lossless,0.9992779061181046,
cal,3ce3675d5f86de452eca779e,jpeg85,0.998761232544665,
cal,3ce3675d5f86de452eca779e,repost,0.9969488087648375,
cal,3ce3675d5f86de452eca779e,repost2,0.9921734088976277,
cal,3bf988042cbf60f0eb4670d5,repost2,0.9968796355598925,
cal,3bf988042cbf60f0eb4670d5,strip,0.9996569873686858,
cal,3bf988042cbf60f0eb4670d5,screenshot,0.9996488078633151,
cal,3bf988042cbf60f0eb4670d5,transcode,0.9723736604355916,
cal,3d1205e1f1304a671204188f,jpeg85,0.998960484127221,
cal,3d1205e1f1304a671204188f,repost,0.9979428481956527,
cal,3d1205e1f1304a671204188f,repost2,0.994605627858617,
cal,3d1205e1f1304a671204188f,strip,0.9993160459457273,
cal,3c1ef16aaad7a40dbc2cd2c9,strip,0.9991109888725893,
cal,3c1ef16aaad7a40dbc2cd2c9,screenshot,0.9991061672294215,
cal,3c1ef16aaad7a40dbc2cd2c9,transcode,0.9578174787982168,
cal,3c63212689436c9875044b42,lossless,0.9996799027514912,
cal,3c63212689436c9875044b42,screenshot,0.999670957180548,
cal,3c63212689436c9875044b42,transcode,0.9711545006950053,
cal,3c7eb874fd41204250fb0792,lossless,0.99915333617172,
cal,3c7eb874fd41204250fb0792,jpeg85,0.998642602885216,
cal,3d26ce1fda2268fcb8a6ad8d,repost,0.9980270129120206,
cal,3d26ce1fda2268fcb8a6ad8d,repost2,0.9951755725717955,
cal,3d26ce1fda2268fcb8a6ad8d,strip,0.9994577865493631,
cal,3d26ce1fda2268fcb8a6ad8d,screenshot,0.9994527785309801,
cal,3c7eb874fd41204250fb0792,transcode,0.9412246706916415,
cal,3ce09356d25c95b8e1166215,lossless,0.9969022606895244,
cal,3ce09356d25c95b8e1166215,jpeg85,0.9921346931276098,
cal,3ce09356d25c95b8e1166215,repost,0.9792715434372923,
cal,3ce09356d25c95b8e1166215,repost2,0.9527000274972558,
cal,3ce09356d25c95b8e1166215,strip,0.9969022606895244,
cal,3ce09356d25c95b8e1166215,screenshot,0.9968773711135945,
cal,3ce09356d25c95b8e1166215,transcode,0.8538547239628911,
cal,3da12723aad73d89fe3c180f,lossless,0.9993253517600904,
cal,3da12723aad73d89fe3c180f,jpeg85,0.9990305930688925,
cal,3da12723aad73d89fe3c180f,repost,0.9975968426057568,
cal,3da12723aad73d89fe3c180f,repost2,0.9930733820717063,
cal,3ce3675d5f86de452eca779e,strip,0.9992779061181046,
cal,3ce3675d5f86de452eca779e,screenshot,0.9992480058560009,
cal,3ce3675d5f86de452eca779e,transcode,0.9504361896322032,
cal,3d1205e1f1304a671204188f,lossless,0.9993160459457273,
cal,3e176fcc4124dfeb0774b9e6,repost,0.9971056504459421,
cal,3e176fcc4124dfeb0774b9e6,repost2,0.9919693374134798,
cal,3e176fcc4124dfeb0774b9e6,strip,0.9993402425833302,
cal,3e176fcc4124dfeb0774b9e6,screenshot,0.9993231151813003,
cal,3dd49017ff0bb8a113a90395,jpeg85,0.998567244503214,
cal,3dd49017ff0bb8a113a90395,repost,0.9961328870837606,
cal,3dd49017ff0bb8a113a90395,repost2,0.9926592071774921,
cal,3dd49017ff0bb8a113a90395,strip,0.9991488063165239,
cal,3d1205e1f1304a671204188f,screenshot,0.9992907728534731,
cal,3d1205e1f1304a671204188f,transcode,0.9581418459788277,
cal,3d26ce1fda2268fcb8a6ad8d,lossless,0.9994577865493631,
cal,3d26ce1fda2268fcb8a6ad8d,jpeg85,0.9991510549756495,
cal,3d26ce1fda2268fcb8a6ad8d,transcode,0.9724817019502394,
cal,3d6421274156605f849312d5,lossless,0.9995068983307991,
cal,3d6421274156605f849312d5,jpeg85,0.9990935927670344,
cal,3d6421274156605f849312d5,repost,0.9977984058247653,
cal,3ed0186c8c010b590340412b,lossless,0.9988034473244531,
cal,3ed0186c8c010b590340412b,jpeg85,0.9982254901455077,
cal,3ed0186c8c010b590340412b,repost,0.9971660688552033,
cal,3ed0186c8c010b590340412b,repost2,0.9930716259848368,
cal,3edbb83769637819ee1c3189,jpeg85,0.9989849946232501,
cal,3edbb83769637819ee1c3189,repost,0.9981702035961832,
cal,3edbb83769637819ee1c3189,repost2,0.9950881135010693,
cal,3edbb83769637819ee1c3189,strip,0.9993558819536269,
cal,3d6421274156605f849312d5,repost2,0.9929347721897085,
cal,3d6421274156605f849312d5,strip,0.9995068983307991,
cal,3d6421274156605f849312d5,screenshot,0.9994831424793071,
cal,3d6421274156605f849312d5,transcode,0.9533325506051893,
cal,3dd49017ff0bb8a113a90395,screenshot,0.9991167036278323,
cal,3dd49017ff0bb8a113a90395,transcode,0.9569162238757691,
cal,3e176fcc4124dfeb0774b9e6,lossless,0.9993402425833302,
cal,3e176fcc4124dfeb0774b9e6,jpeg85,0.9988376884984406,
cal,3da12723aad73d89fe3c180f,strip,0.9993253517600904,
cal,3da12723aad73d89fe3c180f,screenshot,0.9992961809186209,
cal,3da12723aad73d89fe3c180f,transcode,0.9464844454329764,
cal,3dd49017ff0bb8a113a90395,lossless,0.9991488063165239,
cal,3f009f9489928f2ae4f5d889,repost,0.9975940015122737,
cal,3f009f9489928f2ae4f5d889,repost2,0.9938634195479448,
cal,3f009f9489928f2ae4f5d889,strip,0.9992856635938075,
cal,3f009f9489928f2ae4f5d889,screenshot,0.9992457154282447,
cal,3e176fcc4124dfeb0774b9e6,transcode,0.9399187672055554,
cal,3e35fd5741fe1de8773f1d50,lossless,0.9906775003559436,
cal,3e35fd5741fe1de8773f1d50,jpeg85,0.9845356398391685,
cal,3e35fd5741fe1de8773f1d50,repost,0.9616213491939483,
cal,3e35fd5741fe1de8773f1d50,repost2,0.9186895723759222,
cal,3e35fd5741fe1de8773f1d50,strip,0.9906775003559436,
cal,3e35fd5741fe1de8773f1d50,screenshot,0.9906505698694301,
cal,3e35fd5741fe1de8773f1d50,transcode,0.773126100045538,
cal,3f30fb3aa93e2833a5889eec,lossless,0.9993767571968432,
cal,3f30fb3aa93e2833a5889eec,jpeg85,0.9990767294648849,
cal,3f30fb3aa93e2833a5889eec,repost,0.9971329075992126,
cal,3f30fb3aa93e2833a5889eec,repost2,0.9940230481052806,
cal,3ed0186c8c010b590340412b,strip,0.9988034473244531,
cal,3ed0186c8c010b590340412b,screenshot,0.9987832024744169,
cal,3ed0186c8c010b590340412b,transcode,0.9568802024665887,
cal,3edbb83769637819ee1c3189,lossless,0.9993558819536269,
cal,3f3ea99c5aff09773ddb149e,jpeg85,0.9993286487947335,
cal,3f3ea99c5aff09773ddb149e,repost,0.9978765281218871,
cal,3f3ea99c5aff09773ddb149e,repost2,0.9937294632099875,
cal,3f3ea99c5aff09773ddb149e,strip,0.9996410205532746,
cal,3edbb83769637819ee1c3189,screenshot,0.9993448732504003,
cal,3edbb83769637819ee1c3189,transcode,0.9669402518919761,
cal,3f009f9489928f2ae4f5d889,lossless,0.9992856635938075,
cal,3f009f9489928f2ae4f5d889,jpeg85,0.9989352414680355,
cal,3f009f9489928f2ae4f5d889,transcode,0.962210603723267,
cal,3f0c90bb6617a3879fe19a41,lossless,0.9996010076449624,
cal,3f0c90bb6617a3879fe19a41,jpeg85,0.9994258070121044,
cal,3f0c90bb6617a3879fe19a41,repost,0.9984923888206365,
cal,3f723ee578b91d035c99ee8d,repost,0.9969620479937416,
cal,3f723ee578b91d035c99ee8d,repost2,0.9918550157592961,
cal,3f723ee578b91d035c99ee8d,strip,0.9991654223540385,
cal,3f723ee578b91d035c99ee8d,screenshot,0.9991541730100888,
cal,402ed598bd705a4859260b97,lossless,0.9997453832787543,
cal,402ed598bd705a4859260b97,jpeg85,0.9994992528753993,
cal,402ed598bd705a4859260b97,repost,0.9985605993482393,
cal,402ed598bd705a4859260b97,repost2,0.9962327601798128,
cal,40ace059e0cbcb87e0b20d9f,jpeg85,0.9990811511420543,
cal,40ace059e0cbcb87e0b20d9f,repost,0.9979059297455012,
cal,40ace059e0cbcb87e0b20d9f,repost2,0.9941429803387244,
cal,40ace059e0cbcb87e0b20d9f,strip,0.9994361546607249,
cal,3f0c90bb6617a3879fe19a41,repost2,0.9963054299058349,
cal,3f0c90bb6617a3879fe19a41,strip,0.9996010076449624,
cal,3f0c90bb6617a3879fe19a41,screenshot,0.9995952957077425,
cal,3f0c90bb6617a3879fe19a41,transcode,0.9756775992537606,
cal,3f30fb3aa93e2833a5889eec,strip,0.9993767571968432,
cal,3f30fb3aa93e2833a5889eec,screenshot,0.9993631688457734,
cal,3f30fb3aa93e2833a5889eec,transcode,0.9675549658867026,
cal,3f3ea99c5aff09773ddb149e,lossless,0.9996410205532746,
cal,3f723ee578b91d035c99ee8d,transcode,0.9431338808553037,
cal,3fd4890ff5e45dc7a161a16b,lossless,0.9989410769448769,
cal,3fd4890ff5e45dc7a161a16b,jpeg85,0.9982725798132047,
cal,3fd4890ff5e45dc7a161a16b,repost,0.9967988341257075,
cal,3f3ea99c5aff09773ddb149e,screenshot,0.9996289603617544,
cal,3f3ea99c5aff09773ddb149e,transcode,0.9600240252181725,
cal,3f723ee578b91d035c99ee8d,lossless,0.9991654223540385,
cal,3f723ee578b91d035c99ee8d,jpeg85,0.9986581608188433,
cal,40d099c6bd541ecb0aecc70f,repost,0.9988878295983463,
cal,40d099c6bd541ecb0aecc70f,repost2,0.9969040825650526,
cal,40d099c6bd541ecb0aecc70f,strip,0.999666816154654,
cal,40d099c6bd541ecb0aecc70f,screenshot,0.9996581565488266,
cal,3fd4890ff5e45dc7a161a16b,repost2,0.9916142351761106,
cal,3fd4890ff5e45dc7a161a16b,strip,0.9989410769448769,
cal,3fd4890ff5e45dc7a161a16b,screenshot,0.9989270811323653,
cal,3fd4890ff5e45dc7a161a16b,transcode,0.9581072094710031,
cal,411cecb8ea8d559f58cc5c7c,lossless,0.999387479406819,
cal,411cecb8ea8d559f58cc5c7c,jpeg85,0.9991268738690777,
cal,411cecb8ea8d559f58cc5c7c,repost,0.9980789890310856,
cal,411cecb8ea8d559f58cc5c7c,repost2,0.994442862677863,
cal,4125d4f212da2787e0efbbb9,jpeg85,0.9989326067240267,
cal,4125d4f212da2787e0efbbb9,repost,0.9972281319171248,
cal,4125d4f212da2787e0efbbb9,repost2,0.9914730187136708,
cal,4125d4f212da2787e0efbbb9,strip,0.9994515937167588,
cal,402ed598bd705a4859260b97,strip,0.9997453832787543,
cal,402ed598bd705a4859260b97,screenshot,0.9996886599628272,
cal,402ed598bd705a4859260b97,transcode,0.9713307477719285,
cal,40ace059e0cbcb87e0b20d9f,lossless,0.9994361546607249,
cal,40ace059e0cbcb87e0b20d9f,screenshot,0.9994140370806496,
cal,40ace059e0cbcb87e0b20d9f,transcode,0.9571047112409229,
cal,40d099c6bd541ecb0aecc70f,lossless,0.999666816154654,
cal,40d099c6bd541ecb0aecc70f,jpeg85,0.999447478233516,
cal,412b866c22c744a021de60d8,repost,0.9827962717231106,
cal,412b866c22c744a021de60d8,repost2,0.9581674813262951,
cal,412b866c22c744a021de60d8,strip,0.9965544962892839,
cal,412b866c22c744a021de60d8,screenshot,0.9964726557081737,
cal,40d099c6bd541ecb0aecc70f,transcode,0.9787136539545734,
cal,40fc5c2f6ad4cc3e55a22062,lossless,0.9995421518155571,
cal,40fc5c2f6ad4cc3e55a22062,jpeg85,0.9991401532284503,
cal,40fc5c2f6ad4cc3e55a22062,repost,0.9977525177354722,
cal,41347b433cb0c8912095041c,lossless,0.9989033800374638,
cal,41347b433cb0c8912095041c,jpeg85,0.9982159131156826,
cal,41347b433cb0c8912095041c,repost,0.9957702846689405,
cal,41347b433cb0c8912095041c,repost2,0.990259310228228,
cal,4155aef316ea11d71bcb9f31,jpeg85,0.9956653606134935,
cal,4155aef316ea11d71bcb9f31,repost,0.9926937582918673,
cal,4155aef316ea11d71bcb9f31,repost2,0.9865830481325615,
cal,4155aef316ea11d71bcb9f31,strip,0.9966713577002596,
cal,40fc5c2f6ad4cc3e55a22062,repost2,0.9932344806368559,
cal,40fc5c2f6ad4cc3e55a22062,strip,0.9995421518155571,
cal,40fc5c2f6ad4cc3e55a22062,screenshot,0.9995321813761188,
cal,40fc5c2f6ad4cc3e55a22062,transcode,0.9463655659195159,
cal,4125d4f212da2787e0efbbb9,screenshot,0.9994170925711074,
cal,4125d4f212da2787e0efbbb9,transcode,0.9482305500068677,
cal,412b866c22c744a021de60d8,lossless,0.9965544962892839,
cal,412b866c22c744a021de60d8,jpeg85,0.9934143675627215,
cal,411cecb8ea8d559f58cc5c7c,strip,0.999387479406819,
cal,411cecb8ea8d559f58cc5c7c,screenshot,0.9993582545876408,
cal,411cecb8ea8d559f58cc5c7c,transcode,0.9588010273162049,
cal,4125d4f212da2787e0efbbb9,lossless,0.9994515937167588,
cal,412b866c22c744a021de60d8,transcode,0.8331892997929949,
cal,412d4e409cdbb3ad2977de83,lossless,0.9996284170084715,
cal,412d4e409cdbb3ad2977de83,jpeg85,0.999437425151745,
cal,412d4e409cdbb3ad2977de83,repost,0.998761478251289,
cal,4164637534abde8141272387,repost,0.9987818100663005,
cal,4164637534abde8141272387,repost2,0.9968953636311235,
cal,4164637534abde8141272387,strip,0.9996909250268746,
cal,4164637534abde8141272387,screenshot,0.9996831905924802,
cal,412d4e409cdbb3ad2977de83,repost2,0.9964894727892935,
cal,412d4e409cdbb3ad2977de83,strip,0.9996284170084715,
cal,412d4e409cdbb3ad2977de83,screenshot,0.9996214656276872,
cal,412d4e409cdbb3ad2977de83,transcode,0.9754647317110525,
cal,419c108aab62392211fbf7eb,lossless,0.9985181665473158,
cal,419c108aab62392211fbf7eb,jpeg85,0.9980011779510749,
cal,419c108aab62392211fbf7eb,repost,0.9953238791701939,
cal,419c108aab62392211fbf7eb,repost2,0.9881371724113902,
cal,41b70bf864625f8fafbbad5f,jpeg85,0.998648605997845,
cal,41b70bf864625f8fafbbad5f,repost,0.9966379813646808,
cal,41b70bf864625f8fafbbad5f,repost2,0.990737346347332,
cal,41b70bf864625f8fafbbad5f,strip,0.9991975210089199,
cal,41347b433cb0c8912095041c,strip,0.9989033800374638,
cal,41347b433cb0c8912095041c,screenshot,0.9988858032316069,
cal,41347b433cb0c8912095041c,transcode,0.937226395619669,
cal,4155aef316ea11d71bcb9f31,lossless,0.9966713577002596,
cal,41e55946c044a93842478190,repost,0.9977057195919956,
cal,41e55946c044a93842478190,repost2,0.9940291091379525,
cal,41e55946c044a93842478190,strip,0.9991235774060357,
cal,41e55946c044a93842478190,screenshot,0.9991196303685693,
cal,4164637534abde8141272387,transcode,0.974133997400225,
cal,4178b1fa683855e266673642,lossless,0.9988882955470789,
cal,4178b1fa683855e266673642,jpeg85,0.9975947947095567,
cal,4178b1fa683855e266673642,repost,0.9932429485725957,
cal,4155aef316ea11d71bcb9f31,screenshot,0.996656861033789,
cal,4155aef316ea11d71bcb9f31,transcode,0.9302170926004758,
cal,4164637534abde8141272387,lossless,0.9996909250268746,
cal,4164637534abde8141272387,jpeg85,0.9994750589649543,
cal,4253191332f4d98d01a783d2,lossless,0.9991548951295555,
cal,4253191332f4d98d01a783d2,jpeg85,0.9985283438876315,
cal,4253191332f4d98d01a783d2,repost,0.9961029669355598,
cal,4253191332f4d98d01a783d2,repost2,0.9912390874533513,
cal,4178b1fa683855e266673642,repost2,0.9817945170610276,
cal,4178b1fa683855e266673642,strip,0.9988882955470789,
cal,4178b1fa683855e266673642,screenshot,0.9988295145605844,
cal,4178b1fa683855e266673642,transcode,0.9199380074721721,
cal,425da048e818f0f9829b2262,jpeg85,0.9995155996904327,
cal,425da048e818f0f9829b2262,repost,0.9986002125169096,
cal,425da048e818f0f9829b2262,repost2,0.9966141224342779,
cal,425da048e818f0f9829b2262,strip,0.999657935239039,
cal,41b70bf864625f8fafbbad5f,screenshot,0.9991718107462259,
cal,41b70bf864625f8fafbbad5f,transcode,0.941778722200315,
cal,41e55946c044a93842478190,lossless,0.9991235774060357,
cal,41e55946c044a93842478190,jpeg85,0.9987481617487651,
cal,41e55946c044a93842478190,transcode,0.9578341124164571,
cal,423b4bc7ea586dfb400b2b5e,lossless,0.9976235600771882,
cal,423b4bc7ea586dfb400b2b5e,jpeg85,0.9967771668568715,
cal,423b4bc7ea586dfb400b2b5e,repost,0.9960940696534385,
cal,419c108aab62392211fbf7eb,strip,0.9985181665473158,
cal,419c108aab62392211fbf7eb,screenshot,0.9984886579798954,
cal,419c108aab62392211fbf7eb,transcode,0.9327409549946968,
cal,41b70bf864625f8fafbbad5f,lossless,0.9991975210089199,
cal,42b11899dfee2c2e59842c89,repost,0.996016970770685,
cal,42b11899dfee2c2e59842c89,repost2,0.9899006331420674,
cal,42b11899dfee2c2e59842c89,strip,0.9991658632059064,
cal,42b11899dfee2c2e59842c89,screenshot,0.9991461977357519,
cal,4339992dfd6254e7c4a1a3a2,lossless,0.9991903358221792,
cal,4339992dfd6254e7c4a1a3a2,jpeg85,0.9988144246924537,
cal,4339992dfd6254e7c4a1a3a2,repost,0.9973361497123514,
cal,4339992dfd6254e7c4a1a3a2,repost2,0.993445280428619,
cal,423b4bc7ea586dfb400b2b5e,repost2,0.9899161318794159,
cal,423b4bc7ea586dfb400b2b5e,strip,0.9976235600771882,
cal,423b4bc7ea586dfb400b2b5e,screenshot,0.9975912116881336,
cal,423b4bc7ea586dfb400b2b5e,transcode,0.9333585296427249,
cal,4355e3b003147f46021fc356,jpeg85,0.9990145699689847,
cal,4355e3b003147f46021fc356,repost,0.9977432909233125,
cal,4355e3b003147f46021fc356,repost2,0.9935200590925759,
cal,4355e3b003147f46021fc356,strip,0.9993023049516864,
cal,4253191332f4d98d01a783d2,strip,0.9991548951295555,
cal,4253191332f4d98d01a783d2,screenshot,0.9991188837167151,
cal,4253191332f4d98d01a783d2,transcode,0.9571943701762334,
cal,425da048e818f0f9829b2262,lossless,0.999657935239039,
cal,425da048e818f0f9829b2262,screenshot,0.9996445778991547,
cal,425da048e818f0f9829b2262,transcode,0.9745862745572776,
cal,42b11899dfee2c2e59842c89,lossless,0.9991658632059064,
cal,42b11899dfee2c2e59842c89,jpeg85,0.9986774643560931,
cal,43c93c25e82a7425b672eb6c,repost,0.9950189319526758,
cal,43c93c25e82a7425b672eb6c,repost2,0.9878165127327578,
cal,43c93c25e82a7425b672eb6c,strip,0.9981737916482397,
cal,43c93c25e82a7425b672eb6c,screenshot,0.998172464197861,
cal,42b11899dfee2c2e59842c89,transcode,0.9431016037742769,
cal,42d2a3e4076ad7c1026e04a8,lossless,0.999543153286772,
cal,42d2a3e4076ad7c1026e04a8,jpeg85,0.9993181903306232,
cal,42d2a3e4076ad7c1026e04a8,repost,0.9985217174989363,
cal,4339992dfd6254e7c4a1a3a2,strip,0.9991903358221792,
cal,4339992dfd6254e7c4a1a3a2,screenshot,0.9991597768538432,
cal,4339992dfd6254e7c4a1a3a2,transcode,0.9594901322976915,
cal,4355e3b003147f46021fc356,lossless,0.9993023049516864,
cal,4434637ab033caa6c88ca71c,lossless,0.9978869638921072,
cal,4434637ab033caa6c88ca71c,jpeg85,0.995512924298619,
cal,4434637ab033caa6c88ca71c,repost,0.9887189940643866,
cal,4434637ab033caa6c88ca71c,repost2,0.9693676702814187,
cal,42d2a3e4076ad7c1026e04a8,repost2,0.9958304365368896,
cal,42d2a3e4076ad7c1026e04a8,strip,0.999543153286772,
cal,42d2a3e4076ad7c1026e04a8,screenshot,0.9995383818221639,
cal,42d2a3e4076ad7c1026e04a8,transcode,0.9720134275315192,
cal,4434a01fed6c5d1fe1910bc7,jpeg85,0.9994951359848047,
cal,4434a01fed6c5d1fe1910bc7,repost,0.9988532694559284,
cal,4434a01fed6c5d1fe1910bc7,repost2,0.9964560701560257,
cal,4434a01fed6c5d1fe1910bc7,strip,0.9996670012652277,
cal,43c93c25e82a7425b672eb6c,transcode,0.9413444377808423,
cal,442b56283d1cf74163841b78,lossless,0.9990568274962066,
cal,442b56283d1cf74163841b78,jpeg85,0.9981743904928306,
cal,442b56283d1cf74163841b78,repost,0.9958776790218108,
cal,4355e3b003147f46021fc356,screenshot,0.9992856509473084,
cal,4355e3b003147f46021fc356,transcode,0.9614280162536594,
cal,43c93c25e82a7425b672eb6c,lossless,0.9981737916482397,
cal,43c93c25e82a7425b672eb6c,jpeg85,0.9974808992136679,
cal,444377d878cb4ff781e7444e,repost,0.9977119465480886,
cal,444377d878cb4ff781e7444e,repost2,0.9939528686141985,
cal,444377d878cb4ff781e7444e,strip,0.9992883438810719,
cal,444377d878cb4ff781e7444e,screenshot,0.9992823075489756,
cal,453ac211dc1109995d321967,lossless,0.9996323982841477,
cal,453ac211dc1109995d321967,jpeg85,0.9994285461352723,
cal,453ac211dc1109995d321967,repost,0.9986907357028071,
cal,453ac211dc1109995d321967,repost2,0.9964166917898244,
cal,442b56283d1cf74163841b78,repost2,0.9900623472848942,
cal,442b56283d1cf74163841b78,strip,0.9990568274962066,
cal,442b56283d1cf74163841b78,screenshot,0.9990345591263442,
cal,442b56283d1cf74163841b78,transcode,0.9272900391484183,
cal,458579105a30373b2f84a8ee,jpeg85,0.9992171699700518,
cal,458579105a30373b2f84a8ee,repost,0.9979065298981585,
cal,458579105a30373b2f84a8ee,repost2,0.9945395086409199,
cal,458579105a30373b2f84a8ee,strip,0.9994818599090802,
cal,4434637ab033caa6c88ca71c,strip,0.9978869638921072,
cal,4434637ab033caa6c88ca71c,screenshot,0.9978252629226932,
cal,4434637ab033caa6c88ca71c,transcode,0.8805008605806689,
cal,4434a01fed6c5d1fe1910bc7,lossless,0.9996670012652277,
cal,444377d878cb4ff781e7444e,transcode,0.9593605334390694,
cal,45362c8168eeb0e3ee5a3588,lossless,0.9995779417075851,
cal,45362c8168eeb0e3ee5a3588,jpeg85,0.999330629272064,
cal,45362c8168eeb0e3ee5a3588,repost,0.9982329657618927,
cal,4434a01fed6c5d1fe1910bc7,screenshot,0.9996597122848706,
cal,4434a01fed6c5d1fe1910bc7,transcode,0.9742648056304882,
cal,444377d878cb4ff781e7444e,lossless,0.9992883438810719,
cal,444377d878cb4ff781e7444e,jpeg85,0.9988510257834703,
cal,45b80170e9f2b1a0bb3c18e8,repost,0.9981941473656737,
cal,45b80170e9f2b1a0bb3c18e8,repost2,0.9949700505511295,
cal,45b80170e9f2b1a0bb3c18e8,strip,0.9995951177107077,
cal,45b80170e9f2b1a0bb3c18e8,screenshot,0.9995839695572454,
cal,463c52e9c88fe62c3369479e,lossless,0.9991691762205368,
cal,463c52e9c88fe62c3369479e,jpeg85,0.9986485630258902,
cal,463c52e9c88fe62c3369479e,repost,0.9973139194226702,
cal,463c52e9c88fe62c3369479e,repost2,0.9916613754144841,
cal,4642551709afa016c132e007,jpeg85,0.9991884902752548,
cal,4642551709afa016c132e007,repost,0.9983450165949083,
cal,4642551709afa016c132e007,repost2,0.9951736075151087,
cal,4642551709afa016c132e007,strip,0.9994325372707493,
cal,453ac211dc1109995d321967,strip,0.9996323982841477,
cal,453ac211dc1109995d321967,screenshot,0.9996219414577745,
cal,453ac211dc1109995d321967,transcode,0.9661142849180908,
cal,458579105a30373b2f84a8ee,lossless,0.9994818599090802,
cal,45362c8168eeb0e3ee5a3588,repost2,0.9959758680908487,
cal,45362c8168eeb0e3ee5a3588,strip,0.9995779417075851,
cal,45362c8168eeb0e3ee5a3588,screenshot,0.9995757358913334,
cal,45362c8168eeb0e3ee5a3588,transcode,0.9666584117294731,
cal,45b80170e9f2b1a0bb3c18e8,transcode,0.9618577510549067,
cal,45e0e0e6d15e792287c722ab,lossless,0.9992212495629229,
cal,45e0e0e6d15e792287c722ab,jpeg85,0.9988425634166354,
cal,45e0e0e6d15e792287c722ab,repost,0.9978030358061182,
cal,458579105a30373b2f84a8ee,screenshot,0.9994757908804162,
cal,458579105a30373b2f84a8ee,transcode,0.9560625181859417,
cal,45b80170e9f2b1a0bb3c18e8,lossless,0.9995951177107077,
cal,45b80170e9f2b1a0bb3c18e8,jpeg85,0.9992752744558551,
cal,4657a4689f6a902a135ce217,repost,0.9976988383199212,
cal,4657a4689f6a902a135ce217,repost2,0.9943790781550518,
cal,4657a4689f6a902a135ce217,strip,0.9993923172694962,
cal,4657a4689f6a902a135ce217,screenshot,0.9993815250984092,
cal,46bf04c1dfab808eb6ea5c93,lossless,0.9992773282225202,
cal,46bf04c1dfab808eb6ea5c93,jpeg85,0.9988978297648732,
cal,46bf04c1dfab808eb6ea5c93,repost,0.9973497711381857,
cal,46bf04c1dfab808eb6ea5c93,repost2,0.9941981121109403,
cal,45e0e0e6d15e792287c722ab,repost2,0.9934919784707841,
cal,45e0e0e6d15e792287c722ab,strip,0.9992212495629229,
cal,45e0e0e6d15e792287c722ab,screenshot,0.9992037431596822,
cal,45e0e0e6d15e792287c722ab,transcode,0.9618512491206103,
cal,46f5b39c047639659695f39c,jpeg85,0.9990577823764247,
cal,46f5b39c047639659695f39c,repost,0.9966737468358259,
cal,46f5b39c047639659695f39c,repost2,0.9923347445684992,
cal,46f5b39c047639659695f39c,strip,0.9996598498636327,
cal,463c52e9c88fe62c3369479e,strip,0.9991691762205368,
cal,463c52e9c88fe62c3369479e,screenshot,0.9991242272216809,
cal,463c52e9c88fe62c3369479e,transcode,0.9380602502120037,
cal,4642551709afa016c132e007,lossless,0.9994325372707493,
cal,4642551709afa016c132e007,screenshot,0.9994109592045698,
cal,4642551709afa016c132e007,transcode,0.9690015923012382,
cal,4657a4689f6a902a135ce217,lossless,0.9993923172694962,
cal,4657a4689f6a902a135ce217,jpeg85,0.9990611872156064,
cal,474765516f11ef53f7036c3c,repost,0.9981505895467473,
cal,474765516f11ef53f7036c3c,repost2,0.9949588103694286,
cal,474765516f11ef53f7036c3c,strip,0.9996793219647535,
cal,474765516f11ef53f7036c3c,screenshot,0.9996671307755751,
cal,4657a4689f6a902a135ce217,transcode,0.9563762572043679,
cal,466c6b59627f3ce5177fef25,lossless,0.9995167232601466,
cal,466c6b59627f3ce5177fef25,jpeg85,0.9992520545555587,
cal,466c6b59627f3ce5177fef25,repost,0.9981562848325806,
cal,47e702b40d0714357fe7eb50,lossless,0.9971742572879355,
cal,47e702b40d0714357fe7eb50,jpeg85,0.9957623847694517,
cal,47e702b40d0714357fe7eb50,repost,0.9937376115420934,
cal,47e702b40d0714357fe7eb50,repost2,0.9881093295790053,
cal,48033b461b051e17d74a2783,jpeg85,0.9990071836512001,
cal,48033b461b051e17d74a2783,repost,0.9972203961650978,
cal,48033b461b051e17d74a2783,repost2,0.9925976580476701,
cal,48033b461b051e17d74a2783,strip,0.9994137060632906,
cal,46f5b39c047639659695f39c,screenshot,0.9995141682388576,
cal,46f5b39c047639659695f39c,transcode,0.9629707641644567,
cal,474765516f11ef53f7036c3c,lossless,0.9996793219647535,
cal,474765516f11ef53f7036c3c,jpeg85,0.9993867267592901,
cal,46bf04c1dfab808eb6ea5c93,strip,0.9992773282225202,
cal,46bf04c1dfab808eb6ea5c93,screenshot,0.9992610068002279,
cal,46bf04c1dfab808eb6ea5c93,transcode,0.9558222924545866,
cal,46f5b39c047639659695f39c,lossless,0.9996598498636327,
cal,474765516f11ef53f7036c3c,transcode,0.9684451246855429,
cal,47cc90432dc85879de833218,lossless,0.9993127556431223,
cal,47cc90432dc85879de833218,jpeg85,0.9989610690914612,
cal,47cc90432dc85879de833218,repost,0.9974556615939624,
cal,466c6b59627f3ce5177fef25,repost2,0.9957422953231942,
cal,466c6b59627f3ce5177fef25,strip,0.9995167232601466,
cal,466c6b59627f3ce5177fef25,screenshot,0.9995095178479838,
cal,466c6b59627f3ce5177fef25,transcode,0.9660692866116073,
cal,488433926e35c29c88b3e11c,repost,0.9975458970484037,
cal,488433926e35c29c88b3e11c,repost2,0.9944260251228865,
cal,488433926e35c29c88b3e11c,strip,0.9991327968239391,
cal,488433926e35c29c88b3e11c,screenshot,0.9991246854313561,
cal,47cc90432dc85879de833218,repost2,0.9930286698792822,
cal,47cc90432dc85879de833218,strip,0.9993127556431223,
cal,47cc90432dc85879de833218,screenshot,0.9992999932281849,
cal,47cc90432dc85879de833218,transcode,0.9590240064981835,
cal,48b43d89126e8159b87e7f1e,lossless,0.99874318642703,
cal,48b43d89126e8159b87e7f1e,jpeg85,0.9982503343428915,
cal,48b43d89126e8159b87e7f1e,repost,0.9958847534022417,
cal,48b43d89126e8159b87e7f1e,repost2,0.9914259573825535,
cal,49481f81f5fb11f8a8e4701c,jpeg85,0.9988925917351089,
cal,49481f81f5fb11f8a8e4701c,repost,0.997454161472385,
cal,49481f81f5fb11f8a8e4701c,repost2,0.9929346139424787,
cal,49481f81f5fb11f8a8e4701c,strip,0.9992111986116127,
cal,47e702b40d0714357fe7eb50,strip,0.9971742572879355,
cal,47e702b40d0714357fe7eb50,screenshot,0.9971330264335719,
cal,47e702b40d0714357fe7eb50,transcode,0.9279181751594475,
cal,48033b461b051e17d74a2783,lossless,0.9994137060632906,
cal,488433926e35c29c88b3e11c,transcode,0.961423799765636,
cal,4884d94fb73723c62e2c027c,lossless,0.9993318852148857,
cal,4884d94fb73723c62e2c027c,jpeg85,0.9990358670969354,
cal,4884d94fb73723c62e2c027c,repost,0.9977551814065395,
cal,48033b461b051e17d74a2783,screenshot,0.9993992327357811,
cal,48033b461b051e17d74a2783,transcode,0.9484798380656038,
cal,488433926e35c29c88b3e11c,lossless,0.9991327968239391,
cal,488433926e35c29c88b3e11c,jpeg85,0.9984719885439377,
cal,497b9c7da6b9d8fb3cec2faf,repost,0.9957271927569077,
cal,497b9c7da6b9d8fb3cec2faf,repost2,0.9898423188356543,
cal,497b9c7da6b9d8fb3cec2faf,strip,0.9986493882757661,
cal,497b9c7da6b9d8fb3cec2faf,screenshot,0.9986300087683935,
cal,4884d94fb73723c62e2c027c,repost2,0.9939529349599614,
cal,4884d94fb73723c62e2c027c,strip,0.9993318852148857,
cal,4884d94fb73723c62e2c027c,screenshot,0.9993210773782004,
cal,4884d94fb73723c62e2c027c,transcode,0.9660061547923642,
cal,4b0ff9d39f347e449e7234fa,lossless,0.9963711806286375,
cal,4b0ff9d39f347e449e7234fa,jpeg85,0.994827593385023,
cal,4b0ff9d39f347e449e7234fa,repost,0.990316276874297,
cal,4b0ff9d39f347e449e7234fa,repost2,0.97674179094742,
cal,4b2510c4da1d78f2f1cc4841,jpeg85,0.9993198436128964,
cal,4b2510c4da1d78f2f1cc4841,repost,0.9979941702013827,
cal,4b2510c4da1d78f2f1cc4841,repost2,0.9949322580219278,
cal,4b2510c4da1d78f2f1cc4841,strip,0.9995426831036782,
cal,497b9c7da6b9d8fb3cec2faf,transcode,0.9483898675000633,
cal,4ae8d328586946baa3ac5254,lossless,0.999418792000676,
cal,4ae8d328586946baa3ac5254,jpeg85,0.9991498911511402,
cal,4ae8d328586946baa3ac5254,repost,0.9981247242620285,
cal,4ae8d328586946baa3ac5254,repost2,0.9948915192722626,
cal,4ae8d328586946baa3ac5254,strip,0.999418792000676,
cal,4ae8d328586946baa3ac5254,screenshot,0.9993870730342269,
cal,4ae8d328586946baa3ac5254,transcode,0.9678484428213927,
cal,4b2da4c1b4fbab73ba76c142,repost,0.9969942710456025,
cal,4b2da4c1b4fbab73ba76c142,repost2,0.9924055448203626,
cal,4b2da4c1b4fbab73ba76c142,strip,0.9992349847553905,
cal,4b2da4c1b4fbab73ba76c142,screenshot,0.9992209932088726,
cal,49481f81f5fb11f8a8e4701c,screenshot,0.9992082716812138,
cal,49481f81f5fb11f8a8e4701c,transcode,0.9546314889789841,
cal,497b9c7da6b9d8fb3cec2faf,lossless,0.9986493882757661,
cal,497b9c7da6b9d8fb3cec2faf,jpeg85,0.9981296122977694,
cal,48b43d89126e8159b87e7f1e,strip,0.99874318642703,
cal,48b43d89126e8159b87e7f1e,screenshot,0.9987414896546108,
cal,48b43d89126e8159b87e7f1e,transcode,0.9443896714409109,
cal,49481f81f5fb11f8a8e4701c,lossless,0.9992111986116127,
cal,4c072aa2212c27293eb7916e,lossless,0.9996516069091728,
cal,4c072aa2212c27293eb7916e,jpeg85,0.9994308400140973,
cal,4c072aa2212c27293eb7916e,repost,0.9987088593111768,
cal,4c072aa2212c27293eb7916e,repost2,0.99640845466141,
cal,4c4cf602ff87a3eaffcd3938,jpeg85,0.9985466554969169,
cal,4c4cf602ff87a3eaffcd3938,repost,0.9978078893885364,
cal,4c4cf602ff87a3eaffcd3938,repost2,0.9949690160518742,
cal,4c4cf602ff87a3eaffcd3938,strip,0.9989890993302415,
cal,4b0ff9d39f347e449e7234fa,strip,0.9963711806286375,
cal,4b0ff9d39f347e449e7234fa,screenshot,0.9963560092833708,
cal,4b0ff9d39f347e449e7234fa,transcode,0.8878710151827073,
cal,4b2510c4da1d78f2f1cc4841,lossless,0.9995426831036782,
cal,4c694031f962815a6fb4090e,repost,0.9980126728028721,
cal,4c694031f962815a6fb4090e,repost2,0.9942557661308018,
cal,4c694031f962815a6fb4090e,strip,0.9995070391395352,
cal,4c694031f962815a6fb4090e,screenshot,0.9994910859133865,
cal,4b2510c4da1d78f2f1cc4841,screenshot,0.9995379820996055,
cal,4b2510c4da1d78f2f1cc4841,transcode,0.9595497101152529,
cal,4b2da4c1b4fbab73ba76c142,lossless,0.9992349847553905,
cal,4b2da4c1b4fbab73ba76c142,jpeg85,0.9988337935124824,
cal,4b2da4c1b4fbab73ba76c142,transcode,0.9525146016153658,
cal,4b600c85221f1dde9ce20023,lossless,0.9995135715963132,
cal,4b600c85221f1dde9ce20023,jpeg85,0.999175845037184,
cal,4b600c85221f1dde9ce20023,repost,0.9982759564526233,
cal,4b600c85221f1dde9ce20023,repost2,0.9951731073066188,
cal,4b600c85221f1dde9ce20023,strip,0.9995135715963132,
cal,4b600c85221f1dde9ce20023,screenshot,0.9995025363971145,
cal,4b600c85221f1dde9ce20023,transcode,0.9642137769181113,
cal,4d43d0b78e611cdec5d529c6,lossless,0.9996678313030632,
cal,4d43d0b78e611cdec5d529c6,jpeg85,0.9993987574839712,
cal,4d43d0b78e611cdec5d529c6,repost,0.9982954903312702,
cal,4d43d0b78e611cdec5d529c6,repost2,0.9946427732423516,
cal,4c072aa2212c27293eb7916e,strip,0.9996516069091728,
cal,4c072aa2212c27293eb7916e,screenshot,0.999635918970344,
cal,4c072aa2212c27293eb7916e,transcode,0.971649997200875,
cal,4c4cf602ff87a3eaffcd3938,lossless,0.9989890993302415,
cal,4d8011d04bd37e45e2509cc8,jpeg85,0.9991314285891995,
cal,4d8011d04bd37e45e2509cc8,repost,0.9982220127523255,
cal,4d8011d04bd37e45e2509cc8,repost2,0.994911655235719,
cal,4d8011d04bd37e45e2509cc8,strip,0.9994699450580299,
cal,4c694031f962815a6fb4090e,transcode,0.9636257666468104,
cal,4ceead0962c969c578bd2bfc,lossless,0.9996143089885087,
cal,4ceead0962c969c578bd2bfc,jpeg85,0.9994169544061048,
cal,4ceead0962c969c578bd2bfc,repost,0.9985439251876986,
cal,4c4cf602ff87a3eaffcd3938,screenshot,0.9989727823577665,
cal,4c4cf602ff87a3eaffcd3938,transcode,0.9682509266115085,
cal,4c694031f962815a6fb4090e,lossless,0.9995070391395352,
cal,4c694031f962815a6fb4090e,jpeg85,0.9991989838841059,
cal,4da065dfbe76da349f4d9a71,repost,0.9958951212907793,
cal,4da065dfbe76da349f4d9a71,repost2,0.9904106293801331,
cal,4da065dfbe76da349f4d9a71,strip,0.9990930628168538,
cal,4da065dfbe76da349f4d9a71,screenshot,0.9990654345686162,
cal,4e3b0c69238f5a66836f6524,lossless,0.9993013651822723,
cal,4e3b0c69238f5a66836f6524,jpeg85,0.9989321381566025,
cal,4e3b0c69238f5a66836f6524,repost,0.9979805932471977,
cal,4e3b0c69238f5a66836f6524,repost2,0.9943707809950533,
cal,4e6f13edd749d25f405a5859,jpeg85,0.9994972807968797,
cal,4e6f13edd749d25f405a5859,repost,0.9987772966382177,
cal,4e6f13edd749d25f405a5859,repost2,0.9967708272449798,
cal,4e6f13edd749d25f405a5859,strip,0.999673835849371,
cal,4ceead0962c969c578bd2bfc,repost2,0.9961202592500334,
cal,4ceead0962c969c578bd2bfc,strip,0.9996143089885087,
cal,4ceead0962c969c578bd2bfc,screenshot,0.9996124757712709,
cal,4ceead0962c969c578bd2bfc,transcode,0.9712302490006495,
cal,4d43d0b78e611cdec5d529c6,strip,0.9996678313030632,
cal,4d43d0b78e611cdec5d529c6,screenshot,0.9996508439159598,
cal,4d43d0b78e611cdec5d529c6,transcode,0.9624314765947641,
cal,4d8011d04bd37e45e2509cc8,lossless,0.9994699450580299,
cal,4e8a1afb2e51d64b3ff86651,repost,0.9976880351948016,
cal,4e8a1afb2e51d64b3ff86651,repost2,0.9941338748546643,
cal,4e8a1afb2e51d64b3ff86651,strip,0.9993900679844823,
cal,4e8a1afb2e51d64b3ff86651,screenshot,0.9993847066077228,
cal,4da065dfbe76da349f4d9a71,transcode,0.9527731340138362,
cal,4dc713422c5c785bd5de530c,lossless,0.9991600813241425,
cal,4dc713422c5c785bd5de530c,jpeg85,0.9985663579962742,
cal,4dc713422c5c785bd5de530c,repost,0.9963081363276997,
cal,4d8011d04bd37e45e2509cc8,screenshot,0.9994550165816675,
cal,4d8011d04bd37e45e2509cc8,transcode,0.9591349927172967,
cal,4da065dfbe76da349f4d9a71,lossless,0.9990930628168538,
cal,4da065dfbe76da349f4d9a71,jpeg85,0.998099809641788,
cal,4dc713422c5c785bd5de530c,repost2,0.9905018635120979,
cal,4dc713422c5c785bd5de530c,strip,0.9991600813241425,
cal,4dc713422c5c785bd5de530c,screenshot,0.9991357800251645,
cal,4dc713422c5c785bd5de530c,transcode,0.9314968572052393,
cal,4efb98c52cddb3f759670e44,lossless,0.9991810606008408,
cal,4efb98c52cddb3f759670e44,jpeg85,0.9987762499138144,
cal,4efb98c52cddb3f759670e44,repost,0.9965637324608742,
cal,4efb98c52cddb3f759670e44,repost2,0.9911965351534213,
cal,4f3f664d44fb13b59e438db2,jpeg85,0.9990289743803433,
cal,4f3f664d44fb13b59e438db2,repost,0.9972256382158327,
cal,4f3f664d44fb13b59e438db2,repost2,0.9922296784448205,
cal,4f3f664d44fb13b59e438db2,strip,0.9994157621339759,
cal,4e3b0c69238f5a66836f6524,strip,0.9993013651822723,
cal,4e3b0c69238f5a66836f6524,screenshot,0.9992808522927822,
cal,4e3b0c69238f5a66836f6524,transcode,0.957923983002048,
cal,4e6f13edd749d25f405a5859,lossless,0.999673835849371,
cal,4e6f13edd749d25f405a5859,screenshot,0.9996631262622827,
cal,4e6f13edd749d25f405a5859,transcode,0.9750944141879395,
cal,4e8a1afb2e51d64b3ff86651,lossless,0.9993900679844823,
cal,4e8a1afb2e51d64b3ff86651,jpeg85,0.9991294453735787,
cal,4e8a1afb2e51d64b3ff86651,transcode,0.9633706880525689,
cal,4ec112591da30e0a3b7016d9,lossless,0.9930204721941072,
cal,4ec112591da30e0a3b7016d9,jpeg85,0.9849121492637546,
cal,4ec112591da30e0a3b7016d9,repost,0.9672604008326999,
cal,5048efae2fb642d9d6a70ca1,lossless,0.9995677339937346,
cal,5048efae2fb642d9d6a70ca1,jpeg85,0.999214556072325,
cal,5048efae2fb642d9d6a70ca1,repost,0.9981302837787753,
cal,5048efae2fb642d9d6a70ca1,repost2,0.9954187475903538,
cal,500a1296751c7c51bcf0d0b8,repost,0.9969101217317617,
cal,500a1296751c7c51bcf0d0b8,repost2,0.9909989869878293,
cal,500a1296751c7c51bcf0d0b8,strip,0.999148494932021,
cal,500a1296751c7c51bcf0d0b8,screenshot,0.9991381118639859,
cal,4ec112591da30e0a3b7016d9,repost2,0.9280245075795899,
cal,4ec112591da30e0a3b7016d9,strip,0.9930204721941072,
cal,4ec112591da30e0a3b7016d9,screenshot,0.9928920244367615,
cal,4ec112591da30e0a3b7016d9,transcode,0.8413264132924924,
cal,506f47f2259295d816c620d4,jpeg85,0.9979842187026787,
cal,506f47f2259295d816c620d4,repost,0.996019019995642,
cal,506f47f2259295d816c620d4,repost2,0.9902319751938586,
cal,506f47f2259295d816c620d4,strip,0.9986683360794905,
cal,4efb98c52cddb3f759670e44,strip,0.9991810606008408,
cal,4efb98c52cddb3f759670e44,screenshot,0.9991561242193651,
cal,4efb98c52cddb3f759670e44,transcode,0.944378560742117,
cal,4f3f664d44fb13b59e438db2,lossless,0.9994157621339759,
cal,500a1296751c7c51bcf0d0b8,transcode,0.9515545147309076,
cal,50123fce07f4138bb772541b,lossless,0.9994460196726803,
cal,50123fce07f4138bb772541b,jpeg85,0.9991662418292317,
cal,50123fce07f4138bb772541b,repost,0.9979505498739257,
cal,5074de97d0e932c40196b151,repost,0.9940644183415828,
cal,5074de97d0e932c40196b151,repost2,0.9839077674482173,
cal,5074de97d0e932c40196b151,strip,0.9988999218899001,
cal,5074de97d0e932c40196b151,screenshot,0.9988571495031725,
cal,4f3f664d44fb13b59e438db2,screenshot,0.9993980817576148,
cal,4f3f664d44fb13b59e438db2,transcode,0.948941389208976,
cal,500a1296751c7c51bcf0d0b8,lossless,0.999148494932021,
cal,500a1296751c7c51bcf0d0b8,jpeg85,0.9986348578003558,
cal,50e1b79aa85015fa19a8dae1,lossless,0.9995183620425158,
cal,50e1b79aa85015fa19a8dae1,jpeg85,0.9991610999478922,
cal,50e1b79aa85015fa19a8dae1,repost,0.9977501024201108,
cal,50e1b79aa85015fa19a8dae1,repost2,0.9936720314917814,
cal,50123fce07f4138bb772541b,repost2,0.9938586555323159,
cal,50123fce07f4138bb772541b,strip,0.9994460196726803,
cal,50123fce07f4138bb772541b,screenshot,0.9994375238285895,
cal,50123fce07f4138bb772541b,transcode,0.9676518645907867,
cal,5048efae2fb642d9d6a70ca1,strip,0.9995677339937346,
cal,5048efae2fb642d9d6a70ca1,screenshot,0.9995164977364477,
cal,5048efae2fb642d9d6a70ca1,transcode,0.9711490796759294,
cal,506f47f2259295d816c620d4,lossless,0.9986683360794905,
cal,50e49ca554d1f5b30991dc89,jpeg85,0.9990774185797409,
cal,50e49ca554d1f5b30991dc89,repost,0.9976533481732559,
cal,50e49ca554d1f5b30991dc89,repost2,0.993966473939489,
cal,50e49ca554d1f5b30991dc89,strip,0.9994432993382723,
cal,510e711a361c9936fd57938b,repost,0.9978431976595684,
cal,510e711a361c9936fd57938b,repost2,0.9939658218850821,
cal,510e711a361c9936fd57938b,strip,0.9993337473930712,
cal,510e711a361c9936fd57938b,screenshot,0.9993171992212846,
cal,5074de97d0e932c40196b151,transcode,0.9395259899522257,
cal,509463278cdbcd8be18eb173,lossless,0.9991517054843639,
cal,509463278cdbcd8be18eb173,jpeg85,0.9984893242070632,
cal,509463278cdbcd8be18eb173,repost,0.9964043970424649,
cal,509463278cdbcd8be18eb173,repost2,0.9903557769035374,
cal,509463278cdbcd8be18eb173,strip,0.9991517054843639,
cal,509463278cdbcd8be18eb173,screenshot,0.9991276610638155,
cal,509463278cdbcd8be18eb173,transcode,0.9446651235382325,
cal,51503100f238f12eefd55920,lossless,0.9993201150151123,
cal,51503100f238f12eefd55920,jpeg85,0.9990288398771905,
cal,51503100f238f12eefd55920,repost,0.9973614758487155,
cal,51503100f238f12eefd55920,repost2,0.993114600072692,
cal,506f47f2259295d816c620d4,screenshot,0.9986411827386765,
cal,506f47f2259295d816c620d4,transcode,0.9373025387540513,
cal,5074de97d0e932c40196b151,lossless,0.9988999218899001,
cal,5074de97d0e932c40196b151,jpeg85,0.9977768545571558,
cal,515deb1cdc9e072f78111e08,jpeg85,0.9980452314267332,
cal,515deb1cdc9e072f78111e08,repost,0.9955920201224974,
cal,515deb1cdc9e072f78111e08,repost2,0.9903884714532951,
cal,515deb1cdc9e072f78111e08,strip,0.9987125517503733,
cal,50e49ca554d1f5b30991dc89,screenshot,0.9994121283664544,
cal,50e49ca554d1f5b30991dc89,transcode,0.9625530833033159,
cal,510e711a361c9936fd57938b,lossless,0.9993337473930712,
cal,510e711a361c9936fd57938b,jpeg85,0.9989864991126743,
cal,50e1b79aa85015fa19a8dae1,strip,0.9995183620425158,
cal,50e1b79aa85015fa19a8dae1,screenshot,0.9995017762390371,
cal,50e1b79aa85015fa19a8dae1,transcode,0.9545724752140039,
cal,50e49ca554d1f5b30991dc89,lossless,0.9994432993382723,
cal,510e711a361c9936fd57938b,transcode,0.9642611507750664,
cal,513f09dcf150e2367b53fda2,lossless,0.9994616853506103,
cal,513f09dcf150e2367b53fda2,jpeg85,0.9991567265213747,
cal,513f09dcf150e2367b53fda2,repost,0.9980412343764593,
cal,5161ba298a6e880800f52178,repost,0.996177693261053,
cal,5161ba298a6e880800f52178,repost2,0.9889781299674226,
cal,5161ba298a6e880800f52178,strip,0.9992298227030109,
cal,5161ba298a6e880800f52178,screenshot,0.9992176323314883,
cal,51ca72c0f94261e848ad7508,lossless,0.9977267478478826,
cal,51ca72c0f94261e848ad7508,jpeg85,0.996367749195456,
cal,51ca72c0f94261e848ad7508,repost,0.9903896220527446,
cal,51ca72c0f94261e848ad7508,repost2,0.9778226066118727,
cal,513f09dcf150e2367b53fda2,repost2,0.995039385250411,
cal,513f09dcf150e2367b53fda2,strip,0.9994616853506103,
cal,513f09dcf150e2367b53fda2,screenshot,0.9994444256333196,
cal,513f09dcf150e2367b53fda2,transcode,0.9594558503492935,
cal,51d00ced3884390f2713577d,jpeg85,0.9966575409122576,
cal,51d00ced3884390f2713577d,repost,0.9948825154213499,
cal,51d00ced3884390f2713577d,repost2,0.9875697928291043,
cal,51d00ced3884390f2713577d,strip,0.997413861473994,
cal,51503100f238f12eefd55920,strip,0.9993201150151123,
cal,51503100f238f12eefd55920,screenshot,0.9992918216586892,
cal,51503100f238f12eefd55920,transcode,0.9565765103409913,
cal,515deb1cdc9e072f78111e08,lossless,0.9987125517503733,
cal,5214531d4af2bda85bc6a720,repost,0.9981781001652436,
cal,5214531d4af2bda85bc6a720,repost2,0.9956195444730239,
cal,5214531d4af2bda85bc6a720,strip,0.9994936181407099,
cal,5214531d4af2bda85bc6a720,screenshot,0.9994765386106567,
cal,515deb1cdc9e072f78111e08,screenshot,0.9986924265024486,
cal,515deb1cdc9e072f78111e08,transcode,0.9338306905959614,
cal,5161ba298a6e880800f52178,lossless,0.9992298227030109,
cal,5161ba298a6e880800f52178,jpeg85,0.9985692235116128,
cal,5161ba298a6e880800f52178,transcode,0.9443990224791011,
cal,516a2bfadacc44541fcc9875,lossless,0.9994080742991039,
cal,516a2bfadacc44541fcc9875,jpeg85,0.9991156806996498,
cal,516a2bfadacc44541fcc9875,repost,0.9980956940210117,
cal,524602c3392add8643b6fc28,lossless,0.9994689443929474,
cal,524602c3392add8643b6fc28,jpeg85,0.9992142725610292,
cal,524602c3392add8643b6fc28,repost,0.9981574111600147,
cal,524602c3392add8643b6fc28,repost2,0.9951269576206739,
cal,516a2bfadacc44541fcc9875,repost2,0.9948773417597613,
cal,516a2bfadacc44541fcc9875,strip,0.9994080742991039,
cal,516a2bfadacc44541fcc9875,screenshot,0.9993915883407458,
cal,516a2bfadacc44541fcc9875,transcode,0.9674873935989088,
cal,527dc884486686c9fdee0760,jpeg85,0.9987040531658771,
cal,527dc884486686c9fdee0760,repost,0.9963651710322949,
cal,527dc884486686c9fdee0760,repost2,0.9901615693644595,
cal,527dc884486686c9fdee0760,strip,0.9991562158784862,
cal,51ca72c0f94261e848ad7508,strip,0.9977267478478826,
cal,51ca72c0f94261e848ad7508,screenshot,0.9976886112091281,
cal,51ca72c0f94261e848ad7508,transcode,0.8895513056359484,
cal,51d00ced3884390f2713577d,lossless,0.997413861473994,
cal,51d00ced3884390f2713577d,screenshot,0.9973928377498495,
cal,51d00ced3884390f2713577d,transcode,0.9492297836964816,
cal,5214531d4af2bda85bc6a720,lossless,0.9994936181407099,
cal,5214531d4af2bda85bc6a720,jpeg85,0.9992154140141979,
cal,52bad7c8963127a7b24903bc,repost,0.997539628530023,
cal,52bad7c8963127a7b24903bc,repost2,0.9935583309767028,
cal,52bad7c8963127a7b24903bc,strip,0.9991967354020013,
cal,52bad7c8963127a7b24903bc,screenshot,0.9992126849889722,
cal,5214531d4af2bda85bc6a720,transcode,0.9670954130812616,
cal,5236eba904f78d3e65459b9c,lossless,0.9996657483192923,
cal,5236eba904f78d3e65459b9c,jpeg85,0.9994275850658553,
cal,5236eba904f78d3e65459b9c,repost,0.9983154716398195,
cal,532f53873d6dcde645f477b6,lossless,0.9992900370200473,
cal,532f53873d6dcde645f477b6,jpeg85,0.9988041174931367,
cal,532f53873d6dcde645f477b6,repost,0.9973287429215897,
cal,532f53873d6dcde645f477b6,repost2,0.9914680762540184,
cal,5236eba904f78d3e65459b9c,repost2,0.9954254186540721,
cal,5236eba904f78d3e65459b9c,strip,0.9996657483192923,
cal,5236eba904f78d3e65459b9c,screenshot,0.9996456663471973,
cal,5236eba904f78d3e65459b9c,transcode,0.9641193572543053,
cal,533eaa9b62a28827f993d8c8,jpeg85,0.9993758166385766,
cal,533eaa9b62a28827f993d8c8,repost,0.998449563733421,
cal,533eaa9b62a28827f993d8c8,repost2,0.9956818599458446,
cal,533eaa9b62a28827f993d8c8,strip,0.9996341099087276,
cal,524602c3392add8643b6fc28,strip,0.9994689443929474,
cal,524602c3392add8643b6fc28,screenshot,0.999459419659669,
cal,524602c3392add8643b6fc28,transcode,0.9665867151949887,
cal,527dc884486686c9fdee0760,lossless,0.9991562158784862,
cal,52bad7c8963127a7b24903bc,transcode,0.9550379695888691,
cal,52bce466074791ed5c7df562,lossless,0.9996008922863554,
cal,52bce466074791ed5c7df562,jpeg85,0.999355620067742,
cal,52bce466074791ed5c7df562,repost,0.9981252008769845,
cal,53423324e2b85410b724ad7a,repost,0.9953434648753168,
cal,53423324e2b85410b724ad7a,repost2,0.9870125481820652,
cal,53423324e2b85410b724ad7a,strip,0.9982971678729914,
cal,53423324e2b85410b724ad7a,screenshot,0.9982597208766273,
cal,527dc884486686c9fdee0760,screenshot,0.9991413025112653,
cal,527dc884486686c9fdee0760,transcode,0.9464576390134676,
cal,52bad7c8963127a7b24903bc,lossless,0.9991967354020013,
cal,52bad7c8963127a7b24903bc,jpeg85,0.998983912277649,
cal,5379e557503c4ddd493accaa,lossless,0.9993404719620435,
cal,5379e557503c4ddd493accaa,jpeg85,0.9990082455075718,
cal,5379e557503c4ddd493accaa,repost,0.9971625291595654,
cal,5379e557503c4ddd493accaa,repost2,0.9946094740095627,
cal,52bce466074791ed5c7df562,repost2,0.994767161190189,
cal,52bce466074791ed5c7df562,strip,0.9996008922863554,
cal,52bce466074791ed5c7df562,screenshot,0.9995877427778896,
cal,52bce466074791ed5c7df562,transcode,0.9615147360689633,
cal,53a5738085556a6baa35478b,jpeg85,0.9949760865298567,
cal,53a5738085556a6baa35478b,repost,0.9872242554882192,
cal,53a5738085556a6baa35478b,repost2,0.9679108299843802,
cal,53a5738085556a6baa35478b,strip,0.9979186235055116,
cal,532f53873d6dcde645f477b6,strip,0.9992900370200473,
cal,532f53873d6dcde645f477b6,screenshot,0.9992733734782054,
cal,532f53873d6dcde645f477b6,transcode,0.9489163323698627,
cal,533eaa9b62a28827f993d8c8,lossless,0.9996341099087276,
cal,533eaa9b62a28827f993d8c8,screenshot,0.9996183398790871,
cal,533eaa9b62a28827f993d8c8,transcode,0.9615552506913613,
cal,53423324e2b85410b724ad7a,lossless,0.9982971678729914,
cal,53423324e2b85410b724ad7a,jpeg85,0.9976304693043194,
cal,53a8a2cf8f9e70741a84970c,repost,0.998059587306206,
cal,53a8a2cf8f9e70741a84970c,repost2,0.9954781021529705,
cal,53a8a2cf8f9e70741a84970c,strip,0.9994260345366569,
cal,53a8a2cf8f9e70741a84970c,screenshot,0.9994029780588408,
cal,53cf65e2b353ea5d3056a399,lossless,0.9990954851822538,
cal,53cf65e2b353ea5d3056a399,jpeg85,0.998673333518712,
cal,53cf65e2b353ea5d3056a399,repost,0.9968070760136041,
cal,53cf65e2b353ea5d3056a399,repost2,0.9916117798209039,
cal,5365935a0cb276356d77fd8e,repost2,0.9266996228313971,
cal,5365935a0cb276356d77fd8e,strip,0.994627371571687,
cal,5365935a0cb276356d77fd8e,screenshot,0.9945380293974929,
cal,5365935a0cb276356d77fd8e,transcode,0.8235885189974776,
cal,53423324e2b85410b724ad7a,transcode,0.9302046824178263,
cal,5365935a0cb276356d77fd8e,lossless,0.994627371571687,
cal,5365935a0cb276356d77fd8e,jpeg85,0.9885469889712913,
cal,5365935a0cb276356d77fd8e,repost,0.9688631739006297,
cal,53ee4665a85c3e55b8091446,jpeg85,0.9948025284871606,
cal,53ee4665a85c3e55b8091446,repost,0.9860388585055978,
cal,53ee4665a85c3e55b8091446,repost2,0.9677161483077138,
cal,53ee4665a85c3e55b8091446,strip,0.9971983647095864,
cal,5379e557503c4ddd493accaa,strip,0.9993404719620435,
cal,5379e557503c4ddd493accaa,screenshot,0.9993361020570866,
cal,5379e557503c4ddd493accaa,transcode,0.9663085098764341,
cal,53a5738085556a6baa35478b,lossless,0.9979186235055116,
cal,53a5738085556a6baa35478b,screenshot,0.9979016154623206,
cal,53a5738085556a6baa35478b,transcode,0.8524401208035732,
cal,53a8a2cf8f9e70741a84970c,lossless,0.9994260345366569,
cal,53a8a2cf8f9e70741a84970c,jpeg85,0.9991879134067375,
cal,53a8a2cf8f9e70741a84970c,transcode,0.9668184317437322,
cal,53bdcdca6a6c946ed621f809,lossless,0.9990930758471481,
cal,53bdcdca6a6c946ed621f809,jpeg85,0.9985547071172287,
cal,53bdcdca6a6c946ed621f809,repost,0.9964653416947867,
cal,54b40036358733d928c32d4f,lossless,0.9996344207854405,
cal,54b40036358733d928c32d4f,jpeg85,0.9994218296748033,
cal,54b40036358733d928c32d4f,repost,0.998408101668058,
cal,54b40036358733d928c32d4f,repost2,0.9962730996505466,
cal,545d0170f3b60b33d845275c,repost,0.9982276343813951,
cal,545d0170f3b60b33d845275c,repost2,0.9955599515691961,
cal,545d0170f3b60b33d845275c,strip,0.9995396569124215,
cal,545d0170f3b60b33d845275c,screenshot,0.9995245977764995,
cal,54bb46e9d0d02237950197c9,jpeg85,0.9987076963243535,
cal,54bb46e9d0d02237950197c9,repost,0.9963545289048168,
cal,54bb46e9d0d02237950197c9,repost2,0.9922914475917752,
cal,54bb46e9d0d02237950197c9,strip,0.9993901867650598,
cal,53bdcdca6a6c946ed621f809,repost2,0.9915593199568806,
cal,53bdcdca6a6c946ed621f809,strip,0.9990930758471481,
cal,53bdcdca6a6c946ed621f809,screenshot,0.999060455292691,
cal,53bdcdca6a6c946ed621f809,transcode,0.9450840774141626,
cal,53cf65e2b353ea5d3056a399,strip,0.9990954851822538,
cal,53cf65e2b353ea5d3056a399,screenshot,0.9990608459767539,
cal,53cf65e2b353ea5d3056a399,transcode,0.9300332180104394,
cal,53ee4665a85c3e55b8091446,lossless,0.9971983647095864,
cal,545d0170f3b60b33d845275c,transcode,0.9711448791239325,
cal,549d0c8869a0c5e61dc28df1,lossless,0.9991079337819891,
cal,549d0c8869a0c5e61dc28df1,jpeg85,0.998745248827837,
cal,549d0c8869a0c5e61dc28df1,repost,0.9971093924409645,
cal,53ee4665a85c3e55b8091446,screenshot,0.9972112202712138,
cal,53ee4665a85c3e55b8091446,transcode,0.8476288236759584,
cal,545d0170f3b60b33d845275c,lossless,0.9995396569124215,
cal,545d0170f3b60b33d845275c,jpeg85,0.9992156741035829,
cal,54efcbf4aee94b6bf2d7a4f4,repost,0.9786654880721766,
cal,54efcbf4aee94b6bf2d7a4f4,repost2,0.9405897064806167,
cal,54efcbf4aee94b6bf2d7a4f4,strip,0.998376190358621,
cal,54efcbf4aee94b6bf2d7a4f4,screenshot,0.998116160612857,
cal,549d0c8869a0c5e61dc28df1,repost2,0.9936508712773194,
cal,549d0c8869a0c5e61dc28df1,strip,0.9991079337819891,
cal,549d0c8869a0c5e61dc28df1,screenshot,0.9990744405380979,
cal,549d0c8869a0c5e61dc28df1,transcode,0.936041278495775,
cal,55d2f65e2ea56f8c2c985396,lossless,0.9989385941186245,
cal,55d2f65e2ea56f8c2c985396,jpeg85,0.9983793006730687,
cal,55d2f65e2ea56f8c2c985396,repost,0.9969759203129581,
cal,55d2f65e2ea56f8c2c985396,repost2,0.991613511571837,
cal,55fc621038eeb683a5add4e9,jpeg85,0.999459355430986,
cal,55fc621038eeb683a5add4e9,repost,0.9985884932428031,
cal,55fc621038eeb683a5add4e9,repost2,0.9964268844669271,
cal,55fc621038eeb683a5add4e9,strip,0.9996526620170488,
cal,54b40036358733d928c32d4f,strip,0.9996344207854405,
cal,54b40036358733d928c32d4f,screenshot,0.9996235790697848,
cal,54b40036358733d928c32d4f,transcode,0.9744977673921037,
cal,54bb46e9d0d02237950197c9,lossless,0.9993901867650598,
cal,54efcbf4aee94b6bf2d7a4f4,transcode,0.8282715836224679,
cal,557fd4a82765bdad30ead8a8,lossless,0.9971297556664452,
cal,557fd4a82765bdad30ead8a8,jpeg85,0.9936412944395526,
cal,557fd4a82765bdad30ead8a8,repost,0.9844949628187626,
cal,569f80d2ce62382f016644fb,repost,0.9972629015007679,
cal,569f80d2ce62382f016644fb,repost2,0.9927082601997406,
cal,569f80d2ce62382f016644fb,strip,0.999276097114972,
cal,569f80d2ce62382f016644fb,screenshot,0.9992580407073964,
cal,54bb46e9d0d02237950197c9,screenshot,0.9993583678737159,
cal,54bb46e9d0d02237950197c9,transcode,0.944359349938846,
cal,54efcbf4aee94b6bf2d7a4f4,lossless,0.998376190358621,
cal,54efcbf4aee94b6bf2d7a4f4,jpeg85,0.9916182966046269,
cal,56c465f708ca3e1fe72ed6ee,lossless,0.9990519396270146,
cal,56c465f708ca3e1fe72ed6ee,jpeg85,0.9986252696179676,
cal,56c465f708ca3e1fe72ed6ee,repost,0.9974445619270766,
cal,56c465f708ca3e1fe72ed6ee,repost2,0.9925105808557468,
cal,557fd4a82765bdad30ead8a8,repost2,0.9582326506157404,
cal,557fd4a82765bdad30ead8a8,strip,0.9971297556664452,
cal,557fd4a82765bdad30ead8a8,screenshot,0.9971439736991025,
cal,557fd4a82765bdad30ead8a8,transcode,0.8635226542131419,
cal,55d2f65e2ea56f8c2c985396,strip,0.9989385941186245,
cal,55d2f65e2ea56f8c2c985396,screenshot,0.9989102658224113,
cal,55d2f65e2ea56f8c2c985396,transcode,0.9441174830593574,
cal,55fc621038eeb683a5add4e9,lossless,0.9996526620170488,
cal,569f80d2ce62382f016644fb,transcode,0.9599833574590436,
cal,56b43a5bc855526dfee85d00,lossless,0.9990988861901032,
cal,56b43a5bc855526dfee85d00,jpeg85,0.9986354022884882,
cal,56b43a5bc855526dfee85d00,repost,0.9969585906531282,
cal,55fc621038eeb683a5add4e9,screenshot,0.9996343715924855,
cal,55fc621038eeb683a5add4e9,transcode,0.9730298728790165,
cal,569f80d2ce62382f016644fb,lossless,0.999276097114972,
cal,569f80d2ce62382f016644fb,jpeg85,0.9989353242464405,
cal,56ca285180fdddaccdbe01b0,jpeg85,0.998584385221561,
cal,56ca285180fdddaccdbe01b0,repost,0.9962838449311151,
cal,56ca285180fdddaccdbe01b0,repost2,0.991466050683435,
cal,56ca285180fdddaccdbe01b0,strip,0.9989753243542018,
cal,56cdf4566ea1a0bbd5ee7976,repost,0.9972541757277285,
cal,56cdf4566ea1a0bbd5ee7976,repost2,0.9927483949529261,
cal,56cdf4566ea1a0bbd5ee7976,strip,0.9992454413410234,
cal,56cdf4566ea1a0bbd5ee7976,screenshot,0.999235464654702,
cal,56b43a5bc855526dfee85d00,repost2,0.992458722267419,
cal,56b43a5bc855526dfee85d00,strip,0.9990988861901032,
cal,56b43a5bc855526dfee85d00,screenshot,0.9990803734483283,
cal,56b43a5bc855526dfee85d00,transcode,0.9400598332887152,
cal,573dc061a023e3a6168a2770,lossless,0.9990933823064734,
cal,573dc061a023e3a6168a2770,jpeg85,0.9986076335961491,
cal,573dc061a023e3a6168a2770,repost,0.9964820942888457,
cal,573dc061a023e3a6168a2770,repost2,0.9902617766376346,
cal,57406dd7198ff1ca8c052da6,jpeg85,0.9995121940653975,
cal,57406dd7198ff1ca8c052da6,repost,0.9986868155677447,
cal,57406dd7198ff1ca8c052da6,repost2,0.996482598292982,
cal,57406dd7198ff1ca8c052da6,strip,0.9996756475186556,
cal,56c465f708ca3e1fe72ed6ee,strip,0.9990519396270146,
cal,56c465f708ca3e1fe72ed6ee,screenshot,0.999016467379315,
cal,56c465f708ca3e1fe72ed6ee,transcode,0.9490187605258704,
cal,56ca285180fdddaccdbe01b0,lossless,0.9989753243542018,
cal,56ca285180fdddaccdbe01b0,screenshot,0.9989462541623455,
cal,56ca285180fdddaccdbe01b0,transcode,0.9376414399745003,
cal,56cdf4566ea1a0bbd5ee7976,lossless,0.9992454413410234,
cal,56cdf4566ea1a0bbd5ee7976,jpeg85,0.9988168297315054,
cal,5772c5ad6ff1c0cc16369068,repost,0.9975300867447912,
cal,5772c5ad6ff1c0cc16369068,repost2,0.9931194078056387,
cal,5772c5ad6ff1c0cc16369068,strip,0.9992983427454163,
cal,5772c5ad6ff1c0cc16369068,screenshot,0.9992775304619677,
cal,5785c3ddd1e5933cb4b8757a,lossless,0.999175054536496,
cal,5785c3ddd1e5933cb4b8757a,jpeg85,0.9986416848990709,
cal,5785c3ddd1e5933cb4b8757a,repost,0.9967933793224556,
cal,5785c3ddd1e5933cb4b8757a,repost2,0.9927140442503716,
cal,57382013abcd30867b30eef3,repost2,0.9925855494253997,
cal,57382013abcd30867b30eef3,strip,0.9992539476611236,
cal,57382013abcd30867b30eef3,screenshot,0.9992326242394715,
cal,57382013abcd30867b30eef3,transcode,0.9572945930667313,
cal,56cdf4566ea1a0bbd5ee7976,transcode,0.9565982279003727,
cal,57382013abcd30867b30eef3,lossless,0.9992539476611236,
cal,57382013abcd30867b30eef3,jpeg85,0.9989682094145168,
cal,57382013abcd30867b30eef3,repost,0.9973279617342169,
cal,57bd861d0004b74f0ed11059,jpeg85,0.9987156422976728,
cal,57bd861d0004b74f0ed11059,repost,0.9965026244560818,
cal,57bd861d0004b74f0ed11059,repost2,0.9919015365489191,
cal,57bd861d0004b74f0ed11059,strip,0.9992595220398278,
cal,57406dd7198ff1ca8c052da6,screenshot,0.9996647145466222,
cal,57406dd7198ff1ca8c052da6,transcode,0.9761927377740581,
cal,5772c5ad6ff1c0cc16369068,lossless,0.9992983427454163,
cal,5772c5ad6ff1c0cc16369068,jpeg85,0.9990395247835654,
cal,57e292238080f4a89b78ca69,repost,0.9973231580288048,
cal,57e292238080f4a89b78ca69,repost2,0.9941200274280083,
cal,57e292238080f4a89b78ca69,strip,0.9994059051913269,
cal,57e292238080f4a89b78ca69,screenshot,0.9993883605120851,
cal,5772c5ad6ff1c0cc16369068,transcode,0.962364107605102,
cal,5773bb6b854e98f102050ff0,lossless,0.999348788437898,
cal,5773bb6b854e98f102050ff0,jpeg85,0.9990228887829308,
cal,5773bb6b854e98f102050ff0,repost,0.9977204605083858,
cal,573dc061a023e3a6168a2770,strip,0.9990933823064734,
cal,573dc061a023e3a6168a2770,screenshot,0.9990684329584685,
cal,573dc061a023e3a6168a2770,transcode,0.9500213736086531,
cal,57406dd7198ff1ca8c052da6,lossless,0.9996756475186556,
cal,5773bb6b854e98f102050ff0,repost2,0.9934539646240585,
cal,5773bb6b854e98f102050ff0,strip,0.999348788437898,
cal,5773bb6b854e98f102050ff0,screenshot,0.9993371966426312,
cal,5773bb6b854e98f102050ff0,transcode,0.9455688749204786,
cal,57eba7459174462dec5fc5a2,lossless,0.9956977346632853,
cal,57eba7459174462dec5fc5a2,jpeg85,0.9886204387879349,
cal,57eba7459174462dec5fc5a2,repost,0.9739383357265379,
cal,57eba7459174462dec5fc5a2,repost2,0.9369543671667988,
cal,5856192246fc332b61285f06,jpeg85,0.9990717004470053,
cal,5856192246fc332b61285f06,repost,0.9980180339076898,
cal,5856192246fc332b61285f06,repost2,0.9932273622893608,
cal,5856192246fc332b61285f06,strip,0.9994108202680676,
cal,5785c3ddd1e5933cb4b8757a,strip,0.999175054536496,
cal,5785c3ddd1e5933cb4b8757a,screenshot,0.9991597492707482,
cal,5785c3ddd1e5933cb4b8757a,transcode,0.9587973376541324,
cal,57bd861d0004b74f0ed11059,lossless,0.9992595220398278,
cal,58622ad7e76d346be41fe9b4,repost,0.9967272899920169,
cal,58622ad7e76d346be41fe9b4,repost2,0.99261536065352,
cal,58622ad7e76d346be41fe9b4,strip,0.9986926007143219,
cal,58622ad7e76d346be41fe9b4,screenshot,0.9986850108810854,
cal,57e292238080f4a89b78ca69,transcode,0.9591214563640204,
cal,57e40fa548e858b56f7fe844,lossless,0.9996873251936987,
cal,57e40fa548e858b56f7fe844,jpeg85,0.9994979625987891,
cal,57e40fa548e858b56f7fe844,repost,0.9986837332277887,
cal,57bd861d0004b74f0ed11059,screenshot,0.9992470836599632,
cal,57bd861d0004b74f0ed11059,transcode,0.9399506573849108,
cal,57e292238080f4a89b78ca69,lossless,0.9994059051913269,
cal,57e292238080f4a89b78ca69,jpeg85,0.9989039994766811,
cal,58a7e8b5cd7beeffd5a3450f,lossless,0.9989139355038393,
cal,58a7e8b5cd7beeffd5a3450f,jpeg85,0.9982393240337725,
cal,58a7e8b5cd7beeffd5a3450f,repost,0.9959209712707061,
cal,58a7e8b5cd7beeffd5a3450f,repost2,0.9881640048285032,
cal,58ae55ff1e90a375e4bd3461,jpeg85,0.9992403155607816,
cal,58ae55ff1e90a375e4bd3461,repost,0.9980148135796459,
cal,58ae55ff1e90a375e4bd3461,repost2,0.993995511220906,
cal,58ae55ff1e90a375e4bd3461,strip,0.9995507070507929,
cal,57e40fa548e858b56f7fe844,repost2,0.9970640789509124,
cal,57e40fa548e858b56f7fe844,strip,0.9996873251936987,
cal,57e40fa548e858b56f7fe844,screenshot,0.999668396876332,
cal,57e40fa548e858b56f7fe844,transcode,0.9750520080345707,
cal,57eba7459174462dec5fc5a2,strip,0.9956977346632853,
cal,57eba7459174462dec5fc5a2,screenshot,0.9955500540938811,
cal,57eba7459174462dec5fc5a2,transcode,0.8156101879171269,
cal,5856192246fc332b61285f06,lossless,0.9994108202680676,
cal,5856192246fc332b61285f06,screenshot,0.9993940155042375,
cal,5856192246fc332b61285f06,transcode,0.9656282228173937,
cal,58622ad7e76d346be41fe9b4,lossless,0.9986926007143219,
cal,58622ad7e76d346be41fe9b4,jpeg85,0.9982866388587639,
cal,58622ad7e76d346be41fe9b4,transcode,0.9555097117611151,
cal,588243629136787931a6d494,lossless,0.9995852019796507,
cal,588243629136787931a6d494,jpeg85,0.9993673640616731,
cal,588243629136787931a6d494,repost,0.9982010948856094,
cal,58f2ef82302fc9301b554fbb,repost,0.9983443692214569,
cal,58f2ef82302fc9301b554fbb,repost2,0.9956663553516157,
cal,58f2ef82302fc9301b554fbb,strip,0.9996376916205899,
cal,58f2ef82302fc9301b554fbb,screenshot,0.9996204199595734,
cal,59d30612e7c9eb68c8487fbb,lossless,0.9983647768804079,
cal,59d30612e7c9eb68c8487fbb,jpeg85,0.9976745236810052,
cal,59d30612e7c9eb68c8487fbb,repost,0.9957687000618608,
cal,59d30612e7c9eb68c8487fbb,repost2,0.9903907757659804,
cal,5a33a3135e2458b552705aeb,jpeg85,0.9994881715386229,
cal,5a33a3135e2458b552705aeb,repost,0.9986928622264574,
cal,5a33a3135e2458b552705aeb,repost2,0.9961838380437014,
cal,5a33a3135e2458b552705aeb,strip,0.9996487878892361,
cal,588243629136787931a6d494,repost2,0.9954332290737931,
cal,588243629136787931a6d494,strip,0.9995852019796507,
cal,588243629136787931a6d494,screenshot,0.9995688228083179,
cal,588243629136787931a6d494,transcode,0.9647384707808956,
cal,58a7e8b5cd7beeffd5a3450f,strip,0.9989139355038393,
cal,58a7e8b5cd7beeffd5a3450f,screenshot,0.9988759300909783,
cal,58a7e8b5cd7beeffd5a3450f,transcode,0.9216679474715782,
cal,58ae55ff1e90a375e4bd3461,lossless,0.9995507070507929,
cal,5a429fa26b3132462fc4888b,repost,0.998773093206541,
cal,5a429fa26b3132462fc4888b,repost2,0.996963075558012,
cal,5a429fa26b3132462fc4888b,strip,0.9996787414715987,
cal,5a429fa26b3132462fc4888b,screenshot,0.999668745343997,
cal,58f2ef82302fc9301b554fbb,transcode,0.968533909259059,
cal,591a7e921aae53527a28a584,lossless,0.9995637107895733,
cal,591a7e921aae53527a28a584,jpeg85,0.9994074949593786,
cal,591a7e921aae53527a28a584,repost,0.9985440610187379,
cal,5a88c21d002a4496e466d058,lossless,0.9992893188355275,
cal,5a88c21d002a4496e466d058,jpeg85,0.9990233404933223,
cal,5a88c21d002a4496e466d058,repost,0.9974780044380657,
cal,5a88c21d002a4496e466d058,repost2,0.9923970802167378,
cal,591a7e921aae53527a28a584,repost2,0.9963605020957329,
cal,591a7e921aae53527a28a584,strip,0.9995637107895733,
cal,591a7e921aae53527a28a584,screenshot,0.9995555208474008,
cal,591a7e921aae53527a28a584,transcode,0.9673199124199361,
cal,58ae55ff1e90a375e4bd3461,screenshot,0.9995314118177898,
cal,58ae55ff1e90a375e4bd3461,transcode,0.9581776384921178,
cal,58f2ef82302fc9301b554fbb,lossless,0.9996376916205899,
cal,58f2ef82302fc9301b554fbb,jpeg85,0.9993655387454646,
cal,5b3655e043ebcb9e79efbefa,jpeg85,0.999267343631017,
cal,5b3655e043ebcb9e79efbefa,repost,0.997883039204159,
cal,5b3655e043ebcb9e79efbefa,repost2,0.9935688725152736,
cal,5b3655e043ebcb9e79efbefa,strip,0.999580470878271,
cal,59d30612e7c9eb68c8487fbb,strip,0.9983647768804079,
cal,59d30612e7c9eb68c8487fbb,screenshot,0.9983245429576343,
cal,59d30612e7c9eb68c8487fbb,transcode,0.9397293982645853,
cal,5a33a3135e2458b552705aeb,lossless,0.9996487878892361,
cal,5a33a3135e2458b552705aeb,screenshot,0.9996380631812314,
cal,5a33a3135e2458b552705aeb,transcode,0.9719426917027608,
cal,5a429fa26b3132462fc4888b,lossless,0.9996787414715987,
cal,5a429fa26b3132462fc4888b,jpeg85,0.9995446580493109,
cal,5a429fa26b3132462fc4888b,transcode,0.9751586269680401,
cal,5a83d713e609a0768a39f0ec,lossless,0.9964316484142923,
cal,5a83d713e609a0768a39f0ec,jpeg85,0.9914889670940807,
cal,5a83d713e609a0768a39f0ec,repost,0.9781231727564548,
cal,5a83d713e609a0768a39f0ec,repost2,0.945724927823823,
cal,5a83d713e609a0768a39f0ec,strip,0.9964316484142923,
cal,5a83d713e609a0768a39f0ec,screenshot,0.9962557552179756,
cal,5a83d713e609a0768a39f0ec,transcode,0.8181938879494477,
cal,5c1dd88279a2c942f4fc160f,lossless,0.9992582419349706,
cal,5c1dd88279a2c942f4fc160f,jpeg85,0.9987842252706128,
cal,5c1dd88279a2c942f4fc160f,repost,0.9974713373206503,
cal,5c1dd88279a2c942f4fc160f,repost2,0.9934858553099003,
cal,5b4d5324d70f99fc132c6759,repost,0.9985065252781024,
cal,5b4d5324d70f99fc132c6759,repost2,0.9959480230863872,
cal,5b4d5324d70f99fc132c6759,strip,0.9995073443041854,
cal,5b4d5324d70f99fc132c6759,screenshot,0.9994945188609137,
cal,5c3bdf96dfc159632dd7f2cd,jpeg85,0.9988032901846516,
cal,5c3bdf96dfc159632dd7f2cd,repost,0.9971976809972163,
cal,5c3bdf96dfc159632dd7f2cd,repost2,0.993237513878313,
cal,5c3bdf96dfc159632dd7f2cd,strip,0.999201830391327,
cal,5a88c21d002a4496e466d058,strip,0.9992893188355275,
cal,5a88c21d002a4496e466d058,screenshot,0.9992699805899405,
cal,5a88c21d002a4496e466d058,transcode,0.9621081952078026,
cal,5b3655e043ebcb9e79efbefa,lossless,0.999580470878271,
cal,5b3655e043ebcb9e79efbefa,screenshot,0.9995560987319049,
cal,5b3655e043ebcb9e79efbefa,transcode,0.9547722803294725,
cal,5b4d5324d70f99fc132c6759,lossless,0.9995073443041854,
cal,5b4d5324d70f99fc132c6759,jpeg85,0.9992825577165747,
cal,5b4d5324d70f99fc132c6759,transcode,0.9681473675978307,
cal,5b6856ec1491c3bc0c56d5ed,lossless,0.9994560401649982,
cal,5b6856ec1491c3bc0c56d5ed,jpeg85,0.9991835910768123,
cal,5b6856ec1491c3bc0c56d5ed,repost,0.9979649667477967,
cal,5c5f81a8a59a22c130f71e21,repost,0.9949275126986158,
cal,5c5f81a8a59a22c130f71e21,repost2,0.9871583325032369,
cal,5c5f81a8a59a22c130f71e21,strip,0.9972209772563825,
cal,5c5f81a8a59a22c130f71e21,screenshot,0.9972131785932828,
cal,5cbb65fc3cba3fd95235a92f,lossless,0.9990402801402161,
cal,5cbb65fc3cba3fd95235a92f,jpeg85,0.9984805220782971,
cal,5cbb65fc3cba3fd95235a92f,repost,0.9966482805659833,
cal,5cbb65fc3cba3fd95235a92f,repost2,0.9922558140419516,
cal,5b6856ec1491c3bc0c56d5ed,repost2,0.9945798575043678,
cal,5b6856ec1491c3bc0c56d5ed,strip,0.9994560401649982,
cal,5b6856ec1491c3bc0c56d5ed,screenshot,0.99945022377802,
cal,5b6856ec1491c3bc0c56d5ed,transcode,0.9663624578838074,
cal,5cf1144eeb02f182c6ebb49a,jpeg85,0.9993107577525847,
cal,5cf1144eeb02f182c6ebb49a,repost,0.9981868444578368,
cal,5cf1144eeb02f182c6ebb49a,repost2,0.9947943685573856,
cal,5cf1144eeb02f182c6ebb49a,strip,0.9996766284861074,
cal,5c1dd88279a2c942f4fc160f,strip,0.9992582419349706,
cal,5c1dd88279a2c942f4fc160f,screenshot,0.9992401858256317,
cal,5c1dd88279a2c942f4fc160f,transcode,0.9472523679410889,
cal,5c3bdf96dfc159632dd7f2cd,lossless,0.999201830391327,
cal,5c5f81a8a59a22c130f71e21,transcode,0.946781621983762,
cal,5cb96ab8444982345eacd970,lossless,0.9992513191143834,
cal,5cb96ab8444982345eacd970,jpeg85,0.9988211977441468,
cal,5cb96ab8444982345eacd970,repost,0.9972076003945797,
cal,5c3bdf96dfc159632dd7f2cd,screenshot,0.9991920318216193,
cal,5c3bdf96dfc159632dd7f2cd,transcode,0.961659158362893,
cal,5c5f81a8a59a22c130f71e21,lossless,0.9972209772563825,
cal,5c5f81a8a59a22c130f71e21,jpeg85,0.9962558169394722,
cal,5ddabe84c521461543abd9e0,lossless,0.9996005156616878,
cal,5ddabe84c521461543abd9e0,jpeg85,0.9993588151998979,
cal,5ddabe84c521461543abd9e0,repost,0.9979322180777531,
cal,5ddabe84c521461543abd9e0,repost2,0.9949669805436002,
cal,5d654ba80fee9f097aea0efd,repost,0.9981263580155336,
cal,5d654ba80fee9f097aea0efd,repost2,0.9952422700410406,
cal,5d654ba80fee9f097aea0efd,strip,0.9996294501142567,
cal,5d654ba80fee9f097aea0efd,screenshot,0.9996219149841168,
cal,5cb96ab8444982345eacd970,repost2,0.9921616073183618,
cal,5cb96ab8444982345eacd970,strip,0.9992513191143834,
cal,5cb96ab8444982345eacd970,screenshot,0.999243248304095,
cal,5cb96ab8444982345eacd970,transcode,0.9605637751399402,
cal,5df06a12a5e25568a71ca49d,jpeg85,0.9985126258994979,
cal,5df06a12a5e25568a71ca49d,repost,0.996515954471803,
cal,5df06a12a5e25568a71ca49d,repost2,0.991054044757769,
cal,5df06a12a5e25568a71ca49d,strip,0.9989894121460571,
cal,5cbb65fc3cba3fd95235a92f,strip,0.9990402801402161,
cal,5cbb65fc3cba3fd95235a92f,screenshot,0.999026145863932,
cal,5cbb65fc3cba3fd95235a92f,transcode,0.9502874820686317,
cal,5cf1144eeb02f182c6ebb49a,lossless,0.9996766284861074,
cal,5cf1144eeb02f182c6ebb49a,screenshot,0.9996692994016342,
cal,5cf1144eeb02f182c6ebb49a,transcode,0.9655449363044777,
cal,5d654ba80fee9f097aea0efd,lossless,0.9996294501142567,
cal,5d654ba80fee9f097aea0efd,jpeg85,0.9993680054135036,
cal,5e2058e9756a046690316843,repost,0.9976922094795314,
cal,5e2058e9756a046690316843,repost2,0.9941059362914747,
cal,5e2058e9756a046690316843,strip,0.9994024789803153,
cal,5e2058e9756a046690316843,screenshot,0.9993878880724569,
cal,5e355bd7b24c6b71d5fc5857,lossless,0.9991951372347126,
cal,5e355bd7b24c6b71d5fc5857,jpeg85,0.9987297133203603,
cal,5e355bd7b24c6b71d5fc5857,repost,0.9972566414420908,
cal,5e355bd7b24c6b71d5fc5857,repost2,0.9925125143555642,
cal,5d654ba80fee9f097aea0efd,transcode,0.9659051350373683,
cal,5d6ab3ea8489e1f1b37971b3,lossless,0.999120413245381,
cal,5d6ab3ea8489e1f1b37971b3,jpeg85,0.9984394526015004,
cal,5d6ab3ea8489e1f1b37971b3,repost,0.996249446353427,
cal,5ddabe84c521461543abd9e0,strip,0.9996005156616878,
cal,5ddabe84c521461543abd9e0,screenshot,0.9995893035192203,
cal,5ddabe84c521461543abd9e0,transcode,0.9534237883152344,
cal,5df06a12a5e25568a71ca49d,lossless,0.9989894121460571,
cal,5d6ab3ea8489e1f1b37971b3,repost2,0.9915379348182063,
cal,5d6ab3ea8489e1f1b37971b3,strip,0.999120413245381,
cal,5d6ab3ea8489e1f1b37971b3,screenshot,0.999061407389021,
cal,5d6ab3ea8489e1f1b37971b3,transcode,0.9343967476954179,
cal,5e35ebf204a06d6a2673b1ee,jpeg85,0.9994612061800022,
cal,5e35ebf204a06d6a2673b1ee,repost,0.9986953987310022,
cal,5e35ebf204a06d6a2673b1ee,repost2,0.9958960049504704,
cal,5e35ebf204a06d6a2673b1ee,strip,0.9996511622959264,
cal,5e8115f9ae70bb36cb0378e0,repost,0.9950485216623064,
cal,5e8115f9ae70bb36cb0378e0,repost2,0.9887341578342828,
cal,5e8115f9ae70bb36cb0378e0,strip,0.9986452923467963,
cal,5e8115f9ae70bb36cb0378e0,screenshot,0.9986467803776199,
cal,5df06a12a5e25568a71ca49d,screenshot,0.9989826377396135,
cal,5df06a12a5e25568a71ca49d,transcode,0.9516412251511235,
cal,5e2058e9756a046690316843,lossless,0.9994024789803153,
cal,5e2058e9756a046690316843,jpeg85,0.9990394321511106,
cal,5e2058e9756a046690316843,transcode,0.9703979974665033,
cal,5e350e84dc742141836769d6,lossless,0.9971010672690266,
cal,5e350e84dc742141836769d6,jpeg85,0.9960774512796162,
cal,5e350e84dc742141836769d6,repost,0.9937693926991945,
cal,5ecea56da0da5c0a7bb8d0e0,lossless,0.9992831500975685,
cal,5ecea56da0da5c0a7bb8d0e0,jpeg85,0.9989648829894932,
cal,5ecea56da0da5c0a7bb8d0e0,repost,0.9973037208390119,
cal,5ecea56da0da5c0a7bb8d0e0,repost2,0.9929428591223083,
cal,5e350e84dc742141836769d6,repost2,0.98585619068355,
cal,5e350e84dc742141836769d6,strip,0.9971010672690266,
cal,5e350e84dc742141836769d6,screenshot,0.9970908328960437,
cal,5e350e84dc742141836769d6,transcode,0.92607277659276,
cal,5f1e0653b5a9b5fbaf69c699,jpeg85,0.9990860738493017,
cal,5f1e0653b5a9b5fbaf69c699,repost,0.997870730030397,
cal,5f1e0653b5a9b5fbaf69c699,repost2,0.9946814042135619,
cal,5f1e0653b5a9b5fbaf69c699,strip,0.9994663658292617,
cal,5e8115f9ae70bb36cb0378e0,transcode,0.9158146050311381,
cal,5ea97eb6743805d78a601382,lossless,0.9994509924691793,
cal,5ea97eb6743805d78a601382,jpeg85,0.9991341076399713,
cal,5ea97eb6743805d78a601382,repost,0.9979516464753972,
cal,5f44051eff62523b79004067,repost,0.9947744174099935,
cal,5f44051eff62523b79004067,repost2,0.9889722314937724,
cal,5f44051eff62523b79004067,strip,0.9982957787536241,
cal,5f44051eff62523b79004067,screenshot,0.9982345373203583,
cal,5e35ebf204a06d6a2673b1ee,screenshot,0.9996391643427249,
cal,5e35ebf204a06d6a2673b1ee,transcode,0.9720775441487377,
cal,5e8115f9ae70bb36cb0378e0,lossless,0.9986452923467963,
cal,5e8115f9ae70bb36cb0378e0,jpeg85,0.9981452370703311,
cal,5e355bd7b24c6b71d5fc5857,strip,0.9991951372347126,
cal,5e355bd7b24c6b71d5fc5857,screenshot,0.9991461760766475,
cal,5e355bd7b24c6b71d5fc5857,transcode,0.9511156599203983,
cal,5e35ebf204a06d6a2673b1ee,lossless,0.9996511622959264,
cal,5f899febcaf48cb5178c4053,lossless,0.9996379875694226,
cal,5f899febcaf48cb5178c4053,jpeg85,0.9994460881679436,
cal,5f899febcaf48cb5178c4053,repost,0.9985757819879844,
cal,5f899febcaf48cb5178c4053,repost2,0.9963537676974316,
cal,5ea97eb6743805d78a601382,repost2,0.9944640990726477,
cal,5ea97eb6743805d78a601382,strip,0.9994509924691793,
cal,5ea97eb6743805d78a601382,screenshot,0.9994451726451656,
cal,5ea97eb6743805d78a601382,transcode,0.9636545283056663,
cal,5fb0f2abc033516af2b8ba4b,jpeg85,0.9994847816432031,
cal,5fb0f2abc033516af2b8ba4b,repost,0.998912147122492,
cal,5fb0f2abc033516af2b8ba4b,repost2,0.997320467341006,
cal,5fb0f2abc033516af2b8ba4b,strip,0.9996586324377933,
cal,5ecea56da0da5c0a7bb8d0e0,strip,0.9992831500975685,
cal,5ecea56da0da5c0a7bb8d0e0,screenshot,0.9992618613430517,
cal,5ecea56da0da5c0a7bb8d0e0,transcode,0.9570287838587415,
cal,5f1e0653b5a9b5fbaf69c699,lossless,0.9994663658292617,
cal,5f1e0653b5a9b5fbaf69c699,screenshot,0.9994435589344517,
cal,5f1e0653b5a9b5fbaf69c699,transcode,0.9587907820096,
cal,5f44051eff62523b79004067,lossless,0.9982957787536241,
cal,5f44051eff62523b79004067,jpeg85,0.9976466014815761,
cal,5f44051eff62523b79004067,transcode,0.9285923046204609,
cal,5f53652a3ce2d79f3f2ae0ed,lossless,0.9992586518053631,
cal,5f53652a3ce2d79f3f2ae0ed,jpeg85,0.9988599424265935,
cal,5f53652a3ce2d79f3f2ae0ed,repost,0.9972027732648807,
cal,603d3c0785dac972db63f964,repost,0.9789685558939305,
cal,603d3c0785dac972db63f964,repost2,0.9549128232368317,
cal,603d3c0785dac972db63f964,strip,0.9978323684554142,
cal,603d3c0785dac972db63f964,screenshot,0.9977772204793826,
cal,6171df68031105cc368cfcd6,lossless,0.9988210603684472,
cal,6171df68031105cc368cfcd6,jpeg85,0.9982542275222425,
cal,6171df68031105cc368cfcd6,repost,0.9958139606334101,
cal,6171df68031105cc368cfcd6,repost2,0.9900989552845528,
cal,618b918bed7acaabea2871ca,jpeg85,0.9985947842161486,
cal,618b918bed7acaabea2871ca,repost,0.9964809391504418,
cal,618b918bed7acaabea2871ca,repost2,0.9910772898522978,
cal,618b918bed7acaabea2871ca,strip,0.9991160496883276,
cal,5f53652a3ce2d79f3f2ae0ed,repost2,0.9925764060865656,
cal,5f53652a3ce2d79f3f2ae0ed,strip,0.9992586518053631,
cal,5f53652a3ce2d79f3f2ae0ed,screenshot,0.9992479970705747,
cal,5f53652a3ce2d79f3f2ae0ed,transcode,0.939236075765632,
cal,61a3d9ef2392c68a70414921,repost,0.99749393581534,
cal,61a3d9ef2392c68a70414921,repost2,0.9923726559760017,
cal,61a3d9ef2392c68a70414921,strip,0.9994569325209118,
cal,61a3d9ef2392c68a70414921,screenshot,0.9994340408751563,
cal,5fb0f2abc033516af2b8ba4b,screenshot,0.9996440446902226,
cal,5fb0f2abc033516af2b8ba4b,transcode,0.9753564164835742,
cal,603d3c0785dac972db63f964,lossless,0.9978323684554142,
cal,603d3c0785dac972db63f964,jpeg85,0.9919204965252009,
cal,603d3c0785dac972db63f964,transcode,0.8728621497715956,
cal,614b9d95e15fccba9fe0edb4,lossless,0.9992327620702961,
cal,614b9d95e15fccba9fe0edb4,jpeg85,0.9989156296374158,
cal,614b9d95e15fccba9fe0edb4,repost,0.9973768016971613,
cal,5f899febcaf48cb5178c4053,strip,0.9996379875694226,
cal,5f899febcaf48cb5178c4053,screenshot,0.9996231160745815,
cal,5f899febcaf48cb5178c4053,transcode,0.9742683611614893,
cal,5fb0f2abc033516af2b8ba4b,lossless,0.9996586324377933,
cal,61b531c782ad2421ee8e90eb,lossless,0.999416509810971,
cal,61b531c782ad2421ee8e90eb,jpeg85,0.9991162427014483,
cal,61b531c782ad2421ee8e90eb,repost,0.9980076865758039,
cal,61b531c782ad2421ee8e90eb,repost2,0.9945349373596287,
cal,61ba1bd872c25602fac1789d,jpeg85,0.9988297473813013,
cal,61ba1bd872c25602fac1789d,repost,0.9973794812044728,
cal,61ba1bd872c25602fac1789d,repost2,0.9932645402820287,
cal,61ba1bd872c25602fac1789d,strip,0.9992525067925524,
cal,614b9d95e15fccba9fe0edb4,repost2,0.9931224318499863,
cal,614b9d95e15fccba9fe0edb4,strip,0.9992327620702961,
cal,614b9d95e15fccba9fe0edb4,screenshot,0.9992318486548137,
cal,614b9d95e15fccba9fe0edb4,transcode,0.9524352409404501,
cal,6171df68031105cc368cfcd6,strip,0.9988210603684472,
cal,6171df68031105cc368cfcd6,screenshot,0.9988175011365344,
cal,6171df68031105cc368cfcd6,transcode,0.939982833996324,
cal,618b918bed7acaabea2871ca,lossless,0.9991160496883276,
cal,61a3d9ef2392c68a70414921,transcode,0.9555689578061936,
cal,61a6b42e81024560a47c44fe,lossless,0.9993227108041888,
cal,61a6b42e81024560a47c44fe,jpeg85,0.9988437523002364,
cal,61a6b42e81024560a47c44fe,repost,0.997130531563156,
cal,618b918bed7acaabea2871ca,screenshot,0.9991127074430222,
cal,618b918bed7acaabea2871ca,transcode,0.9451994245404878,
cal,61a3d9ef2392c68a70414921,lossless,0.9994569325209118,
cal,61a3d9ef2392c68a70414921,jpeg85,0.9989844028316215,
cal,61a6b42e81024560a47c44fe,repost2,0.9925182571635123,
cal,61a6b42e81024560a47c44fe,strip,0.9993227108041888,
cal,61a6b42e81024560a47c44fe,screenshot,0.999313100998321,
cal,61a6b42e81024560a47c44fe,transcode,0.9520751523758804,
cal,622b76207040f7e40ffbfa54,lossless,0.9985117864775409,
cal,622b76207040f7e40ffbfa54,jpeg85,0.9977210399164149,
cal,622b76207040f7e40ffbfa54,repost,0.9961195469492775,
cal,622b76207040f7e40ffbfa54,repost2,0.9914153356491728,
cal,61ba4a0f9363d57cce0f93dc,repost,0.9979982027195521,
cal,61ba4a0f9363d57cce0f93dc,repost2,0.9948397586994155,
cal,61ba4a0f9363d57cce0f93dc,strip,0.9993612512610717,
cal,61ba4a0f9363d57cce0f93dc,screenshot,0.9993520683269883,
cal,61b531c782ad2421ee8e90eb,strip,0.999416509810971,
cal,61b531c782ad2421ee8e90eb,screenshot,0.9994074286429361,
cal,61b531c782ad2421ee8e90eb,transcode,0.9634511317330409,
cal,61ba1bd872c25602fac1789d,lossless,0.9992525067925524,
cal,61ba1bd872c25602fac1789d,screenshot,0.9992201180014233,
cal,61ba1bd872c25602fac1789d,transcode,0.955601596326997,
cal,61ba4a0f9363d57cce0f93dc,lossless,0.9993612512610717,
cal,61ba4a0f9363d57cce0f93dc,jpeg85,0.9990231751208238,
cal,6237bc0c644be565d3014555,jpeg85,0.9991120794927445,
cal,6237bc0c644be565d3014555,repost,0.9980690737881723,
cal,6237bc0c644be565d3014555,repost2,0.9945002904850784,
cal,6237bc0c644be565d3014555,strip,0.9995313210326242,
cal,61ba4a0f9363d57cce0f93dc,transcode,0.9524668772251941,
cal,6227eeaf7c5887ce57de50ce,lossless,0.9996784228767851,
cal,6227eeaf7c5887ce57de50ce,jpeg85,0.9994881263622888,
cal,6227eeaf7c5887ce57de50ce,repost,0.9984034825997309,
cal,626bebcafdf22f08bedf9338,lossless,0.9993900576354742,
cal,626bebcafdf22f08bedf9338,jpeg85,0.9990660710266143,
cal,626bebcafdf22f08bedf9338,repost,0.998269322278035,
cal,626bebcafdf22f08bedf9338,repost2,0.9961591091121694,
cal,6246ac220620141634f90ef1,repost,0.9487945207517883,
cal,6246ac220620141634f90ef1,repost2,0.8903875582783981,
cal,6246ac220620141634f90ef1,strip,0.9926839129191793,
cal,6246ac220620141634f90ef1,screenshot,0.9925650583838339,
cal,6227eeaf7c5887ce57de50ce,repost2,0.996130170403538,
cal,6227eeaf7c5887ce57de50ce,strip,0.9996784228767851,
cal,6227eeaf7c5887ce57de50ce,screenshot,0.9996643883551698,
cal,6227eeaf7c5887ce57de50ce,transcode,0.9707663222011841,
cal,628afdf5aaeff6a27a788372,jpeg85,0.9990610538247102,
cal,628afdf5aaeff6a27a788372,repost,0.9973697010354874,
cal,628afdf5aaeff6a27a788372,repost2,0.9935637312366695,
cal,628afdf5aaeff6a27a788372,strip,0.9994272469363144,
cal,622b76207040f7e40ffbfa54,strip,0.9985117864775409,
cal,622b76207040f7e40ffbfa54,screenshot,0.9984731350715355,
cal,622b76207040f7e40ffbfa54,transcode,0.9506110191947825,
cal,6237bc0c644be565d3014555,lossless,0.9995313210326242,
cal,6237bc0c644be565d3014555,screenshot,0.999515727327848,
cal,6237bc0c644be565d3014555,transcode,0.9600595477732983,
cal,6246ac220620141634f90ef1,lossless,0.9926839129191793,
cal,6246ac220620141634f90ef1,jpeg85,0.9822718187731155,
cal,62d944e61cd8aed04c47d394,repost,0.9948389978470408,
cal,62d944e61cd8aed04c47d394,repost2,0.9883747653270216,
cal,62d944e61cd8aed04c47d394,strip,0.9983460495497101,
cal,62d944e61cd8aed04c47d394,screenshot,0.998328275970784,
cal,63b7903e2fba705dda487b45,lossless,0.9993817648023046,
cal,63b7903e2fba705dda487b45,jpeg85,0.9989983275290812,
cal,63b7903e2fba705dda487b45,repost,0.996760858666979,
cal,63b7903e2fba705dda487b45,repost2,0.9921887674765324,
cal,6246ac220620141634f90ef1,transcode,0.7939900647402425,
cal,6256d51a791952783ab3a0ca,lossless,0.9995101503843898,
cal,6256d51a791952783ab3a0ca,jpeg85,0.9991808178025582,
cal,6256d51a791952783ab3a0ca,repost,0.9975745268177857,
cal,6256d51a791952783ab3a0ca,repost2,0.9942815613839728,
cal,6256d51a791952783ab3a0ca,strip,0.9995101503843898,
cal,6256d51a791952783ab3a0ca,screenshot,0.999494916834301,
cal,6256d51a791952783ab3a0ca,transcode,0.9648626033219218,
cal,63b7f2f36223a477a244aabd,jpeg85,0.9983666710446585,
cal,63b7f2f36223a477a244aabd,repost,0.9961142317089434,
cal,63b7f2f36223a477a244aabd,repost2,0.9910471639977905,
cal,63b7f2f36223a477a244aabd,strip,0.998927673506897,
cal,628afdf5aaeff6a27a788372,screenshot,0.9994081633087893,
cal,628afdf5aaeff6a27a788372,transcode,0.9565238344857794,
cal,62d944e61cd8aed04c47d394,lossless,0.9983460495497101,
cal,62d944e61cd8aed04c47d394,jpeg85,0.9975717917294183,
cal,642d6518e935b155dc08c731,repost,0.9982716643522513,
cal,642d6518e935b155dc08c731,repost2,0.9949712371107227,
cal,642d6518e935b155dc08c731,strip,0.9995179455316466,
cal,642d6518e935b155dc08c731,screenshot,0.9995004456563983,
cal,626bebcafdf22f08bedf9338,strip,0.9993900576354742,
cal,626bebcafdf22f08bedf9338,screenshot,0.9993790687827537,
cal,626bebcafdf22f08bedf9338,transcode,0.9695588913052655,
cal,628afdf5aaeff6a27a788372,lossless,0.9994272469363144,
cal,62d944e61cd8aed04c47d394,transcode,0.943984417855139,
cal,63940ae8efc0ca66fdd5f3c8,lossless,0.9994220782972661,
cal,63940ae8efc0ca66fdd5f3c8,jpeg85,0.998841395264539,
cal,63940ae8efc0ca66fdd5f3c8,repost,0.9969578476593547,
cal,64c74d0c60addda5fb285f2e,lossless,0.9986505871588204,
cal,64c74d0c60addda5fb285f2e,jpeg85,0.998013952484933,
cal,64c74d0c60addda5fb285f2e,repost,0.9961748863403292,
cal,64c74d0c60addda5fb285f2e,repost2,0.9904093754145474,
cal,64e1a1a6b885405a8a3b1c04,jpeg85,0.999261182367377,
cal,64e1a1a6b885405a8a3b1c04,repost,0.9985174484275274,
cal,64e1a1a6b885405a8a3b1c04,repost2,0.9957635642626709,
cal,64e1a1a6b885405a8a3b1c04,strip,0.9995638304430029,
cal,63940ae8efc0ca66fdd5f3c8,repost2,0.9910294472877086,
cal,63940ae8efc0ca66fdd5f3c8,strip,0.9994220782972661,
cal,63940ae8efc0ca66fdd5f3c8,screenshot,0.9993949491288284,
cal,63940ae8efc0ca66fdd5f3c8,transcode,0.9407157395048046,
cal,63b7903e2fba705dda487b45,strip,0.9993817648023046,
cal,63b7903e2fba705dda487b45,screenshot,0.9992611560350282,
cal,63b7903e2fba705dda487b45,transcode,0.9526119511599199,
cal,63b7f2f36223a477a244aabd,lossless,0.998927673506897,
cal,63b7f2f36223a477a244aabd,screenshot,0.9989134608348188,
cal,63b7f2f36223a477a244aabd,transcode,0.9513735629336662,
cal,642d6518e935b155dc08c731,lossless,0.9995179455316466,
cal,642d6518e935b155dc08c731,jpeg85,0.9992413063418271,
cal,642d6518e935b155dc08c731,transcode,0.9623785909846839,
cal,6474ce1039c4620615b9bf12,lossless,0.9993515842287422,
cal,6474ce1039c4620615b9bf12,jpeg85,0.9990112881121007,
cal,6474ce1039c4620615b9bf12,repost,0.9980232166280031,
cal,65337dd969a8c6d3e3ef95ef,repost,0.998265065898272,
cal,65337dd969a8c6d3e3ef95ef,repost2,0.9949219366524291,
cal,65337dd969a8c6d3e3ef95ef,strip,0.9995822196773427,
cal,65337dd969a8c6d3e3ef95ef,screenshot,0.9995813808437783,
cal,65ed9ed05a6debc502259e47,lossless,0.9989215410364608,
cal,65ed9ed05a6debc502259e47,jpeg85,0.9983736411305248,
cal,65ed9ed05a6debc502259e47,repost,0.9967632322941953,
cal,65ed9ed05a6debc502259e47,repost2,0.9914694972920385,
cal,6474ce1039c4620615b9bf12,repost2,0.9953811206872079,
cal,6474ce1039c4620615b9bf12,strip,0.9993515842287422,
cal,6474ce1039c4620615b9bf12,screenshot,0.999319733050658,
cal,6474ce1039c4620615b9bf12,transcode,0.9634692506510483,
cal,6601c27a228cdb47b3597c5e,jpeg85,0.9978473351448817,
cal,6601c27a228cdb47b3597c5e,repost,0.9941721169198291,
cal,6601c27a228cdb47b3597c5e,repost2,0.9844520275629262,
cal,6601c27a228cdb47b3597c5e,strip,0.9986248064531246,
cal,64c74d0c60addda5fb285f2e,strip,0.9986505871588204,
cal,64c74d0c60addda5fb285f2e,screenshot,0.9986328793027714,
cal,64c74d0c60addda5fb285f2e,transcode,0.9352631268440618,
cal,64e1a1a6b885405a8a3b1c04,lossless,0.9995638304430029,
cal,66082b65babbc49a1f05e9a8,repost,0.9960913024202196,
cal,66082b65babbc49a1f05e9a8,repost2,0.9898627439531643,
cal,66082b65babbc49a1f05e9a8,strip,0.9989696834949857,
cal,66082b65babbc49a1f05e9a8,screenshot,0.9989444370988838,
cal,64e1a1a6b885405a8a3b1c04,screenshot,0.999552774193787,
cal,64e1a1a6b885405a8a3b1c04,transcode,0.9753972550537672,
cal,65337dd969a8c6d3e3ef95ef,lossless,0.9995822196773427,
cal,65337dd969a8c6d3e3ef95ef,jpeg85,0.9993576127585896,
cal,65337dd969a8c6d3e3ef95ef,transcode,0.9697005886837238,
cal,6594748407e6835663d6abc1,lossless,0.9996740354941479,
cal,6594748407e6835663d6abc1,jpeg85,0.9995156004893072,
cal,6594748407e6835663d6abc1,repost,0.9989475216189431,
cal,67ecc3a7b7e31f214020f3a5,lossless,0.9996825855065542,
cal,67ecc3a7b7e31f214020f3a5,jpeg85,0.9994033259957418,
cal,67ecc3a7b7e31f214020f3a5,repost,0.9983316954546766,
cal,67ecc3a7b7e31f214020f3a5,repost2,0.9952502530461831,
cal,65ed9ed05a6debc502259e47,strip,0.9989215410364608,
cal,65ed9ed05a6debc502259e47,screenshot,0.9988915761696474,
cal,65ed9ed05a6debc502259e47,transcode,0.9578172313813973,
cal,6601c27a228cdb47b3597c5e,lossless,0.9986248064531246,
cal,6594748407e6835663d6abc1,repost2,0.9973272504016969,
cal,6594748407e6835663d6abc1,strip,0.9996740354941479,
cal,6594748407e6835663d6abc1,screenshot,0.9996595786624288,
cal,6594748407e6835663d6abc1,transcode,0.9803560608764471,
cal,680bf4a2c1917b5a4ed878c7,jpeg85,0.9988513394593339,
cal,680bf4a2c1917b5a4ed878c7,repost,0.9973839045518614,
cal,680bf4a2c1917b5a4ed878c7,repost2,0.9929977647308725,
cal,680bf4a2c1917b5a4ed878c7,strip,0.9991969213702144,
cal,66082b65babbc49a1f05e9a8,transcode,0.9429294999715395,
cal,67de3c7fd09a6cee6084744f,lossless,0.999634579140392,
cal,67de3c7fd09a6cee6084744f,jpeg85,0.9991851617431072,
cal,67de3c7fd09a6cee6084744f,repost,0.998337534981705,
cal,683755897a54408a430df413,repost,0.9932466649544822,
cal,683755897a54408a430df413,repost2,0.9831873939769583,
cal,683755897a54408a430df413,strip,0.9972828026896925,
cal,683755897a54408a430df413,screenshot,0.9972609098829767,
cal,67de3c7fd09a6cee6084744f,repost2,0.9944466649069557,
cal,67de3c7fd09a6cee6084744f,strip,0.999634579140392,
cal,67de3c7fd09a6cee6084744f,screenshot,0.9996047588608961,
cal,67de3c7fd09a6cee6084744f,transcode,0.9655980059398414,
cal,6864a5930c9271d1fd890e88,lossless,0.9992873041450251,
cal,6864a5930c9271d1fd890e88,jpeg85,0.9988716821726455,
cal,6864a5930c9271d1fd890e88,repost,0.9972756293677094,
cal,6864a5930c9271d1fd890e88,repost2,0.9922284108160777,
cal,6601c27a228cdb47b3597c5e,screenshot,0.9985860613792518,
cal,6601c27a228cdb47b3597c5e,transcode,0.9201856263412157,
cal,66082b65babbc49a1f05e9a8,lossless,0.9989696834949857,
cal,66082b65babbc49a1f05e9a8,jpeg85,0.9983428297168477,
cal,68959270339e0d3d29dc9ec7,jpeg85,0.9971259214961335,
cal,68959270339e0d3d29dc9ec7,repost,0.9932932122407019,
cal,68959270339e0d3d29dc9ec7,repost2,0.9855436852666899,
cal,68959270339e0d3d29dc9ec7,strip,0.99836339931733,
cal,67ecc3a7b7e31f214020f3a5,strip,0.9996825855065542,
cal,67ecc3a7b7e31f214020f3a5,screenshot,0.9996451707784728,
cal,67ecc3a7b7e31f214020f3a5,transcode,0.9661589799304979,
cal,680bf4a2c1917b5a4ed878c7,lossless,0.9991969213702144,
cal,689f14e7a1c04359a4c4ba2c,repost,0.9926754955685052,
cal,689f14e7a1c04359a4c4ba2c,repost2,0.9816798681077494,
cal,689f14e7a1c04359a4c4ba2c,strip,0.9972666715962638,
cal,689f14e7a1c04359a4c4ba2c,screenshot,0.9971816161763477,
cal,680bf4a2c1917b5a4ed878c7,screenshot,0.9991802510178913,
cal,680bf4a2c1917b5a4ed878c7,transcode,0.9498248091658353,
cal,683755897a54408a430df413,lossless,0.9972828026896925,
cal,683755897a54408a430df413,jpeg85,0.9962755061610321,
cal,683755897a54408a430df413,transcode,0.9109834443317636,
cal,683cec4ae5dff469839f022a,lossless,0.9991094271926985,
cal,683cec4ae5dff469839f022a,jpeg85,0.9986721996026914,
cal,683cec4ae5dff469839f022a,repost,0.996875904136412,
cal,683cec4ae5dff469839f022a,repost2,0.9918793003520119,
cal,683cec4ae5dff469839f022a,strip,0.9991094271926985,
cal,683cec4ae5dff469839f022a,screenshot,0.9990801921212215,
cal,683cec4ae5dff469839f022a,transcode,0.9575986469749852,
cal,68f677c38bcd7ff67292da62,lossless,0.9993276699471925,
cal,68f677c38bcd7ff67292da62,jpeg85,0.9988297072654312,
cal,68f677c38bcd7ff67292da62,repost,0.996761952786009,
cal,68f677c38bcd7ff67292da62,repost2,0.9917241893347384,
cal,6904dbfd36b1e10c6ce1814b,jpeg85,0.988801159301,
cal,6904dbfd36b1e10c6ce1814b,repost,0.9720027069465381,
cal,6904dbfd36b1e10c6ce1814b,repost2,0.9447103396746221,
cal,6904dbfd36b1e10c6ce1814b,strip,0.9962532940680363,
cal,69058502b01e1895eb90c209,repost,0.9975723058034198,
cal,69058502b01e1895eb90c209,repost2,0.9926500447230607,
cal,69058502b01e1895eb90c209,strip,0.9994582615921759,
cal,69058502b01e1895eb90c209,screenshot,0.9994464672886729,
cal,6864a5930c9271d1fd890e88,strip,0.9992873041450251,
cal,6864a5930c9271d1fd890e88,screenshot,0.9992617440639096,
cal,6864a5930c9271d1fd890e88,transcode,0.9509643564231363,
cal,68959270339e0d3d29dc9ec7,lossless,0.99836339931733,
cal,68959270339e0d3d29dc9ec7,screenshot,0.9983474324451032,
cal,68959270339e0d3d29dc9ec7,transcode,0.9368812274798157,
cal,689f14e7a1c04359a4c4ba2c,lossless,0.9972666715962638,
cal,689f14e7a1c04359a4c4ba2c,jpeg85,0.9959707120647461,
cal,689f14e7a1c04359a4c4ba2c,transcode,0.8947639928084209,
cal,68d65d346e44fb3b4f6345db,lossless,0.9995872861524732,
cal,68d65d346e44fb3b4f6345db,jpeg85,0.999309135828951,
cal,68d65d346e44fb3b4f6345db,repost,0.998208512743332,
cal,68d65d346e44fb3b4f6345db,repost2,0.9945330511002788,
cal,68d65d346e44fb3b4f6345db,strip,0.9995872861524732,
cal,68d65d346e44fb3b4f6345db,screenshot,0.9995383920175704,
cal,68d65d346e44fb3b4f6345db,transcode,0.9652035175707759,
cal,6954192bae59e6f6ed2c98f4,lossless,0.9996762646798836,
cal,6954192bae59e6f6ed2c98f4,jpeg85,0.9995528291959688,
cal,6954192bae59e6f6ed2c98f4,repost,0.9989077209770403,
cal,6954192bae59e6f6ed2c98f4,repost2,0.9971969669875129,
cal,69b27ff32653f5447f114820,jpeg85,0.9993690059716973,
cal,69b27ff32653f5447f114820,repost,0.9983410442212775,
cal,69b27ff32653f5447f114820,repost2,0.9957221713078079,
cal,69b27ff32653f5447f114820,strip,0.9995953282728207,
cal,6904dbfd36b1e10c6ce1814b,screenshot,0.9961524207748291,
cal,6904dbfd36b1e10c6ce1814b,transcode,0.8663669563312147,
cal,69058502b01e1895eb90c209,lossless,0.9994582615921759,
cal,69058502b01e1895eb90c209,jpeg85,0.9989408307865199,
cal,69d0b1592cb19cbe183e222c,repost,0.9975680136898393,
cal,69d0b1592cb19cbe183e222c,repost2,0.9930167290029913,
cal,69d0b1592cb19cbe183e222c,strip,0.9995772542504286,
cal,69d0b1592cb19cbe183e222c,screenshot,0.9995529393586517,
cal,69058502b01e1895eb90c209,transcode,0.9671051665645026,
cal,69535c98379ce315b19ea7bc,lossless,0.9994390848638585,
cal,69535c98379ce315b19ea7bc,jpeg85,0.9991154697437655,
cal,69535c98379ce315b19ea7bc,repost,0.9979137202855252,
cal,68f677c38bcd7ff67292da62,strip,0.9993276699471925,
cal,68f677c38bcd7ff67292da62,screenshot,0.9992824100370667,
cal,68f677c38bcd7ff67292da62,transcode,0.9407898243868882,
cal,6904dbfd36b1e10c6ce1814b,lossless,0.9962532940680363,
cal,69df785e724ff0c2d844ea84,lossless,0.9996085979927776,
cal,69df785e724ff0c2d844ea84,jpeg85,0.9993343898272594,
cal,69df785e724ff0c2d844ea84,repost,0.9982602219189607,
cal,69df785e724ff0c2d844ea84,repost2,0.9950798637636864,
cal,69fdb5e714961b21627fca8e,jpeg85,0.9989640404327231,
cal,69fdb5e714961b21627fca8e,repost,0.9975526605973412,
cal,69fdb5e714961b21627fca8e,repost2,0.9941850034017845,
cal,69fdb5e714961b21627fca8e,strip,0.9994057899590943,
cal,6954192bae59e6f6ed2c98f4,strip,0.9996762646798836,
cal,6954192bae59e6f6ed2c98f4,screenshot,0.9996681300505386,
cal,6954192bae59e6f6ed2c98f4,transcode,0.979844692907503,
cal,69b27ff32653f5447f114820,lossless,0.9995953282728207,
cal,69535c98379ce315b19ea7bc,repost2,0.9948154488516336,
cal,69535c98379ce315b19ea7bc,strip,0.9994390848638585,
cal,69535c98379ce315b19ea7bc,screenshot,0.9993965923384835,
cal,69535c98379ce315b19ea7bc,transcode,0.9677604998423334,
cal,69d0b1592cb19cbe183e222c,transcode,0.9425734361403647,
cal,69dbf71a1721a5b32cff8b10,lossless,0.9973169777755655,
cal,69dbf71a1721a5b32cff8b10,jpeg85,0.9942804067781366,
cal,69dbf71a1721a5b32cff8b10,repost,0.985032111805342,
cal,6a5a600a7a4c6251c65f67d3,repost,0.9979825181610179,
cal,6a5a600a7a4c6251c65f67d3,repost2,0.9947579953068371,
cal,6a5a600a7a4c6251c65f67d3,strip,0.9995872451751271,
cal,6a5a600a7a4c6251c65f67d3,screenshot,0.999563988058401,
cal,69b27ff32653f5447f114820,screenshot,0.999579963971315,
cal,69b27ff32653f5447f114820,transcode,0.9685436751794452,
cal,69d0b1592cb19cbe183e222c,lossless,0.9995772542504286,
cal,69d0b1592cb19cbe183e222c,jpeg85,0.9992025472089562,
cal,69dbf71a1721a5b32cff8b10,repost2,0.9646927022087476,
cal,69dbf71a1721a5b32cff8b10,strip,0.9973169777755655,
cal,69dbf71a1721a5b32cff8b10,screenshot,0.9972366675791146,
cal,69dbf71a1721a5b32cff8b10,transcode,0.8574291216816949,
cal,6adc1afda2368a7dbb15055e,lossless,0.99914800410482,
cal,6adc1afda2368a7dbb15055e,jpeg85,0.9983641198863991,
cal,6adc1afda2368a7dbb15055e,repost,0.9957877902342439,
cal,6adc1afda2368a7dbb15055e,repost2,0.9884787202733879,
cal,6b743005c7cf1bac46a73034,jpeg85,0.9991988471029479,
cal,6b743005c7cf1bac46a73034,repost,0.9981756595153128,
cal,6b743005c7cf1bac46a73034,repost2,0.9950727444999187,
cal,6b743005c7cf1bac46a73034,strip,0.9994678478779256,
cal,69df785e724ff0c2d844ea84,strip,0.9996085979927776,
cal,69df785e724ff0c2d844ea84,screenshot,0.9995976685015034,
cal,69df785e724ff0c2d844ea84,transcode,0.9657994644093725,
cal,69fdb5e714961b21627fca8e,lossless,0.9994057899590943,
cal,6a5a600a7a4c6251c65f67d3,transcode,0.9658192772701619,
cal,6acaffc7433d642bafa1d999,lossless,0.9995148591702455,
cal,6acaffc7433d642bafa1d999,jpeg85,0.9991610030053183,
cal,6acaffc7433d642bafa1d999,repost,0.9980763436564604,
cal,6b86009abe128ac1d49fdf75,repost,0.9959958763120804,
cal,6b86009abe128ac1d49fdf75,repost2,0.9877191007529532,
cal,6b86009abe128ac1d49fdf75,strip,0.9990514886123014,
cal,6b86009abe128ac1d49fdf75,screenshot,0.9990438407861979,
cal,69fdb5e714961b21627fca8e,screenshot,0.9993963855811532,
cal,69fdb5e714961b21627fca8e,transcode,0.9629017169967908,
cal,6a5a600a7a4c6251c65f67d3,lossless,0.9995872451751271,
cal,6a5a600a7a4c6251c65f67d3,jpeg85,0.9993220985137148,
cal,6baaa51e93255012520d8b01,lossless,0.9990960420286153,
cal,6baaa51e93255012520d8b01,jpeg85,0.9982667982335074,
cal,6baaa51e93255012520d8b01,repost,0.9958125129754616,
cal,6baaa51e93255012520d8b01,repost2,0.9908156905137689,
cal,6acaffc7433d642bafa1d999,repost2,0.9948122634706659,
cal,6acaffc7433d642bafa1d999,strip,0.9995148591702455,
cal,6acaffc7433d642bafa1d999,screenshot,0.999506164194956,
cal,6acaffc7433d642bafa1d999,transcode,0.9646836396612142,
cal,6bb1862082773d114e06b211,jpeg85,0.9987882180977122,
cal,6bb1862082773d114e06b211,repost,0.9962946811172997,
cal,6bb1862082773d114e06b211,repost2,0.9912697658609411,
cal,6bb1862082773d114e06b211,strip,0.9993157917662896,
cal,6adc1afda2368a7dbb15055e,strip,0.99914800410482,
cal,6adc1afda2368a7dbb15055e,screenshot,0.9991256411095546,
cal,6adc1afda2368a7dbb15055e,transcode,0.9367471056335112,
cal,6b743005c7cf1bac46a73034,lossless,0.9994678478779256,
cal,6b743005c7cf1bac46a73034,screenshot,0.9994561177352262,
cal,6b743005c7cf1bac46a73034,transcode,0.9650309710075086,
cal,6b86009abe128ac1d49fdf75,lossless,0.9990514886123014,
cal,6b86009abe128ac1d49fdf75,jpeg85,0.9983958785749226,
cal,6bbeb69769c49422059c29ed,repost,0.9973982451560452,
cal,6bbeb69769c49422059c29ed,repost2,0.9930256345597028,
cal,6bbeb69769c49422059c29ed,strip,0.9991978366015138,
cal,6bbeb69769c49422059c29ed,screenshot,0.9991715787860068,
cal,6b86009abe128ac1d49fdf75,transcode,0.9422564889428666,
cal,6b9afb114a932ccb77a68004,lossless,0.9956112259360127,
cal,6b9afb114a932ccb77a68004,jpeg85,0.9921742867330711,
cal,6b9afb114a932ccb77a68004,repost,0.9800157102817143,
cal,6c5b272d83d25bad78ff5e69,lossless,0.999361949459488,
cal,6c5b272d83d25bad78ff5e69,jpeg85,0.9986781528425961,
cal,6c5b272d83d25bad78ff5e69,repost,0.9960064842320023,
cal,6c5b272d83d25bad78ff5e69,repost2,0.9891607228656423,
cal,6b9afb114a932ccb77a68004,repost2,0.948379633968979,
cal,6b9afb114a932ccb77a68004,strip,0.9956112259360127,
cal,6b9afb114a932ccb77a68004,screenshot,0.9954468462546154,
cal,6b9afb114a932ccb77a68004,transcode,0.8438937469018718,
cal,6bbeb69769c49422059c29ed,transcode,0.94651207633149,
cal,6bf2d7117756ed14fdca8264,lossless,0.9992906716238926,
cal,6bf2d7117756ed14fdca8264,jpeg85,0.9989609687420171,
cal,6bf2d7117756ed14fdca8264,repost,0.9971438220586956,
cal,6bb1862082773d114e06b211,screenshot,0.9993019499709951,
cal,6bb1862082773d114e06b211,transcode,0.9421714655751243,
cal,6bbeb69769c49422059c29ed,lossless,0.9991978366015138,
cal,6bbeb69769c49422059c29ed,jpeg85,0.9987665950168825,
cal,6c5bd385c2b54163ec2f1d9c,jpeg85,0.99898155329393,
cal,6c5bd385c2b54163ec2f1d9c,repost,0.9981101512642723,
cal,6c5bd385c2b54163ec2f1d9c,repost2,0.9950041938423352,
cal,6c5bd385c2b54163ec2f1d9c,strip,0.9993453557072869,
cal,6baaa51e93255012520d8b01,strip,0.9990960420286153,
cal,6baaa51e93255012520d8b01,screenshot,0.999055683665434,
cal,6baaa51e93255012520d8b01,transcode,0.9435938221912927,
cal,6bb1862082773d114e06b211,lossless,0.9993157917662896,
cal,6c608dcacae680726750609c,repost,0.9971180928809613,
cal,6c608dcacae680726750609c,repost2,0.9917110495604577,
cal,6c608dcacae680726750609c,strip,0.9993542455703355,
cal,6c608dcacae680726750609c,screenshot,0.9993404751036294,
cal,6cd263a79dcb20077b02ae37,lossless,0.9997079784584356,
cal,6cd263a79dcb20077b02ae37,jpeg85,0.9993903259374981,
cal,6cd263a79dcb20077b02ae37,repost,0.9986622247960305,
cal,6cd263a79dcb20077b02ae37,repost2,0.9961835165301549,
cal,6bf2d7117756ed14fdca8264,repost2,0.9925054988285535,
cal,6bf2d7117756ed14fdca8264,strip,0.9992906716238926,
cal,6bf2d7117756ed14fdca8264,screenshot,0.999259685063733,
cal,6bf2d7117756ed14fdca8264,transcode,0.9544754098525715,
cal,6d0cbf24dd9c5f8b742dbaff,jpeg85,0.9974783581537164,
cal,6d0cbf24dd9c5f8b742dbaff,repost,0.9949511444475247,
cal,6d0cbf24dd9c5f8b742dbaff,repost2,0.98691821953616,
cal,6d0cbf24dd9c5f8b742dbaff,strip,0.9985847763153254,
cal,6c608dcacae680726750609c,transcode,0.9518960505120474,
cal,6cb5459a819e226818b1b4ba,lossless,0.9954957169439235,
cal,6cb5459a819e226818b1b4ba,jpeg85,0.9934266056592993,
cal,6cb5459a819e226818b1b4ba,repost,0.9875479118892764,
cal,6d689c40730c669c62da2354,repost,0.9965037247059364,
cal,6d689c40730c669c62da2354,repost2,0.9913918355687663,
cal,6d689c40730c669c62da2354,strip,0.9992548919083478,
cal,6d689c40730c669c62da2354,screenshot,0.9992195025439503,
cal,6c5bd385c2b54163ec2f1d9c,screenshot,0.999336997024965,
cal,6c5bd385c2b54163ec2f1d9c,transcode,0.9589516652632635,
cal,6c608dcacae680726750609c,lossless,0.9993542455703355,
cal,6c608dcacae680726750609c,jpeg85,0.9988873328722094,
cal,6c5b272d83d25bad78ff5e69,strip,0.999361949459488,
cal,6c5b272d83d25bad78ff5e69,screenshot,0.999323066600429,
cal,6c5b272d83d25bad78ff5e69,transcode,0.9477665257926801,
cal,6c5bd385c2b54163ec2f1d9c,lossless,0.9993453557072869,
cal,6cb5459a819e226818b1b4ba,repost2,0.9710375545654407,
cal,6cb5459a819e226818b1b4ba,strip,0.9954957169439235,
cal,6cb5459a819e226818b1b4ba,screenshot,0.99550110338119,
cal,6cb5459a819e226818b1b4ba,transcode,0.8559415574774955,
cal,6cd263a79dcb20077b02ae37,strip,0.9997079784584356,
cal,6cd263a79dcb20077b02ae37,screenshot,0.9997027523596435,
cal,6cd263a79dcb20077b02ae37,transcode,0.9734906995189121,
cal,6d0cbf24dd9c5f8b742dbaff,lossless,0.9985847763153254,
cal,6d872df3ba11da556ae5f69f,lossless,0.9996312703386281,
cal,6d872df3ba11da556ae5f69f,jpeg85,0.999349179065428,
cal,6d872df3ba11da556ae5f69f,repost,0.9983967566944724,
cal,6d872df3ba11da556ae5f69f,repost2,0.9946500834103222,
cal,6d9a3bef6e6999df7fa7f7a7,jpeg85,0.9991459836474273,
cal,6d9a3bef6e6999df7fa7f7a7,repost,0.9976693331901899,
cal,6d9a3bef6e6999df7fa7f7a7,repost2,0.993956233031546,
cal,6d9a3bef6e6999df7fa7f7a7,strip,0.9996032007441833,
cal,6d689c40730c669c62da2354,transcode,0.9356095868259668,
cal,6d7ddcc23a8d7bc39551496f,lossless,0.9992255400224505,
cal,6d7ddcc23a8d7bc39551496f,jpeg85,0.9984860212513271,
cal,6d7ddcc23a8d7bc39551496f,repost,0.9965313066931394,
cal,6df554a5d23136bfe4acda19,repost,0.9974252841537594,
cal,6df554a5d23136bfe4acda19,repost2,0.9939535359468875,
cal,6df554a5d23136bfe4acda19,strip,0.9993437018034123,
cal,6df554a5d23136bfe4acda19,screenshot,0.9993158620342956,
cal,6e25d4c6fd2ffcd22afb7323,lossless,0.9995082299853038,
cal,6e25d4c6fd2ffcd22afb7323,jpeg85,0.9992147923800478,
cal,6e25d4c6fd2ffcd22afb7323,repost,0.9984636920375823,
cal,6e25d4c6fd2ffcd22afb7323,repost2,0.9961056640187232,
cal,6e2de83c4413b330b98631dc,jpeg85,0.9990983420959414,
cal,6e2de83c4413b330b98631dc,repost,0.9980735986447512,
cal,6e2de83c4413b330b98631dc,repost2,0.9950295553307047,
cal,6e2de83c4413b330b98631dc,strip,0.9994280207758209,
cal,6d0cbf24dd9c5f8b742dbaff,screenshot,0.9985078310790902,
cal,6d0cbf24dd9c5f8b742dbaff,transcode,0.9170981967404158,
cal,6d689c40730c669c62da2354,lossless,0.9992548919083478,
cal,6d689c40730c669c62da2354,jpeg85,0.998713237441811,
cal,6d872df3ba11da556ae5f69f,strip,0.9996312703386281,
cal,6d872df3ba11da556ae5f69f,screenshot,0.9996127247477092,
cal,6d872df3ba11da556ae5f69f,transcode,0.9517728299716599,
cal,6d9a3bef6e6999df7fa7f7a7,lossless,0.9996032007441833,
cal,6d9a3bef6e6999df7fa7f7a7,screenshot,0.9995344448269133,
cal,6d9a3bef6e6999df7fa7f7a7,transcode,0.9609242391370725,
cal,6df554a5d23136bfe4acda19,lossless,0.9993437018034123,
cal,6df554a5d23136bfe4acda19,jpeg85,0.9990019215626332,
cal,6d7ddcc23a8d7bc39551496f,repost2,0.9906638703082015,
cal,6d7ddcc23a8d7bc39551496f,strip,0.9992255400224505,
cal,6d7ddcc23a8d7bc39551496f,screenshot,0.9991964557908046,
cal,6d7ddcc23a8d7bc39551496f,transcode,0.9493755750133073,
cal,6df554a5d23136bfe4acda19,transcode,0.9471551461102568,
cal,6df8d430451f9b89e90a6fc0,lossless,0.9994222584115203,
cal,6df8d430451f9b89e90a6fc0,jpeg85,0.9990604903417152,
cal,6df8d430451f9b89e90a6fc0,repost,0.9978115618147513,
cal,6e42607f8c9eda0ec7270f42,lossless,0.9992801395097535,
cal,6e42607f8c9eda0ec7270f42,jpeg85,0.9990335056029312,
cal,6e42607f8c9eda0ec7270f42,repost,0.9975726681421212,
cal,6e42607f8c9eda0ec7270f42,repost2,0.9933768650261184,
cal,6e42227daca0387338e23e61,repost,0.9987730550429827,
cal,6e42227daca0387338e23e61,repost2,0.9962939956148095,
cal,6e42227daca0387338e23e61,strip,0.999677312943191,
cal,6e42227daca0387338e23e61,screenshot,0.9996708524708067,
cal,6edaeae069662ab38a20d739,jpeg85,0.9991632152737957,
cal,6edaeae069662ab38a20d739,repost,0.9978321153447212,
cal,6edaeae069662ab38a20d739,repost2,0.994071700305794,
cal,6edaeae069662ab38a20d739,strip,0.9995397425125971,
cal,6e25d4c6fd2ffcd22afb7323,strip,0.9995082299853038,
cal,6e25d4c6fd2ffcd22afb7323,screenshot,0.9994958125201625,
cal,6e25d4c6fd2ffcd22afb7323,transcode,0.9732302516961421,
cal,6e2de83c4413b330b98631dc,lossless,0.9994280207758209,
cal,6e42227daca0387338e23e61,transcode,0.9685807931336201,
cal,6e424fb04484dfd320c52002,lossless,0.9994273743029034,
cal,6e424fb04484dfd320c52002,jpeg85,0.9990377773732723,
cal,6e424fb04484dfd320c52002,repost,0.997303718084851,
cal,6e2de83c4413b330b98631dc,screenshot,0.9994185776516151,
cal,6e2de83c4413b330b98631dc,transcode,0.966320920010486,
cal,6e42227daca0387338e23e61,lossless,0.999677312943191,
cal,6e42227daca0387338e23e61,jpeg85,0.9995108733824792,
cal,6e424fb04484dfd320c52002,repost2,0.9932181664810512,
cal,6e424fb04484dfd320c52002,strip,0.9994273743029034,
cal,6e424fb04484dfd320c52002,screenshot,0.9994133456793587,
cal,6e424fb04484dfd320c52002,transcode,0.9531184848928796,
cal,6df8d430451f9b89e90a6fc0,repost2,0.9949407247307176,
cal,6df8d430451f9b89e90a6fc0,strip,0.9994222584115203,
cal,6df8d430451f9b89e90a6fc0,screenshot,0.9994051918067397,
cal,6df8d430451f9b89e90a6fc0,transcode,0.9605665485053939,
cal,6f1f13d9048cb96cdc6a78d6,repost,0.9958514848516792,
cal,6f1f13d9048cb96cdc6a78d6,repost2,0.9882955803118667,
cal,6f1f13d9048cb96cdc6a78d6,strip,0.9992702295290956,
cal,6f1f13d9048cb96cdc6a78d6,screenshot,0.9992273176111338,
cal,6e42607f8c9eda0ec7270f42,strip,0.9992801395097535,
cal,6e42607f8c9eda0ec7270f42,screenshot,0.999250936461075,
cal,6e42607f8c9eda0ec7270f42,transcode,0.9577066727189767,
cal,6edaeae069662ab38a20d739,lossless,0.9995397425125971,
cal,6f7857b48375e2a0aa1568ce,lossless,0.9995441959330388,
cal,6f7857b48375e2a0aa1568ce,jpeg85,0.9992119083064321,
cal,6f7857b48375e2a0aa1568ce,repost,0.9976457598642421,
cal,6f7857b48375e2a0aa1568ce,repost2,0.993924939063557,
cal,6f91a86dbdfdd05c6c2c680d,jpeg85,0.9994221477062343,
cal,6f91a86dbdfdd05c6c2c680d,repost,0.9985213268340474,
cal,6f91a86dbdfdd05c6c2c680d,repost2,0.996171395700364,
cal,6f91a86dbdfdd05c6c2c680d,strip,0.9997241810404688,
cal,6f9d55ba3da1c2bea66d9ae0,repost,0.9967865716182651,
cal,6f9d55ba3da1c2bea66d9ae0,repost2,0.9896824409388759,
cal,6f9d55ba3da1c2bea66d9ae0,strip,0.9989769963623307,
cal,6f9d55ba3da1c2bea66d9ae0,screenshot,0.998962286269222,
cal,6f1f13d9048cb96cdc6a78d6,transcode,0.9378647014262809,
cal,6f5db3fc582731f3621446c9,lossless,0.999274277004199,
cal,6f5db3fc582731f3621446c9,jpeg85,0.9987047780392972,
cal,6f5db3fc582731f3621446c9,repost,0.9976008988743414,
cal,6fb252b50a28ab1b0bb91f4d,lossless,0.9989734698497259,
cal,6fb252b50a28ab1b0bb91f4d,jpeg85,0.9983019274806445,
cal,6fb252b50a28ab1b0bb91f4d,repost,0.99612765995255,
cal,6fb252b50a28ab1b0bb91f4d,repost2,0.990622622220445,
cal,6f5db3fc582731f3621446c9,repost2,0.993239902605103,
cal,6f5db3fc582731f3621446c9,strip,0.999274277004199,
cal,6f5db3fc582731f3621446c9,screenshot,0.9992636012031239,
cal,6f5db3fc582731f3621446c9,transcode,0.9719606926071753,
cal,6f91a86dbdfdd05c6c2c680d,screenshot,0.9997152695316339,
cal,6f91a86dbdfdd05c6c2c680d,transcode,0.9742925682461536,
cal,6f9d55ba3da1c2bea66d9ae0,lossless,0.9989769963623307,
cal,6f9d55ba3da1c2bea66d9ae0,jpeg85,0.9981915440473461,
cal,6f7857b48375e2a0aa1568ce,strip,0.9995441959330388,
cal,6f7857b48375e2a0aa1568ce,screenshot,0.9995320099602905,
cal,6f7857b48375e2a0aa1568ce,transcode,0.9631798012743763,
cal,6f91a86dbdfdd05c6c2c680d,lossless,0.9997241810404688,
cal,6f9d55ba3da1c2bea66d9ae0,transcode,0.954064454618486,
cal,6f9e1066a2b9ee5a2183b4a2,lossless,0.9993835127203119,
cal,6f9e1066a2b9ee5a2183b4a2,jpeg85,0.9990523842656824,
cal,6f9e1066a2b9ee5a2183b4a2,repost,0.998216735625502,
cal,6fb8a35948e6cc0a1b9cdd5d,jpeg85,0.9982766887572749,
cal,6fb8a35948e6cc0a1b9cdd5d,repost,0.9950317253643549,
cal,6fb8a35948e6cc0a1b9cdd5d,repost2,0.988043713651836,
cal,6fb8a35948e6cc0a1b9cdd5d,strip,0.9991068033425343,
cal,6f9e1066a2b9ee5a2183b4a2,repost2,0.9950340956114688,
cal,6f9e1066a2b9ee5a2183b4a2,strip,0.9993835127203119,
cal,6f9e1066a2b9ee5a2183b4a2,screenshot,0.9993774616775009,
cal,6f9e1066a2b9ee5a2183b4a2,transcode,0.9638962544657556,
cal,6edaeae069662ab38a20d739,screenshot,0.9995084334719548,
cal,6edaeae069662ab38a20d739,transcode,0.9567481128751063,
cal,6f1f13d9048cb96cdc6a78d6,lossless,0.9992702295290956,
cal,6f1f13d9048cb96cdc6a78d6,jpeg85,0.9987501150749936,
cal,701a1d6984e4e096144f3070,lossless,0.9967883420935747,
cal,701a1d6984e4e096144f3070,jpeg85,0.9950581674478142,
cal,701a1d6984e4e096144f3070,repost,0.9884456051009729,
cal,701a1d6984e4e096144f3070,repost2,0.9731827342174262,
cal,6fbd7d6f3009250f197b4ee9,repost,0.9977162110746941,
cal,6fbd7d6f3009250f197b4ee9,repost2,0.9940445862012649,
cal,6fbd7d6f3009250f197b4ee9,strip,0.9994138491400074,
cal,6fbd7d6f3009250f197b4ee9,screenshot,0.9994013471321705,
cal,6fb252b50a28ab1b0bb91f4d,strip,0.9989734698497259,
cal,6fb252b50a28ab1b0bb91f4d,screenshot,0.9989502909529054,
cal,6fb252b50a28ab1b0bb91f4d,transcode,0.9381553828188995,
cal,6fb8a35948e6cc0a1b9cdd5d,lossless,0.9991068033425343,
cal,707b90b9bff9a5573fc09814,jpeg85,0.9985174927342373,
cal,707b90b9bff9a5573fc09814,repost,0.996991664721559,
cal,707b90b9bff9a5573fc09814,repost2,0.992793970222378,
cal,707b90b9bff9a5573fc09814,strip,0.9990107999874518,
cal,71455f6bd1e4d142dd1e9f96,repost,0.9972096284922998,
cal,71455f6bd1e4d142dd1e9f96,repost2,0.9931906221412524,
cal,71455f6bd1e4d142dd1e9f96,strip,0.9991395627045376,
cal,71455f6bd1e4d142dd1e9f96,screenshot,0.9991269875937913,
cal,6fbd7d6f3009250f197b4ee9,transcode,0.9632452998425997,
cal,6ffb58ec6a3ff75e4ac3939a,lossless,0.9995921514614062,
cal,6ffb58ec6a3ff75e4ac3939a,jpeg85,0.9993427831009336,
cal,6ffb58ec6a3ff75e4ac3939a,repost,0.9986008577981577,
cal,6fb8a35948e6cc0a1b9cdd5d,screenshot,0.9990901379516792,
cal,6fb8a35948e6cc0a1b9cdd5d,transcode,0.9236300672343275,
cal,6fbd7d6f3009250f197b4ee9,lossless,0.9994138491400074,
cal,6fbd7d6f3009250f197b4ee9,jpeg85,0.9990504197367978,
cal,6ffb58ec6a3ff75e4ac3939a,repost2,0.9962070881498908,
cal,6ffb58ec6a3ff75e4ac3939a,strip,0.9995921514614062,
cal,6ffb58ec6a3ff75e4ac3939a,screenshot,0.9995754037469091,
cal,6ffb58ec6a3ff75e4ac3939a,transcode,0.972577780181054,
cal,71c59410b1acb3a6b617c3dc,lossless,0.997960844151388,
cal,71c59410b1acb3a6b617c3dc,jpeg85,0.9969550159947892,
cal,71c59410b1acb3a6b617c3dc,repost,0.994740394569165,
cal,71c59410b1acb3a6b617c3dc,repost2,0.9879079588802663,
cal,71cec0cfc8cea77239177471,jpeg85,0.9987543060753582,
cal,71cec0cfc8cea77239177471,repost,0.9968603376831496,
cal,71cec0cfc8cea77239177471,repost2,0.9914722063050925,
cal,71cec0cfc8cea77239177471,strip,0.9992254858983146,
cal,701a1d6984e4e096144f3070,strip,0.9967883420935747,
cal,701a1d6984e4e096144f3070,screenshot,0.9967611217791174,
cal,701a1d6984e4e096144f3070,transcode,0.862287515422767,
cal,707b90b9bff9a5573fc09814,lossless,0.9990107999874518,
cal,707b90b9bff9a5573fc09814,screenshot,0.9990167956985728,
cal,707b90b9bff9a5573fc09814,transcode,0.9598860302430597,
cal,71455f6bd1e4d142dd1e9f96,lossless,0.9991395627045376,
cal,71455f6bd1e4d142dd1e9f96,jpeg85,0.9987551203901427,
cal,71d5d3c8c47f7fb0cf56c6a6,repost,0.9977268976819726,
cal,71d5d3c8c47f7fb0cf56c6a6,repost2,0.9938105678610945,
cal,71d5d3c8c47f7fb0cf56c6a6,strip,0.9994617238224427,
cal,71d5d3c8c47f7fb0cf56c6a6,screenshot,0.9994607765996478,
cal,721a50bdca825ea8ff754400,lossless,0.9979572241961733,
cal,721a50bdca825ea8ff754400,jpeg85,0.9952438235030436,
cal,721a50bdca825ea8ff754400,repost,0.987635536284631,
cal,721a50bdca825ea8ff754400,repost2,0.9624068537697642,
cal,71455f6bd1e4d142dd1e9f96,transcode,0.9439498678494432,
cal,7159eff1f1226ad0a8494840,lossless,0.9994357475327968,
cal,7159eff1f1226ad0a8494840,jpeg85,0.9989948812862789,
cal,7159eff1f1226ad0a8494840,repost,0.997771470324649,
cal,7220b63b64484c53b40c0594,jpeg85,0.9987388891207009,
cal,7220b63b64484c53b40c0594,repost,0.9967790281709537,
cal,7220b63b64484c53b40c0594,repost2,0.9914764509335113,
cal,7220b63b64484c53b40c0594,strip,0.9992308130137222,
cal,71c59410b1acb3a6b617c3dc,strip,0.997960844151388,
cal,71c59410b1acb3a6b617c3dc,screenshot,0.9979295137054919,
cal,71c59410b1acb3a6b617c3dc,transcode,0.9273460771610185,
cal,71cec0cfc8cea77239177471,lossless,0.9992254858983146,
cal,71cec0cfc8cea77239177471,screenshot,0.999190568947138,
cal,71cec0cfc8cea77239177471,transcode,0.9485292772252334,
cal,71d5d3c8c47f7fb0cf56c6a6,lossless,0.9994617238224427,
cal,71d5d3c8c47f7fb0cf56c6a6,jpeg85,0.9990763532486842,
cal,71d5d3c8c47f7fb0cf56c6a6,transcode,0.9601853084448427,
cal,72078c719215a8214f620e8e,lossless,0.9990554376014803,
cal,72078c719215a8214f620e8e,jpeg85,0.9985324359562218,
cal,72078c719215a8214f620e8e,repost,0.9970156242493813,
cal,724fe9174c9b57908e48ed9f,repost,0.9722309958689491,
cal,724fe9174c9b57908e48ed9f,repost2,0.938836392595719,
cal,724fe9174c9b57908e48ed9f,strip,0.9960800396431729,
cal,724fe9174c9b57908e48ed9f,screenshot,0.9958594136667908,
cal,72078c719215a8214f620e8e,repost2,0.9918669624893162,
cal,72078c719215a8214f620e8e,strip,0.9990554376014803,
cal,72078c719215a8214f620e8e,screenshot,0.9990204707048619,
cal,72078c719215a8214f620e8e,transcode,0.9512848379151291,
cal,7159eff1f1226ad0a8494840,repost2,0.9933664507891525,
cal,7159eff1f1226ad0a8494840,strip,0.9994357475327968,
cal,7159eff1f1226ad0a8494840,screenshot,0.9994319615093693,
cal,7159eff1f1226ad0a8494840,transcode,0.956661011277652,
cal,727b6dd5af914693cae46c03,lossless,0.9996757803319162,
cal,727b6dd5af914693cae46c03,jpeg85,0.9993993212081337,
cal,727b6dd5af914693cae46c03,repost,0.9983807531645342,
cal,727b6dd5af914693cae46c03,repost2,0.9960776327476729,
cal,728ae4ffa90bfa270d01a656,jpeg85,0.9985223852992695,
cal,728ae4ffa90bfa270d01a656,repost,0.9967201222464097,
cal,728ae4ffa90bfa270d01a656,repost2,0.9921019027799782,
cal,728ae4ffa90bfa270d01a656,strip,0.9988303972201196,
cal,72d701b3a8b26e6687780bf6,repost,0.9983006193922387,
cal,72d701b3a8b26e6687780bf6,repost2,0.9951029042097337,
cal,72d701b3a8b26e6687780bf6,strip,0.9995703715630974,
cal,72d701b3a8b26e6687780bf6,screenshot,0.9995498737228317,
cal,721a50bdca825ea8ff754400,strip,0.9979572241961733,
cal,721a50bdca825ea8ff754400,screenshot,0.9978925149606677,
cal,721a50bdca825ea8ff754400,transcode,0.8582717010264188,
cal,7220b63b64484c53b40c0594,lossless,0.9992308130137222,
cal,7220b63b64484c53b40c0594,screenshot,0.9992112327138941,
cal,7220b63b64484c53b40c0594,transcode,0.9485641548792431,
cal,724fe9174c9b57908e48ed9f,lossless,0.9960800396431729,
cal,724fe9174c9b57908e48ed9f,jpeg85,0.9903438465469521,
cal,724fe9174c9b57908e48ed9f,transcode,0.8500916664321204,
cal,7277431160b59ed627ba0f44,lossless,0.9992238646978577,
cal,7277431160b59ed627ba0f44,jpeg85,0.9988029361313379,
cal,7277431160b59ed627ba0f44,repost,0.9967776455658498,
cal,7397092dbec593b3cc79f206,jpeg85,0.9994826952602236,
cal,7397092dbec593b3cc79f206,repost,0.9984359762550171,
cal,7397092dbec593b3cc79f206,repost2,0.9960939402905526,
cal,7397092dbec593b3cc79f206,strip,0.9997197465158317,
cal,736bb6b9a84491773a3a071c,lossless,0.9992886290838279,
cal,736bb6b9a84491773a3a071c,jpeg85,0.9989678493632249,
cal,736bb6b9a84491773a3a071c,repost,0.9977366861307151,
cal,736bb6b9a84491773a3a071c,repost2,0.9934509088220032,
cal,7277431160b59ed627ba0f44,repost2,0.9930932171959883,
cal,7277431160b59ed627ba0f44,strip,0.9992238646978577,
cal,7277431160b59ed627ba0f44,screenshot,0.9992010084663517,
cal,7277431160b59ed627ba0f44,transcode,0.9625881649678523,
cal,727b6dd5af914693cae46c03,strip,0.9996757803319162,
cal,727b6dd5af914693cae46c03,screenshot,0.9996642318631039,
cal,727b6dd5af914693cae46c03,transcode,0.9717863853853633,
cal,728ae4ffa90bfa270d01a656,lossless,0.9988303972201196,
cal,728ae4ffa90bfa270d01a656,screenshot,0.9988286987967909,
cal,728ae4ffa90bfa270d01a656,transcode,0.952767714628196,
cal,72d701b3a8b26e6687780bf6,lossless,0.9995703715630974,
cal,72d701b3a8b26e6687780bf6,jpeg85,0.9993051463415776,
cal,72d701b3a8b26e6687780bf6,transcode,0.9645302745369663,
cal,72f25bb647e76650dafc68aa,lossless,0.9992737609710458,
cal,72f25bb647e76650dafc68aa,jpeg85,0.9986140138696878,
cal,72f25bb647e76650dafc68aa,repost,0.9962776247248435,
cal,740d40016613bb151e04b844,lossless,0.9996577923942542,
cal,740d40016613bb151e04b844,jpeg85,0.9993471967980448,
cal,740d40016613bb151e04b844,repost,0.9979821628525233,
cal,740d40016613bb151e04b844,repost2,0.9945350688684599,
cal,72f25bb647e76650dafc68aa,repost2,0.9910664526670792,
cal,72f25bb647e76650dafc68aa,strip,0.9992737609710458,
cal,72f25bb647e76650dafc68aa,screenshot,0.9992493988168194,
cal,72f25bb647e76650dafc68aa,transcode,0.9389459506279165,
cal,73b59cae200a1b74dbeb60dc,repost,0.997577140046321,
cal,73b59cae200a1b74dbeb60dc,repost2,0.9937466422886969,
cal,73b59cae200a1b74dbeb60dc,strip,0.9995678972293821,
cal,73b59cae200a1b74dbeb60dc,screenshot,0.9995604028602052,
cal,74176f4b5603956f8e214248,jpeg85,0.9990164253767044,
cal,74176f4b5603956f8e214248,repost,0.997389154865747,
cal,74176f4b5603956f8e214248,repost2,0.9923827681831152,
cal,74176f4b5603956f8e214248,strip,0.9994843185838621,
cal,736bb6b9a84491773a3a071c,strip,0.9992886290838279,
cal,736bb6b9a84491773a3a071c,screenshot,0.9992678258387817,
cal,736bb6b9a84491773a3a071c,transcode,0.9549893863094586,
cal,7397092dbec593b3cc79f206,lossless,0.9997197465158317,
cal,7397092dbec593b3cc79f206,screenshot,0.9997054873375373,
cal,7397092dbec593b3cc79f206,transcode,0.9738723628313881,
cal,73b59cae200a1b74dbeb60dc,lossless,0.9995678972293821,
cal,73b59cae200a1b74dbeb60dc,jpeg85,0.999240720251832,
cal,73e812fe6beba1b95c684b42,repost2,0.9952466583646082,
cal,73e812fe6beba1b95c684b42,strip,0.9994606748819779,
cal,73e812fe6beba1b95c684b42,screenshot,0.9994364190806533,
cal,73e812fe6beba1b95c684b42,transcode,0.9677857217246103,
cal,73b59cae200a1b74dbeb60dc,transcode,0.9587226617313984,
cal,73e812fe6beba1b95c684b42,lossless,0.9994606748819779,
cal,73e812fe6beba1b95c684b42,jpeg85,0.9991789223813734,
cal,73e812fe6beba1b95c684b42,repost,0.9980469137448288,
cal,7502720a5bb3683a103d2f8f,lossless,0.9995398217263498,
cal,7502720a5bb3683a103d2f8f,jpeg85,0.9993061831416664,
cal,7502720a5bb3683a103d2f8f,repost,0.9984157245867358,
cal,7502720a5bb3683a103d2f8f,repost2,0.9952899269388301,
cal,74cfa577031dc5495bc6b6b4,repost,0.9811129181742194,
cal,74cfa577031dc5495bc6b6b4,repost2,0.9488914189583035,
cal,74cfa577031dc5495bc6b6b4,strip,0.9985795480973885,
cal,74cfa577031dc5495bc6b6b4,screenshot,0.9984550740922066,
cal,740d40016613bb151e04b844,strip,0.9996577923942542,
cal,740d40016613bb151e04b844,screenshot,0.9995960556747749,
cal,740d40016613bb151e04b844,transcode,0.964359830081072,
cal,74176f4b5603956f8e214248,lossless,0.9994843185838621,
cal,751e87419c8b9495e7ed67eb,jpeg85,0.9985354702723926,
cal,751e87419c8b9495e7ed67eb,repost,0.9958867099653274,
cal,751e87419c8b9495e7ed67eb,repost2,0.9884747245147145,
cal,751e87419c8b9495e7ed67eb,strip,0.999113551577403,
cal,74176f4b5603956f8e214248,screenshot,0.9994549051407714,
cal,74176f4b5603956f8e214248,transcode,0.954742826921781,
cal,74cfa577031dc5495bc6b6b4,lossless,0.9985795480973885,
cal,74cfa577031dc5495bc6b6b4,jpeg85,0.9936833680499434,
cal,74cfa577031dc5495bc6b6b4,transcode,0.8385070808842289,
cal,74d160a834d80095022d0565,lossless,0.9994332834919084,
cal,74d160a834d80095022d0565,jpeg85,0.999068746472864,
cal,74d160a834d80095022d0565,repost,0.9980953455836539,
cal,762319b288bf8774a79ed6d7,lossless,0.9980279098147972,
cal,762319b288bf8774a79ed6d7,jpeg85,0.9973056125524271,
cal,762319b288bf8774a79ed6d7,repost,0.9946472954668197,
cal,762319b288bf8774a79ed6d7,repost2,0.9884964860058636,
cal,74d160a834d80095022d0565,repost2,0.9955875817580608,
cal,74d160a834d80095022d0565,strip,0.9994332834919084,
cal,74d160a834d80095022d0565,screenshot,0.999417166597602,
cal,74d160a834d80095022d0565,transcode,0.9634474447634139,
cal,753ae811071e4d6d4eddb988,repost,0.9979787914809627,
cal,753ae811071e4d6d4eddb988,repost2,0.9944476225385918,
cal,753ae811071e4d6d4eddb988,strip,0.9995236207175369,
cal,753ae811071e4d6d4eddb988,screenshot,0.9994994282968555,
cal,762561d59c41875eb9ada122,jpeg85,0.9861354649394455,
cal,762561d59c41875eb9ada122,repost,0.9621185175503852,
cal,762561d59c41875eb9ada122,repost2,0.9005718099661467,
cal,762561d59c41875eb9ada122,strip,0.9936035065003147,
cal,7502720a5bb3683a103d2f8f,strip,0.9995398217263498,
cal,7502720a5bb3683a103d2f8f,screenshot,0.9995296190240871,
cal,7502720a5bb3683a103d2f8f,transcode,0.9713742780987815,
cal,751e87419c8b9495e7ed67eb,lossless,0.999113551577403,
cal,751e87419c8b9495e7ed67eb,screenshot,0.9990958858293777,
cal,751e87419c8b9495e7ed67eb,transcode,0.9183076486157001,
cal,753ae811071e4d6d4eddb988,lossless,0.9995236207175369,
cal,753ae811071e4d6d4eddb988,jpeg85,0.999197186568591,
cal,75ac987b552503384edd849d,repost2,0.9894239594254548,
cal,75ac987b552503384edd849d,strip,0.998719961838849,
cal,75ac987b552503384edd849d,screenshot,0.9986773240931066,
cal,75ac987b552503384edd849d,transcode,0.9292778451069136,
cal,76df1e74842e52e7568cbfba,lossless,0.9994298168069647,
cal,76df1e74842e52e7568cbfba,jpeg85,0.9991164559636547,
cal,76df1e74842e52e7568cbfba,repost,0.9977712993220428,
cal,76df1e74842e52e7568cbfba,repost2,0.9940679707497851,
cal,753ae811071e4d6d4eddb988,transcode,0.9616269458765353,
cal,75ac987b552503384edd849d,lossless,0.998719961838849,
cal,75ac987b552503384edd849d,jpeg85,0.9978625129388453,
cal,75ac987b552503384edd849d,repost,0.9954420115999877,
cal,762319b288bf8774a79ed6d7,strip,0.9980279098147972,
cal,762319b288bf8774a79ed6d7,screenshot,0.9980026811361761,
cal,762319b288bf8774a79ed6d7,transcode,0.9274633721905007,
cal,762561d59c41875eb9ada122,lossless,0.9936035065003147,
cal,77bc7dfe693d277b5f4dd71a,jpeg85,0.9985697356620165,
cal,77bc7dfe693d277b5f4dd71a,repost,0.9969341943772738,
cal,77bc7dfe693d277b5f4dd71a,repost2,0.9918119598356968,
cal,77bc7dfe693d277b5f4dd71a,strip,0.9990019806887838,
cal,762561d59c41875eb9ada122,screenshot,0.9935323790890156,
cal,762561d59c41875eb9ada122,transcode,0.7232150163144729,
cal,76d98ddb45f41a2fe3d197ea,lossless,0.999486568501098,
cal,76d98ddb45f41a2fe3d197ea,jpeg85,0.9992796090568928,
cal,76d98ddb45f41a2fe3d197ea,transcode,0.9649130022661228,
cal,76d9d7253699c1f68ba13231,lossless,0.9983161003588767,
cal,76d9d7253699c1f68ba13231,jpeg85,0.9974887474877265,
cal,76d9d7253699c1f68ba13231,repost,0.9953869684828691,
cal,78376fc9d3145148e1b47f87,repost,0.9984748893385457,
cal,78376fc9d3145148e1b47f87,repost2,0.9957181022400614,
cal,78376fc9d3145148e1b47f87,strip,0.9995874475856565,
cal,78376fc9d3145148e1b47f87,screenshot,0.999583506899088,
cal,76d9d7253699c1f68ba13231,repost2,0.9894198167234418,
cal,76d9d7253699c1f68ba13231,strip,0.9983161003588767,
cal,76d9d7253699c1f68ba13231,screenshot,0.9983012706987892,
cal,76d9d7253699c1f68ba13231,transcode,0.944010577813333,
cal,76d98ddb45f41a2fe3d197ea,repost,0.9985167950635626,
cal,76d98ddb45f41a2fe3d197ea,repost2,0.9960719334654675,
cal,76d98ddb45f41a2fe3d197ea,strip,0.999486568501098,
cal,76d98ddb45f41a2fe3d197ea,screenshot,0.999468514638582,
cal,786072d6a7a2b328152038dc,lossless,0.9966358195959032,
cal,786072d6a7a2b328152038dc,jpeg85,0.9915680757600208,
cal,786072d6a7a2b328152038dc,repost,0.9726198366275004,
cal,786072d6a7a2b328152038dc,repost2,0.9374246694456538,
cal,78d8a4cf51be94f3e3f0b10a,jpeg85,0.9986926066479171,
cal,78d8a4cf51be94f3e3f0b10a,repost,0.9962041188941113,
cal,78d8a4cf51be94f3e3f0b10a,repost2,0.9900137369698458,
cal,78d8a4cf51be94f3e3f0b10a,strip,0.999343163917164,
cal,76df1e74842e52e7568cbfba,strip,0.9994298168069647,
cal,76df1e74842e52e7568cbfba,screenshot,0.9994150474338859,
cal,76df1e74842e52e7568cbfba,transcode,0.9565383718160678,
cal,77bc7dfe693d277b5f4dd71a,lossless,0.9990019806887838,
cal,78376fc9d3145148e1b47f87,transcode,0.968114461804384,
cal,78579c705b6c702e46469bf0,lossless,0.999121432201202,
cal,78579c705b6c702e46469bf0,jpeg85,0.9987776576204382,
cal,78579c705b6c702e46469bf0,repost,0.9977118407474477,
cal,790ef0e67300eef41cafca9d,repost,0.9966050875151942,
cal,790ef0e67300eef41cafca9d,repost2,0.9903635968862579,
cal,790ef0e67300eef41cafca9d,strip,0.9993024306897363,
cal,790ef0e67300eef41cafca9d,screenshot,0.9992907618755401,
cal,77bc7dfe693d277b5f4dd71a,screenshot,0.9990034493321723,
cal,77bc7dfe693d277b5f4dd71a,transcode,0.9418082946001299,
cal,78376fc9d3145148e1b47f87,lossless,0.9995874475856565,
cal,78376fc9d3145148e1b47f87,jpeg85,0.9993204141864115,
cal,78579c705b6c702e46469bf0,repost2,0.9942943353406631,
cal,78579c705b6c702e46469bf0,strip,0.999121432201202,
cal,78579c705b6c702e46469bf0,screenshot,0.9991048618758335,
cal,78579c705b6c702e46469bf0,transcode,0.9621057793112765,
cal,7965485d5d3276177dfbcf86,lossless,0.9993441153656931,
cal,7965485d5d3276177dfbcf86,jpeg85,0.9989869265656773,
cal,7965485d5d3276177dfbcf86,repost,0.9971731760788022,
cal,7965485d5d3276177dfbcf86,repost2,0.9914385205005011,
cal,79a1d860a37ad02b4d5fb7e3,jpeg85,0.9987067645753905,
cal,79a1d860a37ad02b4d5fb7e3,repost,0.9970838634510738,
cal,79a1d860a37ad02b4d5fb7e3,repost2,0.99194675207426,
cal,79a1d860a37ad02b4d5fb7e3,strip,0.9990769567457684,
cal,786072d6a7a2b328152038dc,strip,0.9966358195959032,
cal,786072d6a7a2b328152038dc,screenshot,0.9963636804768516,
cal,786072d6a7a2b328152038dc,transcode,0.8165884588949185,
cal,78d8a4cf51be94f3e3f0b10a,lossless,0.999343163917164,
cal,79b9c930dbffdba62215816f,repost,0.9977340933232575,
cal,79b9c930dbffdba62215816f,repost2,0.9940220326030929,
cal,79b9c930dbffdba62215816f,strip,0.9994432885951842,
cal,79b9c930dbffdba62215816f,screenshot,0.9994183507131935,
cal,790ef0e67300eef41cafca9d,transcode,0.9431280576534348,
cal,793dceb439946ae134b2c955,lossless,0.9985139040568094,
cal,793dceb439946ae134b2c955,jpeg85,0.9978695304289866,
cal,793dceb439946ae134b2c955,repost,0.9966230267386472,
cal,78d8a4cf51be94f3e3f0b10a,screenshot,0.9993219526893679,
cal,78d8a4cf51be94f3e3f0b10a,transcode,0.9350824408519177,
cal,790ef0e67300eef41cafca9d,lossless,0.9993024306897363,
cal,790ef0e67300eef41cafca9d,jpeg85,0.9988099826747668,
cal,7a9b2f09e0386483bb760eb5,lossless,0.9975006706364453,
cal,7a9b2f09e0386483bb760eb5,jpeg85,0.9964511937677453,
cal,7a9b2f09e0386483bb760eb5,repost,0.9929402492825963,
cal,7a9b2f09e0386483bb760eb5,repost2,0.9849950080928449,
cal,793dceb439946ae134b2c955,repost2,0.9922597285118269,
cal,793dceb439946ae134b2c955,strip,0.9985139040568094,
cal,793dceb439946ae134b2c955,screenshot,0.9984977998229289,
cal,793dceb439946ae134b2c955,transcode,0.9529892390287893,
cal,7abc5a3da8d831731fc783f0,jpeg85,0.9993790410962158,
cal,7abc5a3da8d831731fc783f0,repost,0.99811639708673,
cal,7abc5a3da8d831731fc783f0,repost2,0.9948250173983287,
cal,7abc5a3da8d831731fc783f0,strip,0.9996766047455466,
cal,7965485d5d3276177dfbcf86,strip,0.9993441153656931,
cal,7965485d5d3276177dfbcf86,screenshot,0.9992453023864158,
cal,7965485d5d3276177dfbcf86,transcode,0.9534010910176396,
cal,79a1d860a37ad02b4d5fb7e3,lossless,0.9990769567457684,
cal,7b341eed41f0028785aa12e3,repost,0.9903724317812844,
cal,7b341eed41f0028785aa12e3,repost2,0.9783796985128562,
cal,7b341eed41f0028785aa12e3,strip,0.9976621826283418,
cal,7b341eed41f0028785aa12e3,screenshot,0.9976107215944121,
cal,79a1d860a37ad02b4d5fb7e3,screenshot,0.9990333138515786,
cal,79a1d860a37ad02b4d5fb7e3,transcode,0.9516173806617663,
cal,79b9c930dbffdba62215816f,lossless,0.9994432885951842,
cal,79b9c930dbffdba62215816f,jpeg85,0.9991473649360778,
cal,79b9c930dbffdba62215816f,transcode,0.9556485120572219,
cal,79e4164a2c88a1ce508b6566,lossless,0.9990192324035065,
cal,79e4164a2c88a1ce508b6566,jpeg85,0.9985263585806848,
cal,79e4164a2c88a1ce508b6566,repost,0.996800899706884,
cal,79e4164a2c88a1ce508b6566,repost2,0.9922669789665112,
cal,79e4164a2c88a1ce508b6566,strip,0.9990192324035065,
cal,79e4164a2c88a1ce508b6566,screenshot,0.998960575357462,
cal,79e4164a2c88a1ce508b6566,transcode,0.9537932567145884,
cal,7bd40cd1f794167ccccf712f,lossless,0.9993377227001132,
cal,7bd40cd1f794167ccccf712f,jpeg85,0.9989563504723922,
cal,7bd40cd1f794167ccccf712f,repost,0.9970556836856248,
cal,7bd40cd1f794167ccccf712f,repost2,0.991596468315067,
cal,7a9b2f09e0386483bb760eb5,strip,0.9975006706364453,
cal,7a9b2f09e0386483bb760eb5,screenshot,0.9974793197327113,
cal,7a9b2f09e0386483bb760eb5,transcode,0.9175251279550225,
cal,7abc5a3da8d831731fc783f0,lossless,0.9996766047455466,
cal,7c43341b2a26531abd05f669,jpeg85,0.9993263274088388,
cal,7c43341b2a26531abd05f669,repost,0.9986956080268639,
cal,7c43341b2a26531abd05f669,repost2,0.9967364648228731,
cal,7c43341b2a26531abd05f669,strip,0.9995263577447794,
cal,7abc5a3da8d831731fc783f0,screenshot,0.9996674437755869,
cal,7abc5a3da8d831731fc783f0,transcode,0.9684911468981561,
cal,7b341eed41f0028785aa12e3,lossless,0.9976621826283418,
cal,7b341eed41f0028785aa12e3,jpeg85,0.9962378166354687,
cal,7ca5c08d88e7347eac741470,repost,0.998013032810649,
cal,7ca5c08d88e7347eac741470,repost2,0.9951216775060214,
cal,7ca5c08d88e7347eac741470,strip,0.9994819194374964,
cal,7ca5c08d88e7347eac741470,screenshot,0.999462060870468,
cal,7d61bb212166b86dd9c50f6c,lossless,0.9992870701746311,
cal,7d61bb212166b86dd9c50f6c,jpeg85,0.9987525755830371,
cal,7d61bb212166b86dd9c50f6c,repost,0.9975433162774701,
cal,7d61bb212166b86dd9c50f6c,repost2,0.9929389604582428,
cal,7b341eed41f0028785aa12e3,transcode,0.9124285168377319,
cal,7bc19608973cf65996b54b33,lossless,0.9997656086905694,
cal,7bc19608973cf65996b54b33,jpeg85,0.9995435415773746,
cal,7bc19608973cf65996b54b33,repost,0.9987106445144717,
cal,7bc19608973cf65996b54b33,repost2,0.9971278563609265,
cal,7bc19608973cf65996b54b33,strip,0.9997656086905694,
cal,7bc19608973cf65996b54b33,screenshot,0.9997386424928413,
cal,7bc19608973cf65996b54b33,transcode,0.9773235046742381,
cal,7d791eb456cf2dc58acb3c8f,jpeg85,0.9988972058172304,
cal,7d791eb456cf2dc58acb3c8f,repost,0.997157806911343,
cal,7d791eb456cf2dc58acb3c8f,repost2,0.994070471661948,
cal,7d791eb456cf2dc58acb3c8f,strip,0.999228473976095,
cal,7bd40cd1f794167ccccf712f,strip,0.9993377227001132,
cal,7bd40cd1f794167ccccf712f,screenshot,0.999324431783381,
cal,7bd40cd1f794167ccccf712f,transcode,0.9615043660896765,
cal,7c43341b2a26531abd05f669,lossless,0.9995263577447794,
cal,7c43341b2a26531abd05f669,screenshot,0.9995160488547132,
cal,7c43341b2a26531abd05f669,transcode,0.9737623093151236,
cal,7ca5c08d88e7347eac741470,lossless,0.9994819194374964,
cal,7ca5c08d88e7347eac741470,jpeg85,0.999229078904417,
cal,7ca5c08d88e7347eac741470,transcode,0.9634044790079727,
cal,7cebcb0187c83b611797a76a,lossless,0.9991502222405486,
cal,7cebcb0187c83b611797a76a,jpeg85,0.9987470361070422,
cal,7cebcb0187c83b611797a76a,repost,0.9967720287892873,
cal,7d7c5518ec2f45734ee49804,repost,0.9961072842787952,
cal,7d7c5518ec2f45734ee49804,repost2,0.9897290424669927,
cal,7d7c5518ec2f45734ee49804,strip,0.9990451630788725,
cal,7d7c5518ec2f45734ee49804,screenshot,0.998980079416405,
cal,7e79a42a3a9ebdb9e198ec7f,lossless,0.9990946470356372,
cal,7e79a42a3a9ebdb9e198ec7f,jpeg85,0.9985444836638989,
cal,7e79a42a3a9ebdb9e198ec7f,repost,0.9966509706698427,
cal,7e79a42a3a9ebdb9e198ec7f,repost2,0.9919478814744739,
cal,7f4592f673ce8e6fa84f04cc,jpeg85,0.9984358053330377,
cal,7f4592f673ce8e6fa84f04cc,repost,0.9975887635431613,
cal,7f4592f673ce8e6fa84f04cc,repost2,0.9939560989962372,
cal,7f4592f673ce8e6fa84f04cc,strip,0.9988985240028957,
cal,7cebcb0187c83b611797a76a,repost2,0.9923573850761083,
cal,7cebcb0187c83b611797a76a,strip,0.9991502222405486,
cal,7cebcb0187c83b611797a76a,screenshot,0.9991402431806441,
cal,7cebcb0187c83b611797a76a,transcode,0.9443874053169344,
cal,7d61bb212166b86dd9c50f6c,strip,0.9992870701746311,
cal,7d61bb212166b86dd9c50f6c,screenshot,0.999260876461968,
cal,7d61bb212166b86dd9c50f6c,transcode,0.9583257404183744,
cal,7d791eb456cf2dc58acb3c8f,lossless,0.999228473976095,
cal,7d7c5518ec2f45734ee49804,transcode,0.9473168707321337,
cal,7e563e73efe6500753c08ed1,lossless,0.9995071141114852,
cal,7e563e73efe6500753c08ed1,jpeg85,0.9992254723460208,
cal,7e563e73efe6500753c08ed1,repost,0.9979234337167603,
cal,7f8f2b421986ae76e9913f9f,repost,0.9986988672834056,
cal,7f8f2b421986ae76e9913f9f,repost2,0.9968782701345175,
cal,7f8f2b421986ae76e9913f9f,strip,0.9996488821573015,
cal,7f8f2b421986ae76e9913f9f,screenshot,0.9996416294506292,
cal,7d791eb456cf2dc58acb3c8f,screenshot,0.9992183202039961,
cal,7d791eb456cf2dc58acb3c8f,transcode,0.9557913169901278,
cal,7d7c5518ec2f45734ee49804,lossless,0.9990451630788725,
cal,7d7c5518ec2f45734ee49804,jpeg85,0.9984584998621991,
cal,7e563e73efe6500753c08ed1,repost2,0.9944399111028869,
cal,7e563e73efe6500753c08ed1,strip,0.9995071141114852,
cal,7e563e73efe6500753c08ed1,screenshot,0.9994893365058398,
cal,7e563e73efe6500753c08ed1,transcode,0.9662100527140046,
cal,80898a4e35b0a2535300f983,lossless,0.9987824740604233,
cal,80898a4e35b0a2535300f983,jpeg85,0.9982392722767877,
cal,80898a4e35b0a2535300f983,repost,0.9959264875895693,
cal,80898a4e35b0a2535300f983,repost2,0.988188478469005,
cal,7e79a42a3a9ebdb9e198ec7f,strip,0.9990946470356372,
cal,7e79a42a3a9ebdb9e198ec7f,screenshot,0.9990858933084125,
cal,7e79a42a3a9ebdb9e198ec7f,transcode,0.9535383651365424,
cal,7f4592f673ce8e6fa84f04cc,lossless,0.9988985240028957,
cal,80aca41b1a10c499a8016030,jpeg85,0.9987222469380712,
cal,80aca41b1a10c499a8016030,repost,0.997771559459399,
cal,80aca41b1a10c499a8016030,repost2,0.9939174283851342,
cal,80aca41b1a10c499a8016030,strip,0.9991025114976257,
cal,7f4592f673ce8e6fa84f04cc,screenshot,0.9988997463333619,
cal,7f4592f673ce8e6fa84f04cc,transcode,0.9678668317676635,
cal,7f8f2b421986ae76e9913f9f,lossless,0.9996488821573015,
cal,7f8f2b421986ae76e9913f9f,jpeg85,0.9994821187978896,
cal,7f8f2b421986ae76e9913f9f,transcode,0.9752430927445636,
cal,80439ee7ba624d60a6de8ebe,lossless,0.999779400901948,
cal,80439ee7ba624d60a6de8ebe,jpeg85,0.9995045265111165,
cal,80439ee7ba624d60a6de8ebe,repost,0.9989449810008204,
cal,80b192da700b8acd292b6093,repost,0.9978740190357813,
cal,80b192da700b8acd292b6093,repost2,0.9946396598042487,
cal,80b192da700b8acd292b6093,strip,0.9997218226797995,
cal,80b192da700b8acd292b6093,screenshot,0.9997046379639112,
cal,810321b3c88e3bd82ed8997f,lossless,0.9982185317583845,
cal,810321b3c88e3bd82ed8997f,jpeg85,0.9975940569530485,
cal,810321b3c88e3bd82ed8997f,repost,0.9951766029744228,
cal,810321b3c88e3bd82ed8997f,repost2,0.988566414424941,
cal,80439ee7ba624d60a6de8ebe,repost2,0.9966625440717095,
cal,80439ee7ba624d60a6de8ebe,strip,0.999779400901948,
cal,80439ee7ba624d60a6de8ebe,screenshot,0.9997579482605705,
cal,80439ee7ba624d60a6de8ebe,transcode,0.9743066586695408,
cal,81a05b141e2b9db2c536353d,jpeg85,0.9990221887327271,
cal,81a05b141e2b9db2c536353d,repost,0.9980592424762625,
cal,81a05b141e2b9db2c536353d,repost2,0.9951667693262537,
cal,81a05b141e2b9db2c536353d,strip,0.9993823320747528,
cal,80b192da700b8acd292b6093,transcode,0.9652600679559752,
cal,80cbab22cfe595422bd08c7a,lossless,0.9989449162006256,
cal,80cbab22cfe595422bd08c7a,jpeg85,0.9980283894767318,
cal,80cbab22cfe595422bd08c7a,repost,0.995277036855129,
cal,80aca41b1a10c499a8016030,screenshot,0.9990840646067878,
cal,80aca41b1a10c499a8016030,transcode,0.9624083258038848,
cal,80b192da700b8acd292b6093,lossless,0.9997218226797995,
cal,80b192da700b8acd292b6093,jpeg85,0.9993301863820611,
cal,80898a4e35b0a2535300f983,strip,0.9987824740604233,
cal,80898a4e35b0a2535300f983,screenshot,0.9987573337882091,
cal,80898a4e35b0a2535300f983,transcode,0.9415957123235845,
cal,80aca41b1a10c499a8016030,lossless,0.9991025114976257,
cal,81b68e560ac83e99c5a1c205,repost,0.9974550215378982,
cal,81b68e560ac83e99c5a1c205,repost2,0.9933237201877667,
cal,81b68e560ac83e99c5a1c205,strip,0.9993284884972856,
cal,81b68e560ac83e99c5a1c205,screenshot,0.9992695914665815,
cal,82cb5554f516cb1594bea440,lossless,0.9994899976283277,
cal,82cb5554f516cb1594bea440,jpeg85,0.9991940201101521,
cal,82cb5554f516cb1594bea440,repost,0.997826039197803,
cal,82cb5554f516cb1594bea440,repost2,0.9939619746208125,
cal,8322f71120fbc73bea2f8127,jpeg85,0.9978624746754704,
cal,8322f71120fbc73bea2f8127,repost,0.9946894709438098,
cal,8322f71120fbc73bea2f8127,repost2,0.9877626282454068,
cal,8322f71120fbc73bea2f8127,strip,0.99868983003193,
cal,810321b3c88e3bd82ed8997f,strip,0.9982185317583845,
cal,810321b3c88e3bd82ed8997f,screenshot,0.9981906042760846,
cal,810321b3c88e3bd82ed8997f,transcode,0.9423895746091856,
cal,81a05b141e2b9db2c536353d,lossless,0.9993823320747528,
cal,81b68e560ac83e99c5a1c205,transcode,0.9460032776952731,
cal,81f29d1b95ca1ad8ba0a57e7,lossless,0.9996051314887815,
cal,81f29d1b95ca1ad8ba0a57e7,jpeg85,0.9993946290748665,
cal,81f29d1b95ca1ad8ba0a57e7,repost,0.9983771301820615,
cal,81a05b141e2b9db2c536353d,screenshot,0.9993598706517927,
cal,81a05b141e2b9db2c536353d,transcode,0.9602874275207967,
cal,81b68e560ac83e99c5a1c205,lossless,0.9993284884972856,
cal,81b68e560ac83e99c5a1c205,jpeg85,0.9989019019604675,
cal,80cbab22cfe595422bd08c7a,repost2,0.9895427086789169,
cal,80cbab22cfe595422bd08c7a,strip,0.9989449162006256,
cal,80cbab22cfe595422bd08c7a,screenshot,0.9988950365129231,
cal,80cbab22cfe595422bd08c7a,transcode,0.93905092029578,
cal,83251c5384f3aabcb21e8952,repost,0.9982456945018532,
cal,83251c5384f3aabcb21e8952,repost2,0.9957324985675187,
cal,83251c5384f3aabcb21e8952,strip,0.999638721627501,
cal,83251c5384f3aabcb21e8952,screenshot,0.9996097364321006,
cal,81f29d1b95ca1ad8ba0a57e7,repost2,0.9955805774286184,
cal,81f29d1b95ca1ad8ba0a57e7,strip,0.9996051314887815,
cal,81f29d1b95ca1ad8ba0a57e7,screenshot,0.9995682740041298,
cal,81f29d1b95ca1ad8ba0a57e7,transcode,0.9667073595348337,
cal,83ab32e14c3556c00c904c62,lossless,0.9992809561358905,
cal,83ab32e14c3556c00c904c62,jpeg85,0.9988491647895019,
cal,83ab32e14c3556c00c904c62,repost,0.9972247588210507,
cal,83ab32e14c3556c00c904c62,repost2,0.9933221044705867,
cal,83aff49e75060b5cd9ac919c,jpeg85,0.998788452361957,
cal,83aff49e75060b5cd9ac919c,repost,0.9972056332623219,
cal,83aff49e75060b5cd9ac919c,repost2,0.9922073183395341,
cal,83aff49e75060b5cd9ac919c,strip,0.9991936611905781,
cal,82cb5554f516cb1594bea440,strip,0.9994899976283277,
cal,82cb5554f516cb1594bea440,screenshot,0.9994687456425057,
cal,82cb5554f516cb1594bea440,transcode,0.960425568762151,
cal,8322f71120fbc73bea2f8127,lossless,0.99868983003193,
cal,840d1a4bb5da83e48949dc2c,repost,0.988998390313677,
cal,840d1a4bb5da83e48949dc2c,repost2,0.9734399223494175,
cal,840d1a4bb5da83e48949dc2c,strip,0.9966758937693274,
cal,840d1a4bb5da83e48949dc2c,screenshot,0.996665308211314,
cal,8322f71120fbc73bea2f8127,screenshot,0.9986123645695477,
cal,8322f71120fbc73bea2f8127,transcode,0.9223065762084259,
cal,83251c5384f3aabcb21e8952,lossless,0.999638721627501,
cal,83251c5384f3aabcb21e8952,jpeg85,0.9993970032024181,
cal,851bc366c480597ca09bd2e6,lossless,0.9993397015935185,
cal,851bc366c480597ca09bd2e6,jpeg85,0.9990260540768267,
cal,851bc366c480597ca09bd2e6,repost,0.9974660102332936,
cal,851bc366c480597ca09bd2e6,repost2,0.9943476234322064,
cal,838d0fcabf08909e9a6acb9b,repost2,0.9927780502069066,
cal,838d0fcabf08909e9a6acb9b,strip,0.9989738005394042,
cal,838d0fcabf08909e9a6acb9b,screenshot,0.9989626193384962,
cal,838d0fcabf08909e9a6acb9b,transcode,0.9639497869517604,
cal,85c82e16699e344dfc544ed8,jpeg85,0.9986777736471034,
cal,85c82e16699e344dfc544ed8,repost,0.997229350258604,
cal,85c82e16699e344dfc544ed8,repost2,0.9930282615828694,
cal,85c82e16699e344dfc544ed8,strip,0.9993011242137095,
cal,83ab32e14c3556c00c904c62,strip,0.9992809561358905,
cal,83ab32e14c3556c00c904c62,screenshot,0.9992591097193684,
cal,83ab32e14c3556c00c904c62,transcode,0.9567240416048628,
cal,83aff49e75060b5cd9ac919c,lossless,0.9991936611905781,
cal,83aff49e75060b5cd9ac919c,screenshot,0.9991784260360967,
cal,83aff49e75060b5cd9ac919c,transcode,0.9446341876318206,
cal,840d1a4bb5da83e48949dc2c,lossless,0.9966758937693274,
cal,840d1a4bb5da83e48949dc2c,jpeg85,0.995246390160544,
cal,83251c5384f3aabcb21e8952,transcode,0.9595244982601708,
cal,838d0fcabf08909e9a6acb9b,lossless,0.9989738005394042,
cal,838d0fcabf08909e9a6acb9b,jpeg85,0.9985498285935145,
cal,838d0fcabf08909e9a6acb9b,repost,0.9974174720458494,
cal,840d1a4bb5da83e48949dc2c,transcode,0.8983595909167561,
cal,84ea79265970b22b4b48d14e,lossless,0.9995230896959109,
cal,84ea79265970b22b4b48d14e,jpeg85,0.9991277977167367,
cal,84ea79265970b22b4b48d14e,repost,0.9976748245607553,
cal,85d8b3aa6a769929211b8be3,repost,0.9975455261981597,
cal,85d8b3aa6a769929211b8be3,repost2,0.9935648813378133,
cal,85d8b3aa6a769929211b8be3,strip,0.9994062906108284,
cal,85d8b3aa6a769929211b8be3,screenshot,0.9993913381099238,
cal,84ea79265970b22b4b48d14e,repost2,0.9921401531864125,
cal,84ea79265970b22b4b48d14e,strip,0.9995230896959109,
cal,84ea79265970b22b4b48d14e,screenshot,0.9994743586990079,
cal,84ea79265970b22b4b48d14e,transcode,0.9488989226038352,
cal,861c1c3da5b39962415da46c,lossless,0.9984642016020646,
cal,861c1c3da5b39962415da46c,jpeg85,0.9942526009361011,
cal,861c1c3da5b39962415da46c,repost,0.9803997498008554,
cal,861c1c3da5b39962415da46c,repost2,0.9529610150458308,
cal,851bc366c480597ca09bd2e6,strip,0.9993397015935185,
cal,851bc366c480597ca09bd2e6,screenshot,0.9993202621456576,
cal,851bc366c480597ca09bd2e6,transcode,0.9533541997738495,
cal,85c82e16699e344dfc544ed8,lossless,0.9993011242137095,
cal,86d54fbbea6c72b914802474,jpeg85,0.9985780928644443,
cal,86d54fbbea6c72b914802474,repost,0.9965092304930783,
cal,86d54fbbea6c72b914802474,repost2,0.9911852810139006,
cal,86d54fbbea6c72b914802474,strip,0.9991866509080242,
cal,85c82e16699e344dfc544ed8,screenshot,0.9992638490584048,
cal,85c82e16699e344dfc544ed8,transcode,0.9608579120282716,
cal,85d8b3aa6a769929211b8be3,lossless,0.9994062906108284,
cal,85d8b3aa6a769929211b8be3,jpeg85,0.9990171147122386,
cal,85d8b3aa6a769929211b8be3,transcode,0.9590142427774258,
cal,85e452f48c1b1dff44c6bc74,lossless,0.9989543779178709,
cal,85e452f48c1b1dff44c6bc74,jpeg85,0.9983235807842664,
cal,85e452f48c1b1dff44c6bc74,repost,0.9958916637205635,
cal,872a90dbe90c128489bde54e,repost,0.9973917857602038,
cal,872a90dbe90c128489bde54e,repost2,0.9929315071810395,
cal,872a90dbe90c128489bde54e,strip,0.9993269668093494,
cal,872a90dbe90c128489bde54e,screenshot,0.9993103603774264,
cal,8795604f3a772f9c854cb411,lossless,0.9991000372373587,
cal,8795604f3a772f9c854cb411,jpeg85,0.9986435495268524,
cal,8795604f3a772f9c854cb411,repost,0.9972815571901901,
cal,8795604f3a772f9c854cb411,repost2,0.9913664348369764,
cal,85e452f48c1b1dff44c6bc74,repost2,0.9911852938916079,
cal,85e452f48c1b1dff44c6bc74,strip,0.9989543779178709,
cal,85e452f48c1b1dff44c6bc74,screenshot,0.9989247915196979,
cal,85e452f48c1b1dff44c6bc74,transcode,0.9292207939238013,
cal,861c1c3da5b39962415da46c,strip,0.9984642016020646,
cal,861c1c3da5b39962415da46c,screenshot,0.9983762404732137,
cal,861c1c3da5b39962415da46c,transcode,0.8769833088548608,
cal,86d54fbbea6c72b914802474,lossless,0.9991866509080242,
cal,86d54fbbea6c72b914802474,screenshot,0.9991585483255596,
cal,86d54fbbea6c72b914802474,transcode,0.9533302710911156,
cal,872a90dbe90c128489bde54e,lossless,0.9993269668093494,
cal,872a90dbe90c128489bde54e,jpeg85,0.9989577199182705,
cal,872a90dbe90c128489bde54e,transcode,0.9519829781802879,
cal,877f5e81cce368908549242f,lossless,0.9972179862968261,
cal,877f5e81cce368908549242f,jpeg85,0.9909605281272286,
cal,877f5e81cce368908549242f,repost,0.9760599477073401,
cal,87ae2ccc45edb8abe7e3fb6b,repost,0.9970039269096503,
cal,87ae2ccc45edb8abe7e3fb6b,repost2,0.9908541216583733,
cal,87ae2ccc45edb8abe7e3fb6b,strip,0.998985980620852,
cal,87ae2ccc45edb8abe7e3fb6b,screenshot,0.99898830062363,
cal,879b55f33232557f975d3799,jpeg85,0.997894788532882,
cal,879b55f33232557f975d3799,repost,0.9960453404626874,
cal,879b55f33232557f975d3799,repost2,0.9911131702335062,
cal,879b55f33232557f975d3799,strip,0.9985455900425493,
cal,883a4ae9f87ebb8dd516fbc2,lossless,0.9895410093658817,
cal,883a4ae9f87ebb8dd516fbc2,jpeg85,0.9713211493023635,
cal,883a4ae9f87ebb8dd516fbc2,repost,0.9486327543166181,
cal,883a4ae9f87ebb8dd516fbc2,repost2,0.8975953312818439,
cal,884b2030a6cd87106d2e4e44,jpeg85,0.9994942806230974,
cal,884b2030a6cd87106d2e4e44,repost,0.9988422263020701,
cal,884b2030a6cd87106d2e4e44,repost2,0.9970248649600344,
cal,884b2030a6cd87106d2e4e44,strip,0.9997036958555133,
cal,879b55f33232557f975d3799,screenshot,0.9985440062579078,
cal,879b55f33232557f975d3799,transcode,0.9481302721694339,
cal,87ae2ccc45edb8abe7e3fb6b,lossless,0.998985980620852,
cal,87ae2ccc45edb8abe7e3fb6b,jpeg85,0.9984550602582574,
cal,877f5e81cce368908549242f,repost2,0.9450670523772633,
cal,877f5e81cce368908549242f,strip,0.9972179862968261,
cal,877f5e81cce368908549242f,screenshot,0.9969440623227419,
cal,877f5e81cce368908549242f,transcode,0.7666710249004812,
cal,87ae2ccc45edb8abe7e3fb6b,transcode,0.9451837276122114,
cal,87e190adbe849ea9bc7aaa7b,lossless,0.9994902815898159,
cal,87e190adbe849ea9bc7aaa7b,jpeg85,0.9991278305796977,
cal,87e190adbe849ea9bc7aaa7b,repost,0.997544887632276,
cal,87e190adbe849ea9bc7aaa7b,repost2,0.9929394671147894,
cal,87e190adbe849ea9bc7aaa7b,strip,0.9994902815898159,
cal,87e190adbe849ea9bc7aaa7b,screenshot,0.999463136091789,
cal,87e190adbe849ea9bc7aaa7b,transcode,0.9510701611693396,
cal,884c44c61ac2dad8057e51eb,repost,0.9978598395072137,
cal,884c44c61ac2dad8057e51eb,repost2,0.9939426792623854,
cal,884c44c61ac2dad8057e51eb,strip,0.9994213181142955,
cal,884c44c61ac2dad8057e51eb,screenshot,0.9993979245790826,
cal,8795604f3a772f9c854cb411,strip,0.9991000372373587,
cal,8795604f3a772f9c854cb411,screenshot,0.9990790310916707,
cal,8795604f3a772f9c854cb411,transcode,0.9439192583460588,
cal,879b55f33232557f975d3799,lossless,0.9985455900425493,
cal,88629fe665044a77aecf1714,lossless,0.9993390334428747,
cal,88629fe665044a77aecf1714,jpeg85,0.9989301344237146,
cal,88629fe665044a77aecf1714,repost,0.9978757196795619,
cal,88629fe665044a77aecf1714,repost2,0.9936944916280589,
cal,883a4ae9f87ebb8dd516fbc2,strip,0.9895410093658817,
cal,883a4ae9f87ebb8dd516fbc2,screenshot,0.9894852805569462,
cal,883a4ae9f87ebb8dd516fbc2,transcode,0.7681035608216075,
cal,884b2030a6cd87106d2e4e44,lossless,0.9997036958555133,
cal,884b2030a6cd87106d2e4e44,screenshot,0.9996919229308151,
cal,884b2030a6cd87106d2e4e44,transcode,0.9783765524511884,
cal,884c44c61ac2dad8057e51eb,lossless,0.9994213181142955,
cal,884c44c61ac2dad8057e51eb,jpeg85,0.9990854819166873,
cal,894e2042cb100c53341b5819,jpeg85,0.9987386290664194,
cal,894e2042cb100c53341b5819,repost,0.9970590579751626,
cal,894e2042cb100c53341b5819,repost2,0.9923739342834372,
cal,894e2042cb100c53341b5819,strip,0.9991851859035523,
cal,8995633ab93d23af93609602,repost,0.9979385673508323,
cal,8995633ab93d23af93609602,repost2,0.9947596688035601,
cal,8995633ab93d23af93609602,strip,0.9991797708681555,
cal,8995633ab93d23af93609602,screenshot,0.9991765414146766,
cal,884c44c61ac2dad8057e51eb,transcode,0.9485497578540075,
cal,884e472807ff74fd83184ec8,lossless,0.9993487789111942,
cal,884e472807ff74fd83184ec8,jpeg85,0.9989176740704064,
cal,884e472807ff74fd83184ec8,repost,0.9977181273266638,
cal,8a1136f77787268fc9737a90,lossless,0.9975698902802536,
cal,8a1136f77787268fc9737a90,jpeg85,0.9967354524541732,
cal,8a1136f77787268fc9737a90,repost,0.9943336338971932,
cal,8a1136f77787268fc9737a90,repost2,0.9861096417231546,
cal,8a37da222c479c318046593f,jpeg85,0.9991987480892258,
cal,8a37da222c479c318046593f,repost,0.9978233362925111,
cal,8a37da222c479c318046593f,repost2,0.9947956022814531,
cal,8a37da222c479c318046593f,strip,0.9995082646644425,
cal,8995633ab93d23af93609602,transcode,0.959427074042196,
cal,899a3da56c5bf59eeeae5a52,lossless,0.9990152706857298,
cal,899a3da56c5bf59eeeae5a52,jpeg85,0.9984735753626067,
cal,899a3da56c5bf59eeeae5a52,repost,0.9958666310997308,
cal,88629fe665044a77aecf1714,strip,0.9993390334428747,
cal,88629fe665044a77aecf1714,screenshot,0.9993235769033183,
cal,88629fe665044a77aecf1714,transcode,0.9584157568381915,
cal,894e2042cb100c53341b5819,lossless,0.9991851859035523,
cal,884e472807ff74fd83184ec8,repost2,0.9942899038203635,
cal,884e472807ff74fd83184ec8,strip,0.9993487789111942,
cal,884e472807ff74fd83184ec8,screenshot,0.9993370022471796,
cal,884e472807ff74fd83184ec8,transcode,0.9703825475376819,
cal,894e2042cb100c53341b5819,screenshot,0.9991522529699618,
cal,894e2042cb100c53341b5819,transcode,0.9475828291896521,
cal,8995633ab93d23af93609602,lossless,0.9991797708681555,
cal,8995633ab93d23af93609602,jpeg85,0.998801572227432,
cal,899a3da56c5bf59eeeae5a52,repost2,0.9903676340369664,
cal,899a3da56c5bf59eeeae5a52,strip,0.9990152706857298,
cal,899a3da56c5bf59eeeae5a52,screenshot,0.9989826301978819,
cal,899a3da56c5bf59eeeae5a52,transcode,0.9408276297656352,
cal,8a7d6200a79a23984f8bbc53,repost,0.9976776681230815,
cal,8a7d6200a79a23984f8bbc53,repost2,0.9942433741793497,
cal,8a7d6200a79a23984f8bbc53,strip,0.999542282591716,
cal,8a7d6200a79a23984f8bbc53,screenshot,0.999510532454558,
cal,8a1136f77787268fc9737a90,strip,0.9975698902802536,
cal,8a1136f77787268fc9737a90,screenshot,0.9975231801986655,
cal,8a1136f77787268fc9737a90,transcode,0.9346753621782299,
cal,8a37da222c479c318046593f,lossless,0.9995082646644425,
cal,8bc6edd857064989b36133b4,jpeg85,0.9989686871233866,
cal,8bc6edd857064989b36133b4,repost,0.9977417735549594,
cal,8bc6edd857064989b36133b4,repost2,0.9930391116397193,
cal,8bc6edd857064989b36133b4,strip,0.9994182635672254,
cal,8af2ed3bf0dbfa8095f08796,lossless,0.9993107402752438,
cal,8af2ed3bf0dbfa8095f08796,jpeg85,0.9990009080151977,
cal,8af2ed3bf0dbfa8095f08796,repost,0.9975038716194596,
cal,8af2ed3bf0dbfa8095f08796,repost2,0.9939244103266808,
cal,8a7d6200a79a23984f8bbc53,transcode,0.9558559454255677,
cal,8aed3ac8de0f0a261d1fe4b9,lossless,0.9995204581251603,
cal,8aed3ac8de0f0a261d1fe4b9,jpeg85,0.9992348549527692,
cal,8aed3ac8de0f0a261d1fe4b9,repost,0.9980866802374982,
cal,8bcd63914c13e165188adc47,repost,0.9981872449280371,
cal,8bcd63914c13e165188adc47,repost2,0.9948959868350989,
cal,8bcd63914c13e165188adc47,strip,0.9996750535375571,
cal,8bcd63914c13e165188adc47,screenshot,0.9996513037659266,
cal,8c06d80fb539a6fc775fa887,lossless,0.9994413698648833,
cal,8c06d80fb539a6fc775fa887,jpeg85,0.9990715262245945,
cal,8c06d80fb539a6fc775fa887,repost,0.9974569272446778,
cal,8c06d80fb539a6fc775fa887,repost2,0.9937382088394257,
cal,8a37da222c479c318046593f,screenshot,0.9994904192908561,
cal,8a37da222c479c318046593f,transcode,0.9598815452519026,
cal,8a7d6200a79a23984f8bbc53,lossless,0.999542282591716,
cal,8a7d6200a79a23984f8bbc53,jpeg85,0.9992248464537328,
cal,8aed3ac8de0f0a261d1fe4b9,repost2,0.9950342856290335,
cal,8aed3ac8de0f0a261d1fe4b9,strip,0.9995204581251603,
cal,8aed3ac8de0f0a261d1fe4b9,screenshot,0.9995094532525857,
cal,8aed3ac8de0f0a261d1fe4b9,transcode,0.9712760894955235,
cal,8c331c2fd7498de50d005854,jpeg85,0.9993763938226978,
cal,8c331c2fd7498de50d005854,repost,0.9981334354429373,
cal,8c331c2fd7498de50d005854,repost2,0.9958747626861135,
cal,8c331c2fd7498de50d005854,strip,0.9995722077029046,
cal,8bc6edd857064989b36133b4,screenshot,0.9994113307750042,
cal,8bc6edd857064989b36133b4,transcode,0.958768115265203,
cal,8bcd63914c13e165188adc47,lossless,0.9996750535375571,
cal,8bcd63914c13e165188adc47,jpeg85,0.9993915656573951,
cal,8bcd63914c13e165188adc47,transcode,0.9622836749597545,
cal,8beb0ef7fdafa7d58b963f47,lossless,0.999658828053948,
cal,8beb0ef7fdafa7d58b963f47,jpeg85,0.999405458539706,
cal,8beb0ef7fdafa7d58b963f47,repost,0.9981263002914703,
cal,8c6cd1e58e0fdb0e4c0deb47,repost,0.9977453892754278,
cal,8c6cd1e58e0fdb0e4c0deb47,repost2,0.9933769536079953,
cal,8c6cd1e58e0fdb0e4c0deb47,strip,0.9994332418616199,
cal,8c6cd1e58e0fdb0e4c0deb47,screenshot,0.9994260303066025,
cal,8af2ed3bf0dbfa8095f08796,strip,0.9993107402752438,
cal,8af2ed3bf0dbfa8095f08796,screenshot,0.9992862113983859,
cal,8af2ed3bf0dbfa8095f08796,transcode,0.9607396690087218,
cal,8bc6edd857064989b36133b4,lossless,0.9994182635672254,
cal,8ce9a883a89e5c57f20becb1,lossless,0.9989624802391986,
cal,8ce9a883a89e5c57f20becb1,jpeg85,0.9984315295450866,
cal,8ce9a883a89e5c57f20becb1,repost,0.9979180387429183,
cal,8ce9a883a89e5c57f20becb1,repost2,0.9948626497462917,
cal,8d2171a11b32b935fc61587e,jpeg85,0.9995161977171185,
cal,8d2171a11b32b935fc61587e,repost,0.998770958344324,
cal,8d2171a11b32b935fc61587e,repost2,0.9961619178803963,
cal,8d2171a11b32b935fc61587e,strip,0.9996650959501482,
cal,8c06d80fb539a6fc775fa887,strip,0.9994413698648833,
cal,8c06d80fb539a6fc775fa887,screenshot,0.9993643777077379,
cal,8c06d80fb539a6fc775fa887,transcode,0.9670167965848538,
cal,8c331c2fd7498de50d005854,lossless,0.9995722077029046,
cal,8beb0ef7fdafa7d58b963f47,repost2,0.9956066986936506,
cal,8beb0ef7fdafa7d58b963f47,strip,0.999658828053948,
cal,8beb0ef7fdafa7d58b963f47,screenshot,0.9996335947241977,
cal,8beb0ef7fdafa7d58b963f47,transcode,0.9666347484869651,
cal,8c331c2fd7498de50d005854,screenshot,0.9995624469275278,
cal,8c331c2fd7498de50d005854,transcode,0.9752925891338287,
cal,8c6cd1e58e0fdb0e4c0deb47,lossless,0.9994332418616199,
cal,8c6cd1e58e0fdb0e4c0deb47,jpeg85,0.998978494463169,
cal,8c6cd1e58e0fdb0e4c0deb47,transcode,0.9436624127175077,
cal,8cc14507534aebb94441245b,lossless,0.9993857989823409,
cal,8cc14507534aebb94441245b,jpeg85,0.9990740626498166,
cal,8cc14507534aebb94441245b,repost,0.9977254827384138,
cal,8d814d0d3fff07f8138e515a,lossless,0.9989869617834686,
cal,8d814d0d3fff07f8138e515a,jpeg85,0.9984361090020448,
cal,8d814d0d3fff07f8138e515a,repost,0.995718643712292,
cal,8d814d0d3fff07f8138e515a,repost2,0.990546893525301,
cal,8cc14507534aebb94441245b,repost2,0.9943490964373957,
cal,8cc14507534aebb94441245b,strip,0.9993857989823409,
cal,8cc14507534aebb94441245b,screenshot,0.99934662922276,
cal,8cc14507534aebb94441245b,transcode,0.9627479073946426,
cal,8ce9a883a89e5c57f20becb1,strip,0.9989624802391986,
cal,8ce9a883a89e5c57f20becb1,screenshot,0.9989465818704006,
cal,8ce9a883a89e5c57f20becb1,transcode,0.9648931600954334,
cal,8d2171a11b32b935fc61587e,lossless,0.9996650959501482,
cal,8dc7e8cde6fe296a9428825b,jpeg85,0.999004959706894,
cal,8dc7e8cde6fe296a9428825b,repost,0.9978412821640521,
cal,8dc7e8cde6fe296a9428825b,repost2,0.9940684336054771,
cal,8dc7e8cde6fe296a9428825b,strip,0.9993706163148312,
cal,8d2e4ed0e383adb62e4a7ed4,repost,0.9960874324635995,
cal,8d2e4ed0e383adb62e4a7ed4,repost2,0.9902127399761057,
cal,8d2e4ed0e383adb62e4a7ed4,strip,0.99913431226963,
cal,8d2e4ed0e383adb62e4a7ed4,screenshot,0.9991178214486899,
cal,8d2171a11b32b935fc61587e,screenshot,0.9996615892827064,
cal,8d2171a11b32b935fc61587e,transcode,0.969522221826232,
cal,8d2e4ed0e383adb62e4a7ed4,lossless,0.99913431226963,
cal,8d2e4ed0e383adb62e4a7ed4,jpeg85,0.9986172410182896,
cal,8dcfb3253666daae14226dfc,repost,0.9953714451968209,
cal,8dcfb3253666daae14226dfc,repost2,0.987399736836872,
cal,8dcfb3253666daae14226dfc,strip,0.9988858262126221,
cal,8dcfb3253666daae14226dfc,screenshot,0.9988404323895398,
cal,8d2e4ed0e383adb62e4a7ed4,transcode,0.9373557053520762,
cal,8d42fd0c16d3e99949ee8e03,lossless,0.9992942120003924,
cal,8d42fd0c16d3e99949ee8e03,jpeg85,0.9986470401557204,
cal,8d42fd0c16d3e99949ee8e03,repost,0.9961006230560934,
cal,8d42fd0c16d3e99949ee8e03,repost2,0.9902154016094283,
cal,8d42fd0c16d3e99949ee8e03,strip,0.9992942120003924,
cal,8d42fd0c16d3e99949ee8e03,screenshot,0.9992675102967361,
cal,8d42fd0c16d3e99949ee8e03,transcode,0.935678310673064,
cal,8ed3f7742f5859f2c3e35e35,lossless,0.999262016069054,
cal,8ed3f7742f5859f2c3e35e35,jpeg85,0.9989716943511228,
cal,8ed3f7742f5859f2c3e35e35,repost,0.9970028066484676,
cal,8ed3f7742f5859f2c3e35e35,repost2,0.9926314926153806,
cal,8ef8f872e21fe91a606958f0,jpeg85,0.985030823848765,
cal,8ef8f872e21fe91a606958f0,repost,0.961405331187037,
cal,8ef8f872e21fe91a606958f0,repost2,0.9198118821501302,
cal,8ef8f872e21fe91a606958f0,strip,0.9944585102136663,
cal,8d814d0d3fff07f8138e515a,strip,0.9989869617834686,
cal,8d814d0d3fff07f8138e515a,screenshot,0.998984017868987,
cal,8d814d0d3fff07f8138e515a,transcode,0.9350476816806952,
cal,8dc7e8cde6fe296a9428825b,lossless,0.9993706163148312,
cal,8f0442d04d2373fb5a9abb51,repost,0.9960558220656723,
cal,8f0442d04d2373fb5a9abb51,repost2,0.9904979892998566,
cal,8f0442d04d2373fb5a9abb51,strip,0.9986991095684252,
cal,8f0442d04d2373fb5a9abb51,screenshot,0.998680355948961,
cal,8dc7e8cde6fe296a9428825b,screenshot,0.9993557377266701,
cal,8dc7e8cde6fe296a9428825b,transcode,0.9525271267078613,
cal,8dcfb3253666daae14226dfc,lossless,0.9988858262126221,
cal,8dcfb3253666daae14226dfc,jpeg85,0.9982659926217374,
cal,8dcfb3253666daae14226dfc,transcode,0.9239192624426714,
cal,8e37374b64301fdc3eba3dbe,lossless,0.9992269870929524,
cal,8e37374b64301fdc3eba3dbe,jpeg85,0.9988427389343402,
cal,8e37374b64301fdc3eba3dbe,repost,0.9973443459406237,
cal,8fa00191b298dafd4909e02f,lossless,0.9993607186984071,
cal,8fa00191b298dafd4909e02f,jpeg85,0.9987981028282765,
cal,8fa00191b298dafd4909e02f,repost,0.9969262625192352,
cal,8fa00191b298dafd4909e02f,repost2,0.992448157650266,
cal,8ff5ca55dbe9482e50cf6e65,jpeg85,0.9993781651925598,
cal,8ff5ca55dbe9482e50cf6e65,repost,0.9981504881535848,
cal,8ff5ca55dbe9482e50cf6e65,repost2,0.9944582274750663,
cal,8ff5ca55dbe9482e50cf6e65,strip,0.9996682966169896,
cal,8ed3f7742f5859f2c3e35e35,strip,0.999262016069054,
cal,8ed3f7742f5859f2c3e35e35,screenshot,0.9992459769093942,
cal,8ed3f7742f5859f2c3e35e35,transcode,0.946746176125769,
cal,8ef8f872e21fe91a606958f0,lossless,0.9944585102136663,
cal,8e37374b64301fdc3eba3dbe,repost2,0.9908258940028025,
cal,8e37374b64301fdc3eba3dbe,strip,0.9992269870929524,
cal,8e37374b64301fdc3eba3dbe,screenshot,0.999191867274971,
cal,8e37374b64301fdc3eba3dbe,transcode,0.9554053463536001,
cal,8f0442d04d2373fb5a9abb51,transcode,0.942065533024671,
cal,8f4fbd9c4f2b5a17ca07136f,lossless,0.9994448435422123,
cal,8f4fbd9c4f2b5a17ca07136f,jpeg85,0.9992192174968801,
cal,8f4fbd9c4f2b5a17ca07136f,repost,0.998274160528789,
cal,8ef8f872e21fe91a606958f0,screenshot,0.9942430629740222,
cal,8ef8f872e21fe91a606958f0,transcode,0.7705134372603665,
cal,8f0442d04d2373fb5a9abb51,lossless,0.9986991095684252,
cal,8f0442d04d2373fb5a9abb51,jpeg85,0.9981434753919928,
cal,90009e89e1618a2d78b0fb4d,repost,0.9972915496873728,
cal,90009e89e1618a2d78b0fb4d,repost2,0.9932571870417476,
cal,90009e89e1618a2d78b0fb4d,strip,0.999180271103234,
cal,90009e89e1618a2d78b0fb4d,screenshot,0.9991645573852223,
cal,8f4fbd9c4f2b5a17ca07136f,repost2,0.9955619390146171,
cal,8f4fbd9c4f2b5a17ca07136f,strip,0.9994448435422123,
cal,8f4fbd9c4f2b5a17ca07136f,screenshot,0.9994328011530899,
cal,8f4fbd9c4f2b5a17ca07136f,transcode,0.9701313890046462,
cal,905939493df0c9f259027652,lossless,0.9955616282995245,
cal,905939493df0c9f259027652,jpeg85,0.9900783256406345,
cal,905939493df0c9f259027652,repost,0.9712350870565393,
cal,905939493df0c9f259027652,repost2,0.9335943999170454,
cal,908ef57bdfc542d35fa1b509,jpeg85,0.9980157328600885,
cal,908ef57bdfc542d35fa1b509,repost,0.9953666806747469,
cal,908ef57bdfc542d35fa1b509,repost2,0.9887282196129927,
cal,908ef57bdfc542d35fa1b509,strip,0.9988912903630816,
cal,8fa00191b298dafd4909e02f,strip,0.9993607186984071,
cal,8fa00191b298dafd4909e02f,screenshot,0.9993393962871119,
cal,8fa00191b298dafd4909e02f,transcode,0.9488736483363912,
cal,8ff5ca55dbe9482e50cf6e65,lossless,0.9996682966169896,
cal,9099d7a51686799363df7887,repost,0.9964478353047168,
cal,9099d7a51686799363df7887,repost2,0.9909164642716519,
cal,9099d7a51686799363df7887,strip,0.9991060819880891,
cal,9099d7a51686799363df7887,screenshot,0.9990882436801183,
cal,8ff5ca55dbe9482e50cf6e65,screenshot,0.9996486211438446,
cal,8ff5ca55dbe9482e50cf6e65,transcode,0.9659967706226161,
cal,90009e89e1618a2d78b0fb4d,lossless,0.999180271103234,
cal,90009e89e1618a2d78b0fb4d,jpeg85,0.9988402044408217,
cal,90009e89e1618a2d78b0fb4d,transcode,0.9480198908819553,
cal,90140219c757167e221f678d,lossless,0.9995300759661425,
cal,90140219c757167e221f678d,jpeg85,0.9992431924844138,
cal,90140219c757167e221f678d,repost,0.9981288676427443,
cal,90c759e8a3e23feeb2d665b3,lossless,0.9991585680726252,
cal,90c759e8a3e23feeb2d665b3,jpeg85,0.9985108682523357,
cal,90c759e8a3e23feeb2d665b3,repost,0.9962309998210862,
cal,90c759e8a3e23feeb2d665b3,repost2,0.9899542540170966,
cal,916e5660c7a9debb1fba4fc7,jpeg85,0.9994689933509653,
cal,916e5660c7a9debb1fba4fc7,repost,0.9983727792497917,
cal,916e5660c7a9debb1fba4fc7,repost2,0.9966056827282173,
cal,916e5660c7a9debb1fba4fc7,strip,0.9996233951203446,
cal,90140219c757167e221f678d,repost2,0.9955898915376079,
cal,90140219c757167e221f678d,strip,0.9995300759661425,
cal,90140219c757167e221f678d,screenshot,0.9995067151283755,
cal,90140219c757167e221f678d,transcode,0.9673017135560718,
cal,905939493df0c9f259027652,strip,0.9955616282995245,
cal,905939493df0c9f259027652,screenshot,0.9953625823210965,
cal,905939493df0c9f259027652,transcode,0.7705395324488232,
cal,908ef57bdfc542d35fa1b509,lossless,0.9988912903630816,
cal,9099d7a51686799363df7887,transcode,0.947563563832196,
cal,90ad408dba79512558ba0c83,lossless,0.9994958399228924,
cal,90ad408dba79512558ba0c83,jpeg85,0.9992089380753526,
cal,90ad408dba79512558ba0c83,repost,0.9979627443606264,
cal,908ef57bdfc542d35fa1b509,screenshot,0.9988933478485172,
cal,908ef57bdfc542d35fa1b509,transcode,0.9301964579997869,
cal,9099d7a51686799363df7887,lossless,0.9991060819880891,
cal,9099d7a51686799363df7887,jpeg85,0.9986279024229117,
cal,918a02274240cf89d518757c,repost,0.9955827027199982,
cal,918a02274240cf89d518757c,repost2,0.9897291123048875,
cal,918a02274240cf89d518757c,strip,0.9987653451682571,
cal,918a02274240cf89d518757c,screenshot,0.998731296842366,
cal,91b1934e27a32edb66262786,lossless,0.9992047060962657,
cal,91b1934e27a32edb66262786,jpeg85,0.998858551188902,
cal,91b1934e27a32edb66262786,repost,0.9972559904193232,
cal,91b1934e27a32edb66262786,repost2,0.9940018228708298,
cal,90ad408dba79512558ba0c83,repost2,0.9948438672374734,
cal,90ad408dba79512558ba0c83,strip,0.9994958399228924,
cal,90ad408dba79512558ba0c83,screenshot,0.9994509432896252,
cal,90ad408dba79512558ba0c83,transcode,0.9604832235609572,
cal,91c010ef2b756338abd1d160,jpeg85,0.9985893935305742,
cal,91c010ef2b756338abd1d160,repost,0.9964383495534266,
cal,91c010ef2b756338abd1d160,repost2,0.9915469640108231,
cal,91c010ef2b756338abd1d160,strip,0.999059618396222,
cal,90c759e8a3e23feeb2d665b3,strip,0.9991585680726252,
cal,90c759e8a3e23feeb2d665b3,screenshot,0.9991337359195473,
cal,90c759e8a3e23feeb2d665b3,transcode,0.9501986709601358,
cal,916e5660c7a9debb1fba4fc7,lossless,0.9996233951203446,
cal,916e5660c7a9debb1fba4fc7,screenshot,0.9996016223905142,
cal,916e5660c7a9debb1fba4fc7,transcode,0.9729758214124887,
cal,918a02274240cf89d518757c,lossless,0.9987653451682571,
cal,918a02274240cf89d518757c,jpeg85,0.9980712053961567,
cal,9211d4bccbe91ebab9e4b504,repost,0.9975961748563071,
cal,9211d4bccbe91ebab9e4b504,repost2,0.9935421211820658,
cal,9211d4bccbe91ebab9e4b504,strip,0.9993025312940583,
cal,9211d4bccbe91ebab9e4b504,screenshot,0.9992972421766638,
cal,918a02274240cf89d518757c,transcode,0.9461604789550297,
cal,919291ad5430130e8c48a7fa,lossless,0.9993609493870113,
cal,919291ad5430130e8c48a7fa,jpeg85,0.9989547231651661,
cal,919291ad5430130e8c48a7fa,repost,0.9972373926733239,
cal,92b5e8cdb523e43917d84c2b,lossless,0.9992330582144276,
cal,92b5e8cdb523e43917d84c2b,jpeg85,0.9988113898232766,
cal,92b5e8cdb523e43917d84c2b,repost,0.9971631950423959,
cal,92b5e8cdb523e43917d84c2b,repost2,0.9928068760303899,
cal,91b1934e27a32edb66262786,strip,0.9992047060962657,
cal,91b1934e27a32edb66262786,screenshot,0.9991804139328851,
cal,91b1934e27a32edb66262786,transcode,0.9472827574723761,
cal,91c010ef2b756338abd1d160,lossless,0.999059618396222,
cal,92dae5a966032e0bf08760e8,jpeg85,0.9982008940279908,
cal,92dae5a966032e0bf08760e8,repost,0.9941695248041272,
cal,92dae5a966032e0bf08760e8,repost2,0.9862695842719724,
cal,92dae5a966032e0bf08760e8,strip,0.9992158539284515,
cal,9211d4bccbe91ebab9e4b504,transcode,0.9569209078026673,
cal,92394cff09921ec4a45b73a7,lossless,0.9994306340379753,
cal,92394cff09921ec4a45b73a7,jpeg85,0.9991235710206972,
cal,92394cff09921ec4a45b73a7,repost,0.9982265064475706,
cal,91c010ef2b756338abd1d160,screenshot,0.9990470356418572,
cal,91c010ef2b756338abd1d160,transcode,0.948538375597126,
cal,9211d4bccbe91ebab9e4b504,lossless,0.9993025312940583,
cal,9211d4bccbe91ebab9e4b504,jpeg85,0.9990424488204341,
cal,919291ad5430130e8c48a7fa,repost2,0.9921209511674449,
cal,919291ad5430130e8c48a7fa,strip,0.9993609493870113,
cal,919291ad5430130e8c48a7fa,screenshot,0.9993477358270867,
cal,919291ad5430130e8c48a7fa,transcode,0.9435745219670838,
cal,930418105e5fa2fc646ac940,repost,0.9980032889649005,
cal,930418105e5fa2fc646ac940,repost2,0.994560762152231,
cal,930418105e5fa2fc646ac940,strip,0.9994138514454968,
cal,930418105e5fa2fc646ac940,screenshot,0.9993869779087455,
cal,932ddd9b0efd86a0e77e430d,lossless,0.999270520327364,
cal,932ddd9b0efd86a0e77e430d,jpeg85,0.9987902913613116,
cal,932ddd9b0efd86a0e77e430d,repost,0.9974004666441997,
cal,932ddd9b0efd86a0e77e430d,repost2,0.9936625708512081,
cal,92394cff09921ec4a45b73a7,repost2,0.995785634312211,
cal,92394cff09921ec4a45b73a7,strip,0.9994306340379753,
cal,92394cff09921ec4a45b73a7,screenshot,0.9994034234617776,
cal,92394cff09921ec4a45b73a7,transcode,0.9618460356693905,
cal,935634e0c36af1168a5a84e7,jpeg85,0.9994489478668799,
cal,935634e0c36af1168a5a84e7,repost,0.9985820114542683,
cal,935634e0c36af1168a5a84e7,repost2,0.9962575824273997,
cal,935634e0c36af1168a5a84e7,strip,0.9996238644224624,
cal,92b5e8cdb523e43917d84c2b,strip,0.9992330582144276,
cal,92b5e8cdb523e43917d84c2b,screenshot,0.9992115380850798,
cal,92b5e8cdb523e43917d84c2b,transcode,0.9402935013586547,
cal,92dae5a966032e0bf08760e8,lossless,0.9992158539284515,
cal,92dae5a966032e0bf08760e8,screenshot,0.9991897047087603,
cal,92dae5a966032e0bf08760e8,transcode,0.9195429445209403,
cal,930418105e5fa2fc646ac940,lossless,0.9994138514454968,
cal,930418105e5fa2fc646ac940,jpeg85,0.9991443229805653,
cal,938a4492cbca6956ccdf3681,repost,0.998271851423745,
cal,938a4492cbca6956ccdf3681,repost2,0.9960789798028492,
cal,938a4492cbca6956ccdf3681,strip,0.9995817906458448,
cal,938a4492cbca6956ccdf3681,screenshot,0.9995733199405018,
cal,930418105e5fa2fc646ac940,transcode,0.9569406220865292,
cal,93162adf616887539360ce70,lossless,0.9996704115994339,
cal,93162adf616887539360ce70,jpeg85,0.9994255437114282,
cal,93162adf616887539360ce70,repost,0.9985995188296224,
cal,93f00b7f9a0a3f4e05791473,lossless,0.9994512786504837,
cal,93f00b7f9a0a3f4e05791473,jpeg85,0.9991805149551326,
cal,93f00b7f9a0a3f4e05791473,repost,0.9979315832620183,
cal,93f00b7f9a0a3f4e05791473,repost2,0.9944767147569717,
cal,93162adf616887539360ce70,repost2,0.9959960854217814,
cal,93162adf616887539360ce70,strip,0.9996704115994339,
cal,93162adf616887539360ce70,screenshot,0.9996528784339916,
cal,93162adf616887539360ce70,transcode,0.9734721994453207,
cal,93f7f16182df79eef4f325bc,jpeg85,0.9981782669053141,
cal,93f7f16182df79eef4f325bc,repost,0.9962868188439178,
cal,93f7f16182df79eef4f325bc,repost2,0.9893948813882832,
cal,93f7f16182df79eef4f325bc,strip,0.9987903251450405,
cal,938a4492cbca6956ccdf3681,transcode,0.9766881051626569,
cal,93b9c51c5970f5af356de245,lossless,0.9995746157241008,
cal,93b9c51c5970f5af356de245,jpeg85,0.9992855272078489,
cal,93b9c51c5970f5af356de245,repost,0.9984243927507781,
cal,94157790377489734b42994f,repost,0.998136304074115,
cal,94157790377489734b42994f,repost2,0.9949337245551401,
cal,94157790377489734b42994f,strip,0.9996776534924124,
cal,94157790377489734b42994f,screenshot,0.9996653246304534,
cal,935634e0c36af1168a5a84e7,screenshot,0.9996105806120323,
cal,935634e0c36af1168a5a84e7,transcode,0.972744784311294,
cal,938a4492cbca6956ccdf3681,lossless,0.9995817906458448,
cal,938a4492cbca6956ccdf3681,jpeg85,0.9993976190248659,
cal,93b9c51c5970f5af356de245,repost2,0.9953697005276613,
cal,93b9c51c5970f5af356de245,strip,0.9995746157241008,
cal,93b9c51c5970f5af356de245,screenshot,0.9995562809562778,
cal,93b9c51c5970f5af356de245,transcode,0.9657619272078303,
cal,932ddd9b0efd86a0e77e430d,strip,0.999270520327364,
cal,932ddd9b0efd86a0e77e430d,screenshot,0.9992565361089091,
cal,932ddd9b0efd86a0e77e430d,transcode,0.9655375629746915,
cal,935634e0c36af1168a5a84e7,lossless,0.9996238644224624,
cal,9434155c91ada9879f78bc58,lossless,0.99921326363137,
cal,9434155c91ada9879f78bc58,jpeg85,0.998787871109313,
cal,9434155c91ada9879f78bc58,repost,0.9970801348741184,
cal,9434155c91ada9879f78bc58,repost2,0.9923897799759762,
cal,9448c87cd1790dc6d7d2ff45,jpeg85,0.9992688625430852,
cal,9448c87cd1790dc6d7d2ff45,repost,0.9983103112210208,
cal,9448c87cd1790dc6d7d2ff45,repost2,0.9956783350166769,
cal,9448c87cd1790dc6d7d2ff45,strip,0.9995832359366186,
cal,93f00b7f9a0a3f4e05791473,strip,0.9994512786504837,
cal,93f00b7f9a0a3f4e05791473,screenshot,0.9994372247892532,
cal,93f00b7f9a0a3f4e05791473,transcode,0.9613614604475815,
cal,93f7f16182df79eef4f325bc,lossless,0.9987903251450405,
cal,93f7f16182df79eef4f325bc,screenshot,0.9987583950020772,
cal,93f7f16182df79eef4f325bc,transcode,0.9421229386374688,
cal,94157790377489734b42994f,lossless,0.9996776534924124,
cal,94157790377489734b42994f,jpeg85,0.9994017946204861,
cal,9449195648e81cf244aac6a4,repost,0.996615966184096,
cal,9449195648e81cf244aac6a4,repost2,0.9889574868824127,
cal,9449195648e81cf244aac6a4,strip,0.9991343790898422,
cal,9449195648e81cf244aac6a4,screenshot,0.9991052768691419,
cal,94157790377489734b42994f,transcode,0.9686982060336798,
cal,9427076a32b284b62dc14660,lossless,0.9989335813922906,
cal,9427076a32b284b62dc14660,jpeg85,0.9984467355999284,
cal,9427076a32b284b62dc14660,repost,0.9964939711843057,
cal,950910eca3085e18ecfb348c,lossless,0.9993481678715264,
cal,950910eca3085e18ecfb348c,jpeg85,0.9988517595002474,
cal,950910eca3085e18ecfb348c,repost,0.9971249055996344,
cal,950910eca3085e18ecfb348c,repost2,0.9912800784628754,
cal,9427076a32b284b62dc14660,repost2,0.9921916608220136,
cal,9427076a32b284b62dc14660,strip,0.9989335813922906,
cal,9427076a32b284b62dc14660,screenshot,0.9989063337836019,
cal,9427076a32b284b62dc14660,transcode,0.9517926969460098,
cal,9557b3d67d14b169f1109e3f,jpeg85,0.999083175066871,
cal,9557b3d67d14b169f1109e3f,repost,0.9977095953130418,
cal,9557b3d67d14b169f1109e3f,repost2,0.99484850467031,
cal,9557b3d67d14b169f1109e3f,strip,0.9993883482987227,
cal,9434155c91ada9879f78bc58,strip,0.99921326363137,
cal,9434155c91ada9879f78bc58,screenshot,0.9991670511487475,
cal,9434155c91ada9879f78bc58,transcode,0.9452571559995919,
cal,9448c87cd1790dc6d7d2ff45,lossless,0.9995832359366186,
cal,9449195648e81cf244aac6a4,transcode,0.948910097835015,
cal,9457033032a04b7285d1b756,lossless,0.9994383645758338,
cal,9457033032a04b7285d1b756,jpeg85,0.999118506595013,
cal,9457033032a04b7285d1b756,repost,0.9977925096726202,
cal,958738003f8cca67160e081a,repost,0.9980888570033268,
cal,958738003f8cca67160e081a,repost2,0.9935350467979148,
cal,958738003f8cca67160e081a,strip,0.9996821297954179,
cal,958738003f8cca67160e081a,screenshot,0.9996297322666394,
cal,9457033032a04b7285d1b756,repost2,0.9941406603596772,
cal,9457033032a04b7285d1b756,strip,0.9994383645758338,
cal,9457033032a04b7285d1b756,screenshot,0.9994147758264127,
cal,9457033032a04b7285d1b756,transcode,0.958849838406353,
cal,95b5fa34d672cc45df831ac6,lossless,0.9992811183041221,
cal,95b5fa34d672cc45df831ac6,jpeg85,0.9989717556775262,
cal,95b5fa34d672cc45df831ac6,repost,0.9977271187386015,
cal,95b5fa34d672cc45df831ac6,repost2,0.9943727493525135,
cal,9448c87cd1790dc6d7d2ff45,screenshot,0.9995736925112282,
cal,9448c87cd1790dc6d7d2ff45,transcode,0.9606099571599045,
cal,9449195648e81cf244aac6a4,lossless,0.9991343790898422,
cal,9449195648e81cf244aac6a4,jpeg85,0.9985034448344128,
cal,95d09a1aa595e6abdd4bebb1,jpeg85,0.9989970893967458,
cal,95d09a1aa595e6abdd4bebb1,repost,0.9972638915368669,
cal,95d09a1aa595e6abdd4bebb1,repost2,0.9927086099516244,
cal,95d09a1aa595e6abdd4bebb1,strip,0.9993957740960602,
cal,9557b3d67d14b169f1109e3f,screenshot,0.9993809820179974,
cal,9557b3d67d14b169f1109e3f,transcode,0.9611041087944542,
cal,958738003f8cca67160e081a,lossless,0.9996821297954179,
cal,958738003f8cca67160e081a,jpeg85,0.9993563355751324,
cal,950910eca3085e18ecfb348c,strip,0.9993481678715264,
cal,950910eca3085e18ecfb348c,screenshot,0.9993364292352491,
cal,950910eca3085e18ecfb348c,transcode,0.9467416480242062,
cal,9557b3d67d14b169f1109e3f,lossless,0.9993883482987227,
cal,958738003f8cca67160e081a,transcode,0.9721204311521072,
cal,9596dd0ed134c2c4f5cdfc04,lossless,0.9995398085204551,
cal,9596dd0ed134c2c4f5cdfc04,jpeg85,0.9992643208828631,
cal,9596dd0ed134c2c4f5cdfc04,repost,0.998384902495659,
cal,9693f1c6f8c77288397bb48d,lossless,0.9986802214290553,
cal,9693f1c6f8c77288397bb48d,jpeg85,0.9979994981733338,
cal,9693f1c6f8c77288397bb48d,repost,0.9958738275547376,
cal,9693f1c6f8c77288397bb48d,repost2,0.990348078841917,
cal,9655dd49459ce43760914fa4,repost,0.996700928286377,
cal,9655dd49459ce43760914fa4,repost2,0.9912198265533191,
cal,9655dd49459ce43760914fa4,strip,0.9992399045917202,
cal,9655dd49459ce43760914fa4,screenshot,0.9992274743328313,
cal,9596dd0ed134c2c4f5cdfc04,repost2,0.99528235564342,
cal,9596dd0ed134c2c4f5cdfc04,strip,0.9995398085204551,
cal,9596dd0ed134c2c4f5cdfc04,screenshot,0.9995134332432618,
cal,9596dd0ed134c2c4f5cdfc04,transcode,0.9640635819663403,
cal,96d57106fce69bbd974c89be,jpeg85,0.9991900377087332,
cal,96d57106fce69bbd974c89be,repost,0.9980518927036044,
cal,96d57106fce69bbd974c89be,repost2,0.9942701803152904,
cal,96d57106fce69bbd974c89be,strip,0.9994493318708279,
cal,95d09a1aa595e6abdd4bebb1,screenshot,0.9993768115417274,
cal,95d09a1aa595e6abdd4bebb1,transcode,0.9629517567479984,
cal,9655dd49459ce43760914fa4,lossless,0.9992399045917202,
cal,9655dd49459ce43760914fa4,jpeg85,0.998695632853079,
cal,9655dd49459ce43760914fa4,transcode,0.9386244647749052,
cal,966e3c619288284eeb1b8eb8,lossless,0.9995370391844011,
cal,966e3c619288284eeb1b8eb8,jpeg85,0.9992062234876078,
cal,966e3c619288284eeb1b8eb8,repost,0.9977213496982489,
cal,96e9d58a9867156fc37b0f90,repost,0.9981023299143473,
cal,96e9d58a9867156fc37b0f90,repost2,0.9953561031360507,
cal,96e9d58a9867156fc37b0f90,strip,0.999584463896713,
cal,96e9d58a9867156fc37b0f90,screenshot,0.9995579938030151,
cal,966e3c619288284eeb1b8eb8,repost2,0.993628214991212,
cal,966e3c619288284eeb1b8eb8,strip,0.9995370391844011,
cal,966e3c619288284eeb1b8eb8,screenshot,0.9995138250993804,
cal,966e3c619288284eeb1b8eb8,transcode,0.9506955582141625,
cal,95b5fa34d672cc45df831ac6,strip,0.9992811183041221,
cal,95b5fa34d672cc45df831ac6,screenshot,0.9992669348567811,
cal,95b5fa34d672cc45df831ac6,transcode,0.9601425808804199,
cal,95d09a1aa595e6abdd4bebb1,lossless,0.9993957740960602,
cal,973048f7d3348bc7c77365eb,lossless,0.9996430383528018,
cal,973048f7d3348bc7c77365eb,jpeg85,0.9994308459701078,
cal,973048f7d3348bc7c77365eb,repost,0.9986844436535849,
cal,973048f7d3348bc7c77365eb,repost2,0.9966780860783889,
cal,973f133554c73af8f29804ec,jpeg85,0.9984863796719973,
cal,973f133554c73af8f29804ec,repost,0.9963378623471842,
cal,973f133554c73af8f29804ec,repost2,0.9893835479073659,
cal,973f133554c73af8f29804ec,strip,0.9991454890419901,
cal,96d57106fce69bbd974c89be,screenshot,0.9994407924627775,
cal,96d57106fce69bbd974c89be,transcode,0.9627134696396434,
cal,96e9d58a9867156fc37b0f90,lossless,0.999584463896713,
cal,96e9d58a9867156fc37b0f90,jpeg85,0.9993423917292803,
cal,96e9d58a9867156fc37b0f90,transcode,0.9545969176247208,
cal,972aee9c8bc4b81b47043459,lossless,0.999067454499874,
cal,972aee9c8bc4b81b47043459,jpeg85,0.9984778922326379,
cal,972aee9c8bc4b81b47043459,repost,0.9968077013786376,
cal,97a65cdc2a9f65b8fc097e86,repost,0.9740433592014567,
cal,97a65cdc2a9f65b8fc097e86,repost2,0.9455131261148016,
cal,97a65cdc2a9f65b8fc097e86,strip,0.9981289834058178,
cal,97a65cdc2a9f65b8fc097e86,screenshot,0.9980245361893264,
cal,9693f1c6f8c77288397bb48d,strip,0.9986802214290553,
cal,9693f1c6f8c77288397bb48d,screenshot,0.9986363246847068,
cal,9693f1c6f8c77288397bb48d,transcode,0.9452637499519897,
cal,96d57106fce69bbd974c89be,lossless,0.9994493318708279,
cal,981003814c4620b8300b20c1,lossless,0.9976553449850867,
cal,981003814c4620b8300b20c1,jpeg85,0.9963453931991338,
cal,981003814c4620b8300b20c1,repost,0.991747173648299,
cal,981003814c4620b8300b20c1,repost2,0.9809706050508971,
cal,972aee9c8bc4b81b47043459,repost2,0.9912078173319727,
cal,972aee9c8bc4b81b47043459,strip,0.999067454499874,
cal,972aee9c8bc4b81b47043459,screenshot,0.999025335535657,
cal,972aee9c8bc4b81b47043459,transcode,0.9479835994412241,
cal,986602d4d8cf862df7918254,jpeg85,0.9987559689554767,
cal,986602d4d8cf862df7918254,repost,0.9970703634468563,
cal,986602d4d8cf862df7918254,repost2,0.9922644593502306,
cal,986602d4d8cf862df7918254,strip,0.9992358285933677,
cal,973f133554c73af8f29804ec,screenshot,0.9991254554830322,
cal,973f133554c73af8f29804ec,transcode,0.9377168173063269,
cal,97a65cdc2a9f65b8fc097e86,lossless,0.9981289834058178,
cal,97a65cdc2a9f65b8fc097e86,jpeg85,0.9922807145916106,
cal,973048f7d3348bc7c77365eb,strip,0.9996430383528018,
cal,973048f7d3348bc7c77365eb,screenshot,0.9996381782312771,
cal,973048f7d3348bc7c77365eb,transcode,0.973549592903571,
cal,973f133554c73af8f29804ec,lossless,0.9991454890419901,
cal,97a65cdc2a9f65b8fc097e86,transcode,0.830245652361986,
cal,97b0163b53e1a00926c710a8,lossless,0.9967063668037415,
cal,97b0163b53e1a00926c710a8,jpeg85,0.9916985235383109,
cal,97b0163b53e1a00926c710a8,repost,0.9769482098597947,
cal,98debf016076c2ac7f0b30d8,repost,0.9963620793700142,
cal,98debf016076c2ac7f0b30d8,repost2,0.9898223741053866,
cal,98debf016076c2ac7f0b30d8,strip,0.9989546075187864,
cal,98debf016076c2ac7f0b30d8,screenshot,0.9989437003671123,
cal,99059054451535eca47b5535,lossless,0.9996763324373563,
cal,99059054451535eca47b5535,jpeg85,0.9994818525978736,
cal,99059054451535eca47b5535,repost,0.9989470421972476,
cal,99059054451535eca47b5535,repost2,0.9970974096019481,
cal,97b0163b53e1a00926c710a8,repost2,0.9443045139128837,
cal,97b0163b53e1a00926c710a8,strip,0.9967063668037415,
cal,97b0163b53e1a00926c710a8,screenshot,0.9965639134544457,
cal,97b0163b53e1a00926c710a8,transcode,0.7893462989434026,
cal,9909636db323c3fb2730885b,jpeg85,0.9978622648903792,
cal,9909636db323c3fb2730885b,repost,0.9960002052531077,
cal,9909636db323c3fb2730885b,repost2,0.9925624089032777,
cal,9909636db323c3fb2730885b,strip,0.9985021978227835,
cal,981003814c4620b8300b20c1,strip,0.9976553449850867,
cal,981003814c4620b8300b20c1,screenshot,0.9975940686868756,
cal,981003814c4620b8300b20c1,transcode,0.8888451174686841,
cal,986602d4d8cf862df7918254,lossless,0.9992358285933677,
cal,986602d4d8cf862df7918254,screenshot,0.999222638065752,
cal,986602d4d8cf862df7918254,transcode,0.9533802761167021,
cal,98debf016076c2ac7f0b30d8,lossless,0.9989546075187864,
cal,98debf016076c2ac7f0b30d8,jpeg85,0.9984059180596125,
cal,9916f91d784d265e15a7c56e,repost,0.9968280037046544,
cal,9916f91d784d265e15a7c56e,repost2,0.9892863331940401,
cal,9916f91d784d265e15a7c56e,strip,0.9993533147794715,
cal,9916f91d784d265e15a7c56e,screenshot,0.9993349823629999,
cal,9936044f246501094600731d,lossless,0.99923500044555,
cal,9936044f246501094600731d,jpeg85,0.9987492717762785,
cal,9936044f246501094600731d,repost,0.9973815156843998,
cal,9936044f246501094600731d,repost2,0.992195455996121,
cal,98debf016076c2ac7f0b30d8,transcode,0.9429038933912084,
cal,98e557cc1ea6e22b49b56c5e,lossless,0.9992854515509156,
cal,98e557cc1ea6e22b49b56c5e,jpeg85,0.998610854003091,
cal,98e557cc1ea6e22b49b56c5e,repost,0.9962650285325393,
cal,98e557cc1ea6e22b49b56c5e,repost2,0.9892881036663979,
cal,98e557cc1ea6e22b49b56c5e,strip,0.9992854515509156,
cal,98e557cc1ea6e22b49b56c5e,screenshot,0.999280434534221,
cal,98e557cc1ea6e22b49b56c5e,transcode,0.9414718496964697,
cal,99059054451535eca47b5535,strip,0.9996763324373563,
cal,99059054451535eca47b5535,screenshot,0.9996641629895903,
cal,99059054451535eca47b5535,transcode,0.9798832086452955,
cal,9909636db323c3fb2730885b,lossless,0.9985021978227835,
cal,99b19db8e64840b09e834012,jpeg85,0.9938722391864099,
cal,99b19db8e64840b09e834012,repost,0.9844365174952763,
cal,99b19db8e64840b09e834012,repost2,0.9582640592757903,
cal,99b19db8e64840b09e834012,strip,0.9965820121308335,
cal,9909636db323c3fb2730885b,screenshot,0.9984735395759747,
cal,9909636db323c3fb2730885b,transcode,0.9494285029685057,
cal,9916f91d784d265e15a7c56e,lossless,0.9993533147794715,
cal,9916f91d784d265e15a7c56e,jpeg85,0.9987674693453436,
cal,9b0935403da7f03f6f41c8c6,repost,0.9981487315540688,
cal,9b0935403da7f03f6f41c8c6,repost2,0.9944653886145002,
cal,9b0935403da7f03f6f41c8c6,strip,0.9995106563303918,
cal,9b0935403da7f03f6f41c8c6,screenshot,0.9994955841163347,
cal,9916f91d784d265e15a7c56e,transcode,0.9382924569437985,
cal,991864c70ccc57913cb822ec,lossless,0.9995548789718416,
cal,991864c70ccc57913cb822ec,jpeg85,0.9992522095784512,
cal,991864c70ccc57913cb822ec,repost,0.9981915352735146,
cal,9b6409398ccc508a4b07d4d5,lossless,0.9994302726376983,
cal,9b6409398ccc508a4b07d4d5,jpeg85,0.998905503405516,
cal,9b6409398ccc508a4b07d4d5,repost,0.9968509050614837,
cal,9b6409398ccc508a4b07d4d5,repost2,0.9922845620842036,
cal,991864c70ccc57913cb822ec,repost2,0.9962576537496879,
cal,991864c70ccc57913cb822ec,strip,0.9995548789718416,
cal,991864c70ccc57913cb822ec,screenshot,0.9995448883236192,
cal,991864c70ccc57913cb822ec,transcode,0.9722291095453336,
cal,9b8706d9629c985e09297069,jpeg85,0.9992855426588136,
cal,9b8706d9629c985e09297069,repost,0.9984720132822359,
cal,9b8706d9629c985e09297069,repost2,0.9957352876645129,
cal,9b8706d9629c985e09297069,strip,0.9995163956355656,
cal,9936044f246501094600731d,strip,0.99923500044555,
cal,9936044f246501094600731d,screenshot,0.9992309521455084,
cal,9936044f246501094600731d,transcode,0.9513596614547755,
cal,99b19db8e64840b09e834012,lossless,0.9965820121308335,
cal,9c236cdb25b0c9e9187fb65d,repost,0.9977052230001965,
cal,9c236cdb25b0c9e9187fb65d,repost2,0.9941698813805254,
cal,9c236cdb25b0c9e9187fb65d,strip,0.999284004108633,
cal,9c236cdb25b0c9e9187fb65d,screenshot,0.9992649137876045,
cal,9b0935403da7f03f6f41c8c6,transcode,0.9608363484146413,
cal,9b18c1eca326cb1585b82e53,lossless,0.9989674387506482,
cal,9b18c1eca326cb1585b82e53,jpeg85,0.9986702054645432,
cal,9b18c1eca326cb1585b82e53,repost,0.997368590229862,
cal,9b18c1eca326cb1585b82e53,repost2,0.9929317649816317,
cal,9b18c1eca326cb1585b82e53,strip,0.9989674387506482,
cal,9b18c1eca326cb1585b82e53,screenshot,0.9989446563369769,
cal,9b18c1eca326cb1585b82e53,transcode,0.9530551316065454,
cal,9ca1a9b088bdbd9d595d426e,lossless,0.9992414368984055,
cal,9ca1a9b088bdbd9d595d426e,jpeg85,0.9987784004734652,
cal,9ca1a9b088bdbd9d595d426e,repost,0.996673044076536,
cal,9ca1a9b088bdbd9d595d426e,repost2,0.9914340803246287,
cal,99b19db8e64840b09e834012,screenshot,0.9965338697507153,
cal,99b19db8e64840b09e834012,transcode,0.8582604819079722,
cal,9b0935403da7f03f6f41c8c6,lossless,0.9995106563303918,
cal,9b0935403da7f03f6f41c8c6,jpeg85,0.9992082566742561,
cal,9d2d4e404301f5c5975c9a44,jpeg85,0.9990173932723477,
cal,9d2d4e404301f5c5975c9a44,repost,0.997863108023826,
cal,9d2d4e404301f5c5975c9a44,repost2,0.994245750194965,
cal,9d2d4e404301f5c5975c9a44,strip,0.9993207790452978,
cal,9b6409398ccc508a4b07d4d5,strip,0.9994302726376983,
cal,9b6409398ccc508a4b07d4d5,screenshot,0.9994086958638931,
cal,9b6409398ccc508a4b07d4d5,transcode,0.943686374917851,
cal,9b8706d9629c985e09297069,lossless,0.9995163956355656,
cal,9b8706d9629c985e09297069,screenshot,0.9995075475805241,
cal,9b8706d9629c985e09297069,transcode,0.9690304286155628,
cal,9c236cdb25b0c9e9187fb65d,lossless,0.999284004108633,
cal,9c236cdb25b0c9e9187fb65d,jpeg85,0.9989948849597944,
cal,9c236cdb25b0c9e9187fb65d,transcode,0.9582337052982307,
cal,9c9fb2b53edaf799b1bf85ef,lossless,0.9997077821335695,
cal,9c9fb2b53edaf799b1bf85ef,jpeg85,0.9995244517270778,
cal,9c9fb2b53edaf799b1bf85ef,repost,0.9988709275346248,
cal,9d68ce6c8c178da5fa7c3082,repost,0.9976294657685635,
cal,9d68ce6c8c178da5fa7c3082,repost2,0.9938607060635113,
cal,9d68ce6c8c178da5fa7c3082,strip,0.9993485800158428,
cal,9d68ce6c8c178da5fa7c3082,screenshot,0.9993409613442507,
cal,9d92b8d9bc46113abca3857c,lossless,0.9988707088821442,
cal,9d92b8d9bc46113abca3857c,jpeg85,0.998400260228622,
cal,9d92b8d9bc46113abca3857c,repost,0.9972425569551014,
cal,9d92b8d9bc46113abca3857c,repost2,0.99382207263635,
cal,9defaf69246a41f3d78fa157,jpeg85,0.9993200587171468,
cal,9defaf69246a41f3d78fa157,repost,0.9981072254778556,
cal,9defaf69246a41f3d78fa157,repost2,0.9947722818617093,
cal,9defaf69246a41f3d78fa157,strip,0.9995812503743358,
cal,9c9fb2b53edaf799b1bf85ef,repost2,0.9972160785193895,
cal,9c9fb2b53edaf799b1bf85ef,strip,0.9997077821335695,
cal,9c9fb2b53edaf799b1bf85ef,screenshot,0.9997061914571733,
cal,9c9fb2b53edaf799b1bf85ef,transcode,0.9777277524886618,
cal,9ca1a9b088bdbd9d595d426e,strip,0.9992414368984055,
cal,9ca1a9b088bdbd9d595d426e,screenshot,0.9992278955088343,
cal,9ca1a9b088bdbd9d595d426e,transcode,0.9546712999345554,
cal,9d2d4e404301f5c5975c9a44,lossless,0.9993207790452978,
cal,9d68ce6c8c178da5fa7c3082,transcode,0.9605422675029996,
cal,9d7d6d1b333ced601732225a,lossless,0.9995908752856799,
cal,9d7d6d1b333ced601732225a,jpeg85,0.9993336319262169,
cal,9d7d6d1b333ced601732225a,repost,0.9981745773041499,
cal,9d2d4e404301f5c5975c9a44,screenshot,0.9993017559937944,
cal,9d2d4e404301f5c5975c9a44,transcode,0.9603932365072804,
cal,9d68ce6c8c178da5fa7c3082,lossless,0.9993485800158428,
cal,9d68ce6c8c178da5fa7c3082,jpeg85,0.9989249321477175,
cal,9e19dc41588562fc75975470,repost,0.9933718890668649,
cal,9e19dc41588562fc75975470,repost2,0.9822877287367255,
cal,9e19dc41588562fc75975470,strip,0.9982769328655028,
cal,9e19dc41588562fc75975470,screenshot,0.9982345741366241,
cal,9e60f35171c25f6cfd9d51cf,lossless,0.9993545332507048,
cal,9e60f35171c25f6cfd9d51cf,jpeg85,0.9990016730466281,
cal,9e60f35171c25f6cfd9d51cf,repost,0.9973863275323536,
cal,9e60f35171c25f6cfd9d51cf,repost2,0.9936792351034437,
cal,9d7d6d1b333ced601732225a,repost2,0.9953370060958082,
cal,9d7d6d1b333ced601732225a,strip,0.9995908752856799,
cal,9d7d6d1b333ced601732225a,screenshot,0.999575387090043,
cal,9d7d6d1b333ced601732225a,transcode,0.9734415480598028,
cal,9d92b8d9bc46113abca3857c,strip,0.9988707088821442,
cal,9d92b8d9bc46113abca3857c,screenshot,0.9988664332615451,
cal,9d92b8d9bc46113abca3857c,transcode,0.9623388239590757,
cal,9defaf69246a41f3d78fa157,lossless,0.9995812503743358,
cal,9f064b96ba574bf94b6df4c0,jpeg85,0.9986942958812632,
cal,9f064b96ba574bf94b6df4c0,repost,0.996017052795796,
cal,9f064b96ba574bf94b6df4c0,repost2,0.98938273599721,
cal,9f064b96ba574bf94b6df4c0,strip,0.9991199064627203,
cal,9defaf69246a41f3d78fa157,screenshot,0.9995643763361446,
cal,9defaf69246a41f3d78fa157,transcode,0.9652310745087701,
cal,9e19dc41588562fc75975470,lossless,0.9982769328655028,
cal,9e19dc41588562fc75975470,jpeg85,0.9972088215889874,
cal,9f7d1d98b285d640470ac753,repost,0.9974513408486364,
cal,9f7d1d98b285d640470ac753,repost2,0.9933812326789783,
cal,9f7d1d98b285d640470ac753,strip,0.9994328910440312,
cal,9f7d1d98b285d640470ac753,screenshot,0.9994056509074175,
cal,9fe883b70ceff83a660408c6,lossless,0.9994698477243692,
cal,9fe883b70ceff83a660408c6,jpeg85,0.9991276896659362,
cal,9fe883b70ceff83a660408c6,repost,0.9978715617708203,
cal,9fe883b70ceff83a660408c6,repost2,0.9937294234338893,
cal,9e41195ab122cdcdf4b39c93,repost2,0.9955183708617301,
cal,9e41195ab122cdcdf4b39c93,strip,0.999629970858039,
cal,9e41195ab122cdcdf4b39c93,screenshot,0.9996173511809516,
cal,9e41195ab122cdcdf4b39c93,transcode,0.9656995788514653,
cal,9f064b96ba574bf94b6df4c0,screenshot,0.9990927961237284,
cal,9f064b96ba574bf94b6df4c0,transcode,0.9412351493726194,
cal,9f7d1d98b285d640470ac753,lossless,0.9994328910440312,
cal,9f7d1d98b285d640470ac753,jpeg85,0.9991187252711287,
cal,a009d8154af6b5476675f4c5,jpeg85,0.9994244254871568,
cal,a009d8154af6b5476675f4c5,repost,0.9984875761028951,
cal,a009d8154af6b5476675f4c5,repost2,0.994993021022539,
cal,a009d8154af6b5476675f4c5,strip,0.9996560086006596,
cal,9e60f35171c25f6cfd9d51cf,strip,0.9993545332507048,
cal,9e60f35171c25f6cfd9d51cf,screenshot,0.999330952548555,
cal,9e60f35171c25f6cfd9d51cf,transcode,0.9639987299926004,
cal,9f064b96ba574bf94b6df4c0,lossless,0.9991199064627203,
cal,9f7d1d98b285d640470ac753,transcode,0.9607651618808535,
cal,9fa17a231a5fe428e63f3f90,lossless,0.9994674942409071,
cal,9fa17a231a5fe428e63f3f90,jpeg85,0.9989829984518147,
cal,9fa17a231a5fe428e63f3f90,repost,0.9973838930424447,
cal,9e19dc41588562fc75975470,transcode,0.8942101432538505,
cal,9e41195ab122cdcdf4b39c93,lossless,0.999629970858039,
cal,9e41195ab122cdcdf4b39c93,jpeg85,0.9994173293731017,
cal,9e41195ab122cdcdf4b39c93,repost,0.9986154707993667,
cal,a06beeee5129af3e9b392219,lossless,0.9994467076165436,
cal,a06beeee5129af3e9b392219,jpeg85,0.9990891235654825,
cal,a06beeee5129af3e9b392219,repost,0.9981680782813791,
cal,a06beeee5129af3e9b392219,repost2,0.9953707029658334,
cal,a0526194ddc80c212a7557de,repost,0.9987562398630185,
cal,a0526194ddc80c212a7557de,repost2,0.9963069245196204,
cal,a0526194ddc80c212a7557de,strip,0.9996688500072201,
cal,a0526194ddc80c212a7557de,screenshot,0.9996599778637248,
cal,9fa17a231a5fe428e63f3f90,repost2,0.992234546183334,
cal,9fa17a231a5fe428e63f3f90,strip,0.9994674942409071,
cal,9fa17a231a5fe428e63f3f90,screenshot,0.9994414152303522,
cal,9fa17a231a5fe428e63f3f90,transcode,0.9571770446484964,
cal,a0840c6826c25e6ceb0558e5,jpeg85,0.9985294998717594,
cal,a0840c6826c25e6ceb0558e5,repost,0.9969537815864623,
cal,a0840c6826c25e6ceb0558e5,repost2,0.9927270437190143,
cal,a0840c6826c25e6ceb0558e5,strip,0.9989638807597666,
cal,9fe883b70ceff83a660408c6,strip,0.9994698477243692,
cal,9fe883b70ceff83a660408c6,screenshot,0.9994601332598162,
cal,9fe883b70ceff83a660408c6,transcode,0.9543832645372667,
cal,a009d8154af6b5476675f4c5,lossless,0.9996560086006596,
cal,a009d8154af6b5476675f4c5,screenshot,0.9996314614095928,
cal,a009d8154af6b5476675f4c5,transcode,0.9619248788786958,
cal,a0526194ddc80c212a7557de,lossless,0.9996688500072201,
cal,a0526194ddc80c212a7557de,jpeg85,0.9994545062609325,
cal,a0526194ddc80c212a7557de,transcode,0.9760242601027342,
cal,a06046fec02f180fda411e8e,lossless,0.9992039348058867,
cal,a06046fec02f180fda411e8e,jpeg85,0.9987590670067928,
cal,a06046fec02f180fda411e8e,repost,0.9970162978432462,
cal,a11cc97dfdabc3825c1308b8,repost,0.9971072290067651,
cal,a11cc97dfdabc3825c1308b8,repost2,0.9925635969696631,
cal,a11cc97dfdabc3825c1308b8,strip,0.9990791023194618,
cal,a11cc97dfdabc3825c1308b8,screenshot,0.999071649156337,
cal,a183ac1d9e7ab56a0fc6188f,lossless,0.9994813583113237,
cal,a183ac1d9e7ab56a0fc6188f,jpeg85,0.9989563275316876,
cal,a183ac1d9e7ab56a0fc6188f,repost,0.9970734502132338,
cal,a183ac1d9e7ab56a0fc6188f,repost2,0.9919679587450997,
cal,a19683caeb4d4aaf6a6706c6,jpeg85,0.9983146282485286,
cal,a19683caeb4d4aaf6a6706c6,repost,0.9962779837488914,
cal,a19683caeb4d4aaf6a6706c6,repost2,0.9910061048560022,
cal,a19683caeb4d4aaf6a6706c6,strip,0.99879501830707,
cal,a06046fec02f180fda411e8e,repost2,0.9915012292738612,
cal,a06046fec02f180fda411e8e,strip,0.9992039348058867,
cal,a06046fec02f180fda411e8e,screenshot,0.9991702407708127,
cal,a06046fec02f180fda411e8e,transcode,0.9481055307566045,
cal,a06beeee5129af3e9b392219,strip,0.9994467076165436,
cal,a06beeee5129af3e9b392219,screenshot,0.9994393569249964,
cal,a06beeee5129af3e9b392219,transcode,0.9692041689583499,
cal,a0840c6826c25e6ceb0558e5,lossless,0.9989638807597666,
cal,a0840c6826c25e6ceb0558e5,screenshot,0.9989444805457168,
cal,a0840c6826c25e6ceb0558e5,transcode,0.9507707410924907,
cal,a11cc97dfdabc3825c1308b8,lossless,0.9990791023194618,
cal,a11cc97dfdabc3825c1308b8,jpeg85,0.9986741118717438,
cal,a1e359dd73338af21fd64ebe,repost,0.9980033069636512,
cal,a1e359dd73338af21fd64ebe,repost2,0.994540049691568,
cal,a1e359dd73338af21fd64ebe,strip,0.9995129533154414,
cal,a1e359dd73338af21fd64ebe,screenshot,0.9995073791985134,
cal,a11cc97dfdabc3825c1308b8,transcode,0.9553515543797222,
cal,a1703766ccac4846fd4ce206,lossless,0.9996761553626526,
cal,a1703766ccac4846fd4ce206,jpeg85,0.9993992350935134,
cal,a1703766ccac4846fd4ce206,repost,0.9983931856775047,
cal,a1703766ccac4846fd4ce206,repost2,0.9952541047112097,
cal,a1703766ccac4846fd4ce206,strip,0.9996761553626526,
cal,a1703766ccac4846fd4ce206,screenshot,0.999659436671323,
cal,a1703766ccac4846fd4ce206,transcode,0.9653860131947074,
cal,a2f68e1bf61ce375d52d93d4,lossless,0.9994306964998947,
cal,a2f68e1bf61ce375d52d93d4,jpeg85,0.9989708453175383,
cal,a2f68e1bf61ce375d52d93d4,repost,0.997085460566766,
cal,a2f68e1bf61ce375d52d93d4,repost2,0.9929659034408298,
cal,a30d8c38800ba1d653047bd1,jpeg85,0.9991892593492189,
cal,a30d8c38800ba1d653047bd1,repost,0.997940976638172,
cal,a30d8c38800ba1d653047bd1,repost2,0.9944761459361718,
cal,a30d8c38800ba1d653047bd1,strip,0.9994346225717239,
cal,a183ac1d9e7ab56a0fc6188f,strip,0.9994813583113237,
cal,a183ac1d9e7ab56a0fc6188f,screenshot,0.999416584066766,
cal,a183ac1d9e7ab56a0fc6188f,transcode,0.9539197585815435,
cal,a19683caeb4d4aaf6a6706c6,lossless,0.99879501830707,
cal,a19683caeb4d4aaf6a6706c6,screenshot,0.9987669783141957,
cal,a19683caeb4d4aaf6a6706c6,transcode,0.9366633816804854,
cal,a1e359dd73338af21fd64ebe,lossless,0.9995129533154414,
cal,a1e359dd73338af21fd64ebe,jpeg85,0.9992479849019889,
cal,a30e251a39745a87630f0ec9,repost,0.9972162659662375,
cal,a30e251a39745a87630f0ec9,repost2,0.9926303265746994,
cal,a30e251a39745a87630f0ec9,strip,0.9991995309363387,
cal,a30e251a39745a87630f0ec9,screenshot,0.9991729993410428,
cal,a37adc5f521d06ca2db4f140,lossless,0.9991568347281857,
cal,a37adc5f521d06ca2db4f140,jpeg85,0.9987205362015467,
cal,a37adc5f521d06ca2db4f140,repost,0.996878535152109,
cal,a37adc5f521d06ca2db4f140,repost2,0.9913483473132974,
cal,a1e359dd73338af21fd64ebe,transcode,0.9661855088647258,
cal,a2aa3e2e6b5e54c2730c8eac,lossless,0.9992827837415469,
cal,a2aa3e2e6b5e54c2730c8eac,jpeg85,0.9986642260520167,
cal,a2aa3e2e6b5e54c2730c8eac,repost,0.9968203393370703,
cal,a3bc41a7dc3f30bc155f4b34,jpeg85,0.9909355702508884,
cal,a3bc41a7dc3f30bc155f4b34,repost,0.9727876362140371,
cal,a3bc41a7dc3f30bc155f4b34,repost2,0.9419441697311929,
cal,a3bc41a7dc3f30bc155f4b34,strip,0.997313704971688,
cal,a2f68e1bf61ce375d52d93d4,strip,0.9994306964998947,
cal,a2f68e1bf61ce375d52d93d4,screenshot,0.9994057051008939,
cal,a2f68e1bf61ce375d52d93d4,transcode,0.9504092851585989,
cal,a30d8c38800ba1d653047bd1,lossless,0.9994346225717239,
cal,a2aa3e2e6b5e54c2730c8eac,repost2,0.9908539177716723,
cal,a2aa3e2e6b5e54c2730c8eac,strip,0.9992827837415469,
cal,a2aa3e2e6b5e54c2730c8eac,screenshot,0.9992519364854531,
cal,a2aa3e2e6b5e54c2730c8eac,transcode,0.9314622743903446,
cal,a30e251a39745a87630f0ec9,transcode,0.9513124492430927,
cal,a353eff8dbb9c9656d014cd7,lossless,0.9996748140499827,
cal,a353eff8dbb9c9656d014cd7,jpeg85,0.9995014034388376,
cal,a353eff8dbb9c9656d014cd7,repost,0.9988474857328463,
cal,a3c276f2303f38325cb92362,repost,0.9969044633800643,
cal,a3c276f2303f38325cb92362,repost2,0.9908624734063859,
cal,a3c276f2303f38325cb92362,strip,0.9991185132740933,
cal,a3c276f2303f38325cb92362,screenshot,0.9990966986141027,
cal,a353eff8dbb9c9656d014cd7,repost2,0.9962493395717759,
cal,a353eff8dbb9c9656d014cd7,strip,0.9996748140499827,
cal,a353eff8dbb9c9656d014cd7,screenshot,0.9996617628684847,
cal,a353eff8dbb9c9656d014cd7,transcode,0.9682922999964875,
cal,a30d8c38800ba1d653047bd1,screenshot,0.999413923178275,
cal,a30d8c38800ba1d653047bd1,transcode,0.9648296112390716,
cal,a30e251a39745a87630f0ec9,lossless,0.9991995309363387,
cal,a30e251a39745a87630f0ec9,jpeg85,0.9987690961397903,
cal,a4251719eca80a36598e2e4c,lossless,0.9995607922579892,
cal,a4251719eca80a36598e2e4c,jpeg85,0.9991237798873043,
cal,a4251719eca80a36598e2e4c,repost,0.997468961031198,
cal,a4251719eca80a36598e2e4c,repost2,0.9937065022672041,
cal,a37adc5f521d06ca2db4f140,strip,0.9991568347281857,
cal,a37adc5f521d06ca2db4f140,screenshot,0.9991285397855116,
cal,a37adc5f521d06ca2db4f140,transcode,0.940008857520068,
cal,a3bc41a7dc3f30bc155f4b34,lossless,0.997313704971688,
cal,a42cb7e40e47dd50f2d9f632,jpeg85,0.9985507170519332,
cal,a42cb7e40e47dd50f2d9f632,repost,0.9969653039243173,
cal,a42cb7e40e47dd50f2d9f632,repost2,0.9926110899710164,
cal,a42cb7e40e47dd50f2d9f632,strip,0.9989611413902789,
cal,a3bc41a7dc3f30bc155f4b34,screenshot,0.9972059013918071,
cal,a3bc41a7dc3f30bc155f4b34,transcode,0.7823645262775898,
cal,a3c276f2303f38325cb92362,lossless,0.9991185132740933,
cal,a3c276f2303f38325cb92362,jpeg85,0.9986165562540579,
cal,a44acd5d21bcb1705848640d,repost,0.9969601001198355,
cal,a44acd5d21bcb1705848640d,repost2,0.9922572916222273,
cal,a44acd5d21bcb1705848640d,strip,0.9989248118667948,
cal,a44acd5d21bcb1705848640d,screenshot,0.9988996552643251,
cal,a3c276f2303f38325cb92362,transcode,0.9472969847890256,
cal,a401d60424649cc6e63f8c21,lossless,0.9922997333444659,
cal,a401d60424649cc6e63f8c21,jpeg85,0.9772009594358538,
cal,a401d60424649cc6e63f8c21,repost,0.9539802763261086,
cal,a49409e0fb0df0240164c97f,lossless,0.9978910505076064,
cal,a49409e0fb0df0240164c97f,jpeg85,0.9968619579395332,
cal,a49409e0fb0df0240164c97f,repost,0.9925345041590801,
cal,a49409e0fb0df0240164c97f,repost2,0.9806879425274924,
cal,a498c76c2914e6a0158e0dd5,jpeg85,0.9988720996410985,
cal,a498c76c2914e6a0158e0dd5,repost,0.9973592999929419,
cal,a498c76c2914e6a0158e0dd5,repost2,0.9935083342189928,
cal,a498c76c2914e6a0158e0dd5,strip,0.9992525788469672,
cal,a401d60424649cc6e63f8c21,repost2,0.9080372397215927,
cal,a401d60424649cc6e63f8c21,strip,0.9922997333444659,
cal,a401d60424649cc6e63f8c21,screenshot,0.9920833858401223,
cal,a401d60424649cc6e63f8c21,transcode,0.8145784954816588,
cal,a4251719eca80a36598e2e4c,strip,0.9995607922579892,
cal,a4251719eca80a36598e2e4c,screenshot,0.9995402024206483,
cal,a4251719eca80a36598e2e4c,transcode,0.9490288786434802,
cal,a42cb7e40e47dd50f2d9f632,lossless,0.9989611413902789,
cal,a44acd5d21bcb1705848640d,transcode,0.936060987443472,
cal,a46eae469b310f3646ffc4fe,lossless,0.999355671729796,
cal,a46eae469b310f3646ffc4fe,jpeg85,0.9987663735069394,
cal,a46eae469b310f3646ffc4fe,repost,0.9961023313921276,
cal,a42cb7e40e47dd50f2d9f632,screenshot,0.9989047511709847,
cal,a42cb7e40e47dd50f2d9f632,transcode,0.9611949980870347,
cal,a44acd5d21bcb1705848640d,lossless,0.9989248118667948,
cal,a44acd5d21bcb1705848640d,jpeg85,0.9984621790460685,
cal,a525fd4d77ac8d9015f887ec,lossless,0.9989388164057579,
cal,a525fd4d77ac8d9015f887ec,jpeg85,0.9984791068404307,
cal,a525fd4d77ac8d9015f887ec,repost,0.9970085760430233,
cal,a525fd4d77ac8d9015f887ec,repost2,0.993420031727838,
cal,a4ceca6c965bdb4f9c3a3f89,repost,0.9974837597174931,
cal,a4ceca6c965bdb4f9c3a3f89,repost2,0.9922630289273567,
cal,a4ceca6c965bdb4f9c3a3f89,strip,0.9992461317282595,
cal,a4ceca6c965bdb4f9c3a3f89,screenshot,0.9992026169730693,
cal,a58bbe18bf10a7ad4fc8a9ae,jpeg85,0.9985852224432953,
cal,a58bbe18bf10a7ad4fc8a9ae,repost,0.9968018711779407,
cal,a58bbe18bf10a7ad4fc8a9ae,repost2,0.9914332118682064,
cal,a58bbe18bf10a7ad4fc8a9ae,strip,0.9991698661615467,
cal,a46eae469b310f3646ffc4fe,repost2,0.9894139324013702,
cal,a46eae469b310f3646ffc4fe,strip,0.999355671729796,
cal,a46eae469b310f3646ffc4fe,screenshot,0.9993299736069134,
cal,a46eae469b310f3646ffc4fe,transcode,0.9344643073781768,
cal,a49409e0fb0df0240164c97f,strip,0.9978910505076064,
cal,a49409e0fb0df0240164c97f,screenshot,0.9978689179793315,
cal,a49409e0fb0df0240164c97f,transcode,0.9044290016466304,
cal,a498c76c2914e6a0158e0dd5,lossless,0.9992525788469672,
cal,a498c76c2914e6a0158e0dd5,screenshot,0.9992390911750871,
cal,a498c76c2914e6a0158e0dd5,transcode,0.9509429914997323,
cal,a4ceca6c965bdb4f9c3a3f89,lossless,0.9992461317282595,
cal,a4ceca6c965bdb4f9c3a3f89,jpeg85,0.9987979361669269,
cal,a4ceca6c965bdb4f9c3a3f89,transcode,0.9603863435545426,
cal,a4ed49fda5dc9f1c207a64fa,lossless,0.9993404314136141,
cal,a4ed49fda5dc9f1c207a64fa,jpeg85,0.999054445497808,
cal,a4ed49fda5dc9f1c207a64fa,repost,0.9979125726832468,
cal,a59a5c04a66f13c6338a3a20,repost,0.9979803174230631,
cal,a59a5c04a66f13c6338a3a20,repost2,0.9943222754712757,
cal,a59a5c04a66f13c6338a3a20,strip,0.9994267894578615,
cal,a59a5c04a66f13c6338a3a20,screenshot,0.9994107251734581,
cal,a4ed49fda5dc9f1c207a64fa,repost2,0.9942117992872905,
cal,a4ed49fda5dc9f1c207a64fa,strip,0.9993404314136141,
cal,a4ed49fda5dc9f1c207a64fa,screenshot,0.9993299229266887,
cal,a4ed49fda5dc9f1c207a64fa,transcode,0.9657768892111515,
cal,a61d7d47c99bbb6f2fb20ce8,jpeg85,0.998603777491102,
cal,a61d7d47c99bbb6f2fb20ce8,repost,0.996021654824762,
cal,a61d7d47c99bbb6f2fb20ce8,repost2,0.9906513564082696,
cal,a61d7d47c99bbb6f2fb20ce8,strip,0.9991076732589711,
cal,a525fd4d77ac8d9015f887ec,strip,0.9989388164057579,
cal,a525fd4d77ac8d9015f887ec,screenshot,0.9989377741404647,
cal,a525fd4d77ac8d9015f887ec,transcode,0.9536208472254409,
cal,a58bbe18bf10a7ad4fc8a9ae,lossless,0.9991698661615467,
cal,a5f5367d5a058ff1d355e1ff,lossless,0.9991671973599031,
cal,a5f5367d5a058ff1d355e1ff,jpeg85,0.9985821488786305,
cal,a5f5367d5a058ff1d355e1ff,repost,0.9963163197519976,
cal,a5f5367d5a058ff1d355e1ff,repost2,0.9916243038537084,
cal,a58bbe18bf10a7ad4fc8a9ae,screenshot,0.9991514750649583,
cal,a58bbe18bf10a7ad4fc8a9ae,transcode,0.947662865251059,
cal,a59a5c04a66f13c6338a3a20,lossless,0.9994267894578615,
cal,a59a5c04a66f13c6338a3a20,jpeg85,0.9990866503323784,
cal,a62db316d349888b93a393b3,repost,0.9950769539786252,
cal,a62db316d349888b93a393b3,repost2,0.9902522685450442,
cal,a62db316d349888b93a393b3,strip,0.9983544279474699,
cal,a62db316d349888b93a393b3,screenshot,0.9983053643719921,
cal,a59a5c04a66f13c6338a3a20,transcode,0.9640195299729933,
cal,a5f2ae6bb30c62bc2c0273a0,lossless,0.9987713160540119,
cal,a5f2ae6bb30c62bc2c0273a0,jpeg85,0.9981979693851312,
cal,a5f2ae6bb30c62bc2c0273a0,repost,0.9954003437728459,
cal,a68ce303501ced06b5992229,lossless,0.9995525676717073,
cal,a68ce303501ced06b5992229,jpeg85,0.9991518593825116,
cal,a68ce303501ced06b5992229,repost,0.9976303311487061,
cal,a68ce303501ced06b5992229,repost2,0.99290255091222,
cal,a5f2ae6bb30c62bc2c0273a0,repost2,0.9904571978213347,
cal,a5f2ae6bb30c62bc2c0273a0,strip,0.9987713160540119,
cal,a5f2ae6bb30c62bc2c0273a0,screenshot,0.9987397620280047,
cal,a5f2ae6bb30c62bc2c0273a0,transcode,0.9415824544103617,
cal,a5f5367d5a058ff1d355e1ff,strip,0.9991671973599031,
cal,a5f5367d5a058ff1d355e1ff,screenshot,0.9991275576052373,
cal,a5f5367d5a058ff1d355e1ff,transcode,0.9459372058970806,
cal,a61d7d47c99bbb6f2fb20ce8,lossless,0.9991076732589711,
cal,a61d7d47c99bbb6f2fb20ce8,screenshot,0.9990619021052992,
cal,a61d7d47c99bbb6f2fb20ce8,transcode,0.9493114243831255,
cal,a62db316d349888b93a393b3,lossless,0.9983544279474699,
cal,a62db316d349888b93a393b3,jpeg85,0.9974851771657511,
cal,a6c8b2e8bbfa601d4ae6f153,jpeg85,0.9984770529287056,
cal,a6c8b2e8bbfa601d4ae6f153,repost,0.9968409631167565,
cal,a6c8b2e8bbfa601d4ae6f153,repost2,0.9914484713364713,
cal,a6c8b2e8bbfa601d4ae6f153,strip,0.9989057960577459,
cal,a62db316d349888b93a393b3,transcode,0.9345019330106478,
cal,a644a2f3c02028a4014c966c,lossless,0.9993244732476178,
cal,a644a2f3c02028a4014c966c,jpeg85,0.9989939010067609,
cal,a644a2f3c02028a4014c966c,repost,0.997522026968498,
cal,a6cb457eebd6a12a55fbaf4a,repost,0.9980398845233074,
cal,a6cb457eebd6a12a55fbaf4a,repost2,0.9952781720305409,
cal,a6cb457eebd6a12a55fbaf4a,strip,0.9996487815230312,
cal,a6cb457eebd6a12a55fbaf4a,screenshot,0.9996375173392272,
cal,a7582881af545b3e3ba3088a,jpeg85,0.9991429402606955,
cal,a7582881af545b3e3ba3088a,repost,0.9981679592721044,
cal,a7582881af545b3e3ba3088a,repost2,0.9953709080909818,
cal,a7582881af545b3e3ba3088a,strip,0.9995139173725569,
cal,a73e63eee6e8899ad86b8e5c,lossless,0.998862914954328,
cal,a73e63eee6e8899ad86b8e5c,jpeg85,0.9984335158274952,
cal,a73e63eee6e8899ad86b8e5c,repost,0.9970108022357677,
cal,a73e63eee6e8899ad86b8e5c,repost2,0.9923939608843831,
cal,a68ce303501ced06b5992229,strip,0.9995525676717073,
cal,a68ce303501ced06b5992229,screenshot,0.9995285616833804,
cal,a68ce303501ced06b5992229,transcode,0.9641345857187152,
cal,a6c8b2e8bbfa601d4ae6f153,lossless,0.9989057960577459,
cal,a644a2f3c02028a4014c966c,repost2,0.9938983352728539,
cal,a644a2f3c02028a4014c966c,strip,0.9993244732476178,
cal,a644a2f3c02028a4014c966c,screenshot,0.9993135002779698,
cal,a644a2f3c02028a4014c966c,transcode,0.9679356177354753,
cal,a6c8b2e8bbfa601d4ae6f153,screenshot,0.9989054341124713,
cal,a6c8b2e8bbfa601d4ae6f153,transcode,0.9397454246750527,
cal,a6cb457eebd6a12a55fbaf4a,lossless,0.9996487815230312,
cal,a6cb457eebd6a12a55fbaf4a,jpeg85,0.9993224943672968,
cal,a7e97b28d278c84bf18d97b3,repost,0.997934542031119,
cal,a7e97b28d278c84bf18d97b3,repost2,0.9947899019343629,
cal,a7e97b28d278c84bf18d97b3,strip,0.9994312575553695,
cal,a7e97b28d278c84bf18d97b3,screenshot,0.9994057214648169,
cal,a6cb457eebd6a12a55fbaf4a,transcode,0.9683919813387957,
cal,a6d4b5776d379bc814c6ce24,lossless,0.9994420617247022,
cal,a6d4b5776d379bc814c6ce24,jpeg85,0.9992170493888766,
cal,a6d4b5776d379bc814c6ce24,repost,0.9984724349173567,
cal,a8c5a14c34d6ea2f4a297725,lossless,0.9996270012498604,
cal,a8c5a14c34d6ea2f4a297725,jpeg85,0.9994539849278645,
cal,a8c5a14c34d6ea2f4a297725,repost,0.9986803905950732,
cal,a8c5a14c34d6ea2f4a297725,repost2,0.9964400387743916,
cal,a6d4b5776d379bc814c6ce24,repost2,0.9958187683763102,
cal,a6d4b5776d379bc814c6ce24,strip,0.9994420617247022,
cal,a6d4b5776d379bc814c6ce24,screenshot,0.9994293846895947,
cal,a6d4b5776d379bc814c6ce24,transcode,0.969805182005302,
cal,a8d0ec00b45f123be23a58be,jpeg85,0.9990919728501677,
cal,a8d0ec00b45f123be23a58be,repost,0.998119547300922,
cal,a8d0ec00b45f123be23a58be,repost2,0.9945769969965579,
cal,a8d0ec00b45f123be23a58be,strip,0.9994042767025062,
cal,a73e63eee6e8899ad86b8e5c,strip,0.998862914954328,
cal,a73e63eee6e8899ad86b8e5c,screenshot,0.9988437839352783,
cal,a73e63eee6e8899ad86b8e5c,transcode,0.9552576651279795,
cal,a7582881af545b3e3ba3088a,lossless,0.9995139173725569,
cal,a8d8f40dd273a9ce11fec5c7,repost,0.9982842326226705,
cal,a8d8f40dd273a9ce11fec5c7,repost2,0.994748741869065,
cal,a8d8f40dd273a9ce11fec5c7,strip,0.9996353183247584,
cal,a8d8f40dd273a9ce11fec5c7,screenshot,0.9996184279703514,
cal,a7582881af545b3e3ba3088a,screenshot,0.9994958749058884,
cal,a7582881af545b3e3ba3088a,transcode,0.956162117493827,
cal,a7e97b28d278c84bf18d97b3,lossless,0.9994312575553695,
cal,a7e97b28d278c84bf18d97b3,jpeg85,0.9991301261548968,
cal,a7e97b28d278c84bf18d97b3,transcode,0.9591487119881414,
cal,a8c1dba26c2dd93399e20bda,lossless,0.9995176793464869,
cal,a8c1dba26c2dd93399e20bda,jpeg85,0.999271176839963,
cal,a8c1dba26c2dd93399e20bda,repost,0.998301135028977,
cal,a91cf117d563059c578b4b4b,lossless,0.9996724347441851,
cal,a91cf117d563059c578b4b4b,jpeg85,0.9994862396787676,
cal,a91cf117d563059c578b4b4b,repost,0.9989325929701253,
cal,a91cf117d563059c578b4b4b,repost2,0.9966873213020999,
cal,a91e31395621a2a6d01f5a16,jpeg85,0.9987688525383198,
cal,a91e31395621a2a6d01f5a16,repost,0.9964740508979781,
cal,a91e31395621a2a6d01f5a16,repost2,0.9908394882749608,
cal,a91e31395621a2a6d01f5a16,strip,0.9993039387628415,
cal,a8c1dba26c2dd93399e20bda,repost2,0.9954819170422486,
cal,a8c1dba26c2dd93399e20bda,strip,0.9995176793464869,
cal,a8c1dba26c2dd93399e20bda,screenshot,0.9994977700277741,
cal,a8c1dba26c2dd93399e20bda,transcode,0.9702638163259839,
cal,a8c5a14c34d6ea2f4a297725,strip,0.9996270012498604,
cal,a8c5a14c34d6ea2f4a297725,screenshot,0.999621138672121,
cal,a8c5a14c34d6ea2f4a297725,transcode,0.9747190015806755,
cal,a8d0ec00b45f123be23a58be,lossless,0.9994042767025062,
cal,a8d8f40dd273a9ce11fec5c7,transcode,0.9665340048069337,
cal,a906d70340aa29d2eaf28a22,lossless,0.9990901185384866,
cal,a906d70340aa29d2eaf28a22,jpeg85,0.9986733026506686,
cal,a906d70340aa29d2eaf28a22,repost,0.9976096090307177,
cal,a906d70340aa29d2eaf28a22,repost2,0.9948803038177777,
cal,a906d70340aa29d2eaf28a22,strip,0.9990901185384866,
cal,a906d70340aa29d2eaf28a22,screenshot,0.999079579752814,
cal,a906d70340aa29d2eaf28a22,transcode,0.9627802052081488,
cal,a8d0ec00b45f123be23a58be,screenshot,0.9993905358120321,
cal,a8d0ec00b45f123be23a58be,transcode,0.9622597989954315,
cal,a8d8f40dd273a9ce11fec5c7,lossless,0.9996353183247584,
cal,a8d8f40dd273a9ce11fec5c7,jpeg85,0.9993349528040361,
cal,a95338443d46c0e6d5f4ed33,repost,0.9971613520933038,
cal,a95338443d46c0e6d5f4ed33,repost2,0.9923785385458482,
cal,a95338443d46c0e6d5f4ed33,strip,0.9993863842813864,
cal,a95338443d46c0e6d5f4ed33,screenshot,0.9993718747035633,
cal,aa68f02cec8f2a9d4a8ec893,lossless,0.9991467804316733,
cal,aa68f02cec8f2a9d4a8ec893,jpeg85,0.9987276984793266,
cal,aa68f02cec8f2a9d4a8ec893,repost,0.9969402237856696,
cal,aa68f02cec8f2a9d4a8ec893,repost2,0.9918991505371528,
cal,a91cf117d563059c578b4b4b,strip,0.9996724347441851,
cal,a91cf117d563059c578b4b4b,screenshot,0.9996636960703463,
cal,a91cf117d563059c578b4b4b,transcode,0.9748979792254647,
cal,a91e31395621a2a6d01f5a16,lossless,0.9993039387628415,
cal,aadecf922aad4d2b52fd5392,jpeg85,0.9991175495826684,
cal,aadecf922aad4d2b52fd5392,repost,0.9982562446074228,
cal,aadecf922aad4d2b52fd5392,repost2,0.9952194914250276,
cal,aadecf922aad4d2b52fd5392,strip,0.9994050724256869,
cal,a91e31395621a2a6d01f5a16,screenshot,0.9992988546141869,
cal,a91e31395621a2a6d01f5a16,transcode,0.9471870358867364,
cal,a95338443d46c0e6d5f4ed33,lossless,0.9993863842813864,
cal,a95338443d46c0e6d5f4ed33,jpeg85,0.999004874352747,
cal,a95338443d46c0e6d5f4ed33,transcode,0.9518222409777025,
cal,a9c7e08f682f7d5b7e945791,lossless,0.9986642705746818,
cal,a9c7e08f682f7d5b7e945791,jpeg85,0.9980340032104213,
cal,a9c7e08f682f7d5b7e945791,repost,0.996163419046831,
cal,ab2eeb42f79c54902d72f1f9,repost,0.9983124296574755,
cal,ab2eeb42f79c54902d72f1f9,repost2,0.9951438081728835,
cal,ab2eeb42f79c54902d72f1f9,strip,0.9996219615433455,
cal,ab2eeb42f79c54902d72f1f9,screenshot,0.9995991363219421,
cal,abacb3cdcf6ea2eb824ecb21,lossless,0.9997075679823907,
cal,abacb3cdcf6ea2eb824ecb21,jpeg85,0.9995475332468864,
cal,abacb3cdcf6ea2eb824ecb21,repost,0.9988917285741654,
cal,abacb3cdcf6ea2eb824ecb21,repost2,0.99720657361527,
cal,abec58aa931a35451739789c,jpeg85,0.9986239317849303,
cal,abec58aa931a35451739789c,repost,0.9959023174220122,
cal,abec58aa931a35451739789c,repost2,0.989888747523259,
cal,abec58aa931a35451739789c,strip,0.99924928370817,
cal,a9c7e08f682f7d5b7e945791,repost2,0.9890456014727179,
cal,a9c7e08f682f7d5b7e945791,strip,0.9986642705746818,
cal,a9c7e08f682f7d5b7e945791,screenshot,0.9986382701360558,
cal,a9c7e08f682f7d5b7e945791,transcode,0.9264550896510757,
cal,ac1496034a5557985c9311e1,repost,0.9971577255327797,
cal,ac1496034a5557985c9311e1,repost2,0.993595251001037,
cal,ac1496034a5557985c9311e1,strip,0.998980982536578,
cal,ac1496034a5557985c9311e1,screenshot,0.9989620128917588,
cal,aadecf922aad4d2b52fd5392,screenshot,0.9993886851436795,
cal,aadecf922aad4d2b52fd5392,transcode,0.9665725374986109,
cal,ab2eeb42f79c54902d72f1f9,lossless,0.9996219615433455,
cal,ab2eeb42f79c54902d72f1f9,jpeg85,0.9993729773228344,
cal,ab2eeb42f79c54902d72f1f9,transcode,0.952821800430568,
cal,ab4734d72e73a3cf1515f29a,lossless,0.9997112551717565,
cal,ab4734d72e73a3cf1515f29a,jpeg85,0.999420981882465,
cal,ab4734d72e73a3cf1515f29a,repost,0.9984479096601415,
cal,aa68f02cec8f2a9d4a8ec893,strip,0.9991467804316733,
cal,aa68f02cec8f2a9d4a8ec893,screenshot,0.9991213389731356,
cal,aa68f02cec8f2a9d4a8ec893,transcode,0.9505283857885423,
cal,aadecf922aad4d2b52fd5392,lossless,0.9994050724256869,
cal,ab4734d72e73a3cf1515f29a,repost2,0.9961764649833877,
cal,ab4734d72e73a3cf1515f29a,strip,0.9997112551717565,
cal,ab4734d72e73a3cf1515f29a,screenshot,0.9996744990986091,
cal,ab4734d72e73a3cf1515f29a,transcode,0.9691923530345422,
cal,ac2f61ba6a841848b2fa6be4,lossless,0.9994995472239613,
cal,ac2f61ba6a841848b2fa6be4,jpeg85,0.9991368834697851,
cal,ac2f61ba6a841848b2fa6be4,repost,0.9982673613797953,
cal,ac2f61ba6a841848b2fa6be4,repost2,0.9942826499626932,
cal,acaf9c69294efad51107ed9d,jpeg85,0.9992064211488515,
cal,acaf9c69294efad51107ed9d,repost,0.9980559594546731,
cal,acaf9c69294efad51107ed9d,repost2,0.9946040431224634,
cal,acaf9c69294efad51107ed9d,strip,0.9995068677543021,
cal,abec58aa931a35451739789c,screenshot,0.9992408348787108,
cal,abec58aa931a35451739789c,transcode,0.9428433529104829,
cal,ac1496034a5557985c9311e1,lossless,0.998980982536578,
cal,ac1496034a5557985c9311e1,jpeg85,0.9983488794508893,
cal,acd353685cd3b9d038918695,repost,0.9976369534304595,
cal,acd353685cd3b9d038918695,repost2,0.9932476343889525,
cal,acd353685cd3b9d038918695,strip,0.9994648044137809,
cal,acd353685cd3b9d038918695,screenshot,0.9994507119375373,
cal,abacb3cdcf6ea2eb824ecb21,strip,0.9997075679823907,
cal,abacb3cdcf6ea2eb824ecb21,screenshot,0.9997006248179641,
cal,abacb3cdcf6ea2eb824ecb21,transcode,0.9759857718810525,
cal,abec58aa931a35451739789c,lossless,0.99924928370817,
cal,ac1496034a5557985c9311e1,transcode,0.9532420865816302,
cal,ac2309ba50d3afd5af7b0119,lossless,0.9990739748746474,
cal,ac2309ba50d3afd5af7b0119,jpeg85,0.9985017808075162,
cal,ac2309ba50d3afd5af7b0119,repost,0.9958832018443231,
cal,adb8c89b43e69b8c09363dbf,lossless,0.9992713007822063,
cal,adb8c89b43e69b8c09363dbf,jpeg85,0.9989341652825569,
cal,adb8c89b43e69b8c09363dbf,repost,0.9972916951319742,
cal,adb8c89b43e69b8c09363dbf,repost2,0.9933617273289133,
cal,ac2309ba50d3afd5af7b0119,repost2,0.9878438462942684,
cal,ac2309ba50d3afd5af7b0119,strip,0.9990739748746474,
cal,ac2309ba50d3afd5af7b0119,screenshot,0.9990497679517063,
cal,ac2309ba50d3afd5af7b0119,transcode,0.9368421981609433,
cal,ac2f61ba6a841848b2fa6be4,strip,0.9994995472239613,
cal,ac2f61ba6a841848b2fa6be4,screenshot,0.9994770607057214,
cal,ac2f61ba6a841848b2fa6be4,transcode,0.9614900226286933,
cal,acaf9c69294efad51107ed9d,lossless,0.9995068677543021,
cal,acaf9c69294efad51107ed9d,screenshot,0.9994974726510027,
cal,acaf9c69294efad51107ed9d,transcode,0.9644154642873374,
cal,acd353685cd3b9d038918695,lossless,0.9994648044137809,
cal,acd353685cd3b9d038918695,jpeg85,0.9990884564318728,
cal,adbb0c8cccab34b6b9d316d8,jpeg85,0.9989097160321695,
cal,adbb0c8cccab34b6b9d316d8,repost,0.9971153107091654,
cal,adbb0c8cccab34b6b9d316d8,repost2,0.9912419484362553,
cal,adbb0c8cccab34b6b9d316d8,strip,0.9993732294537204,
cal,ae0f4ec08f2b6f984ad9942c,repost,0.9978898319622072,
cal,ae0f4ec08f2b6f984ad9942c,repost2,0.9945859195942737,
cal,ae0f4ec08f2b6f984ad9942c,strip,0.9993093241611349,
cal,ae0f4ec08f2b6f984ad9942c,screenshot,0.9992907722133677,
cal,acd353685cd3b9d038918695,transcode,0.9532143523860266,
cal,ad4ff74e19598717f79cdf80,lossless,0.999620713046506,
cal,ad4ff74e19598717f79cdf80,jpeg85,0.9994129785852303,
cal,ad4ff74e19598717f79cdf80,repost,0.998573632998948,
cal,af1380262c31de2bf2d15cbf,lossless,0.9979020839549873,
cal,af1380262c31de2bf2d15cbf,jpeg85,0.9970059591354881,
cal,af1380262c31de2bf2d15cbf,repost,0.9929931506203653,
cal,af1380262c31de2bf2d15cbf,repost2,0.9841405552674445,
cal,ad4ff74e19598717f79cdf80,repost2,0.9958834738409161,
cal,ad4ff74e19598717f79cdf80,strip,0.999620713046506,
cal,ad4ff74e19598717f79cdf80,screenshot,0.9996176377676509,
cal,ad4ff74e19598717f79cdf80,transcode,0.9748792826696736,
cal,b05794eedc048faccba04f88,jpeg85,0.9991836652571479,
cal,b05794eedc048faccba04f88,repost,0.9982855988663935,
cal,b05794eedc048faccba04f88,repost2,0.9943856384072952,
cal,b05794eedc048faccba04f88,strip,0.9995265458717486,
cal,adbb0c8cccab34b6b9d316d8,screenshot,0.9993624396120377,
cal,adbb0c8cccab34b6b9d316d8,transcode,0.9469935344045387,
cal,ae0f4ec08f2b6f984ad9942c,lossless,0.9993093241611349,
cal,ae0f4ec08f2b6f984ad9942c,jpeg85,0.9990207283379602,
cal,b05e36af48a514030b89f7fb,repost,0.9972244160465967,
cal,b05e36af48a514030b89f7fb,repost2,0.9928855278275996,
cal,b05e36af48a514030b89f7fb,strip,0.9991705933909443,
cal,b05e36af48a514030b89f7fb,screenshot,0.9991570116920768,
cal,ae0f4ec08f2b6f984ad9942c,transcode,0.9614069623269262,
cal,ae3cb99ab5befebfe84cc78c,lossless,0.999677403718433,
cal,ae3cb99ab5befebfe84cc78c,jpeg85,0.9994470359217406,
cal,ae3cb99ab5befebfe84cc78c,repost,0.9985705004830749,
cal,ae3cb99ab5befebfe84cc78c,repost2,0.9957945950007518,
cal,ae3cb99ab5befebfe84cc78c,strip,0.999677403718433,
cal,ae3cb99ab5befebfe84cc78c,screenshot,0.9996602748125052,
cal,ae3cb99ab5befebfe84cc78c,transcode,0.9729202288807217,
cal,b10d67215770ecef26b3cd9f,lossless,0.9992293528399403,
cal,b10d67215770ecef26b3cd9f,jpeg85,0.9987681629532958,
cal,b10d67215770ecef26b3cd9f,repost,0.9972750026613553,
cal,b10d67215770ecef26b3cd9f,repost2,0.9929151317497966,
cal,adb8c89b43e69b8c09363dbf,strip,0.9992713007822063,
cal,adb8c89b43e69b8c09363dbf,screenshot,0.9992503579685301,
cal,adb8c89b43e69b8c09363dbf,transcode,0.9573722093405489,
cal,adbb0c8cccab34b6b9d316d8,lossless,0.9993732294537204,
cal,af1380262c31de2bf2d15cbf,strip,0.9979020839549873,
cal,af1380262c31de2bf2d15cbf,screenshot,0.9978844092493632,
cal,af1380262c31de2bf2d15cbf,transcode,0.9310427435065954,
cal,b05794eedc048faccba04f88,lossless,0.9995265458717486,
cal,b15f55f8c5800ed50f6c2106,jpeg85,0.999329663648809,
cal,b15f55f8c5800ed50f6c2106,repost,0.9984117649161981,
cal,b15f55f8c5800ed50f6c2106,repost2,0.9954730608774794,
cal,b15f55f8c5800ed50f6c2106,strip,0.9996089345951951,
cal,b05794eedc048faccba04f88,screenshot,0.999507340354308,
cal,b05794eedc048faccba04f88,transcode,0.9614139174268167,
cal,b05e36af48a514030b89f7fb,lossless,0.9991705933909443,
cal,b05e36af48a514030b89f7fb,jpeg85,0.9988236441722242,
cal,b1658fcf0bd25624fe049b06,repost,0.9970787278944171,
cal,b1658fcf0bd25624fe049b06,repost2,0.9921726513479249,
cal,b1658fcf0bd25624fe049b06,strip,0.9991741262598324,
cal,b1658fcf0bd25624fe049b06,screenshot,0.999149892468388,
cal,b1e49a5aa20d2103ad6bbd61,lossless,0.9996359608118829,
cal,b1e49a5aa20d2103ad6bbd61,jpeg85,0.9994687141939954,
cal,b1e49a5aa20d2103ad6bbd61,repost,0.9986178057677799,
cal,b1e49a5aa20d2103ad6bbd61,repost2,0.9957479780076555,
cal,b05e36af48a514030b89f7fb,transcode,0.9464768277488269,
cal,b0b4cec6cdd432b21f705c1e,lossless,0.9983697916739318,
cal,b0b4cec6cdd432b21f705c1e,jpeg85,0.9948927438520966,
cal,b0b4cec6cdd432b21f705c1e,repost,0.9836604514735101,
cal,b0b4cec6cdd432b21f705c1e,repost2,0.962158951456069,
cal,b0b4cec6cdd432b21f705c1e,strip,0.9983697916739318,
cal,b0b4cec6cdd432b21f705c1e,screenshot,0.998336457516957,
cal,b0b4cec6cdd432b21f705c1e,transcode,0.8450094262690777,
cal,b21215c8159019338fd90d71,jpeg85,0.9984729975352579,
cal,b21215c8159019338fd90d71,repost,0.9957651057332428,
cal,b21215c8159019338fd90d71,repost2,0.9889843179532744,
cal,b21215c8159019338fd90d71,strip,0.9989477873488013,
cal,b10d67215770ecef26b3cd9f,strip,0.9992293528399403,
cal,b10d67215770ecef26b3cd9f,screenshot,0.9992070523400538,
cal,b10d67215770ecef26b3cd9f,transcode,0.9532148235296934,
cal,b15f55f8c5800ed50f6c2106,lossless,0.9996089345951951,
cal,b1658fcf0bd25624fe049b06,transcode,0.9599528804669718,
cal,b171a7764ed764f1087ca6fe,lossless,0.999256490947892,
cal,b171a7764ed764f1087ca6fe,jpeg85,0.9988390666151641,
cal,b171a7764ed764f1087ca6fe,repost,0.9972467896917205,
cal,b27c68330448685358e9dc8f,repost,0.9982299049403736,
cal,b27c68330448685358e9dc8f,repost2,0.9954812920369144,
cal,b27c68330448685358e9dc8f,strip,0.9996861947404527,
cal,b27c68330448685358e9dc8f,screenshot,0.9996802554976855,
cal,b15f55f8c5800ed50f6c2106,screenshot,0.999586897848876,
cal,b15f55f8c5800ed50f6c2106,transcode,0.9686990494665509,
cal,b1658fcf0bd25624fe049b06,lossless,0.9991741262598324,
cal,b1658fcf0bd25624fe049b06,jpeg85,0.9987420195100715,
cal,b171a7764ed764f1087ca6fe,repost2,0.9921474112065519,
cal,b171a7764ed764f1087ca6fe,strip,0.999256490947892,
cal,b171a7764ed764f1087ca6fe,screenshot,0.9992225164492908,
cal,b171a7764ed764f1087ca6fe,transcode,0.9502527484381185,
cal,b2e79fc9267a9a84453a4f92,lossless,0.9991225824325074,
cal,b2e79fc9267a9a84453a4f92,jpeg85,0.9987527013925758,
cal,b2e79fc9267a9a84453a4f92,repost,0.997270478840852,
cal,b2e79fc9267a9a84453a4f92,repost2,0.992621395027284,
cal,b53d394a1d9acc50cf113a6e,jpeg85,0.9992596941336361,
cal,b53d394a1d9acc50cf113a6e,repost,0.9985849117618953,
cal,b53d394a1d9acc50cf113a6e,repost2,0.9962078381649272,
cal,b53d394a1d9acc50cf113a6e,strip,0.9995269120963816,
cal,b5a3fc6795df5dd6c59ad103,repost,0.9966436826732942,
cal,b5a3fc6795df5dd6c59ad103,repost2,0.9908254323041279,
cal,b5a3fc6795df5dd6c59ad103,strip,0.9990644738762124,
cal,b5a3fc6795df5dd6c59ad103,screenshot,0.9990131738978649,
cal,b1e49a5aa20d2103ad6bbd61,strip,0.9996359608118829,
cal,b1e49a5aa20d2103ad6bbd61,screenshot,0.9996224284101409,
cal,b1e49a5aa20d2103ad6bbd61,transcode,0.977125667970131,
cal,b21215c8159019338fd90d71,lossless,0.9989477873488013,
cal,b27c68330448685358e9dc8f,transcode,0.9704788563113205,
cal,b284980aba04744e771bc719,lossless,0.9978025211282211,
cal,b284980aba04744e771bc719,jpeg85,0.9966235696270195,
cal,b284980aba04744e771bc719,repost,0.9928093561179281,
cal,b5f7eb0f8de474ffa96ffd20,lossless,0.9996423598787302,
cal,b5f7eb0f8de474ffa96ffd20,jpeg85,0.999414968729396,
cal,b5f7eb0f8de474ffa96ffd20,repost,0.9984527726958673,
cal,b5f7eb0f8de474ffa96ffd20,repost2,0.9961601364551238,
cal,b21215c8159019338fd90d71,screenshot,0.998917830134028,
cal,b21215c8159019338fd90d71,transcode,0.9336047150310338,
cal,b27c68330448685358e9dc8f,lossless,0.9996861947404527,
cal,b27c68330448685358e9dc8f,jpeg85,0.999379184369652,
cal,b53d394a1d9acc50cf113a6e,screenshot,0.9995130179666519,
cal,b53d394a1d9acc50cf113a6e,transcode,0.9750704435533188,
cal,b5a3fc6795df5dd6c59ad103,lossless,0.9990644738762124,
cal,b5a3fc6795df5dd6c59ad103,jpeg85,0.9985491013192611,
cal,b284980aba04744e771bc719,repost2,0.9823520186421472,
cal,b284980aba04744e771bc719,strip,0.9978025211282211,
cal,b284980aba04744e771bc719,screenshot,0.9977949494981134,
cal,b284980aba04744e771bc719,transcode,0.8995950198711747,
cal,b2e79fc9267a9a84453a4f92,strip,0.9991225824325074,
cal,b2e79fc9267a9a84453a4f92,screenshot,0.9991202395992211,
cal,b2e79fc9267a9a84453a4f92,transcode,0.9543912786080744,
cal,b53d394a1d9acc50cf113a6e,lossless,0.9995269120963816,
cal,b60d72f2c6a0d5d181b8c4dd,jpeg85,0.9993881642013627,
cal,b60d72f2c6a0d5d181b8c4dd,repost,0.9987410035161984,
cal,b60d72f2c6a0d5d181b8c4dd,repost2,0.9961904305511158,
cal,b60d72f2c6a0d5d181b8c4dd,strip,0.9996531920406224,
cal,b5a3fc6795df5dd6c59ad103,transcode,0.9340471524757217,
cal,b5d54b7a741a2678cc789242,lossless,0.999192690966255,
cal,b5d54b7a741a2678cc789242,jpeg85,0.9987118518938929,
cal,b5d54b7a741a2678cc789242,repost,0.9967685655304951,
cal,b630f1b03f47bb038d245264,repost,0.9981751562679813,
cal,b630f1b03f47bb038d245264,repost2,0.9949141451124948,
cal,b630f1b03f47bb038d245264,strip,0.9995303428681337,
cal,b630f1b03f47bb038d245264,screenshot,0.999509700804955,
cal,b5d54b7a741a2678cc789242,repost2,0.9915668080585746,
cal,b5d54b7a741a2678cc789242,strip,0.999192690966255,
cal,b5d54b7a741a2678cc789242,screenshot,0.9991578418053356,
cal,b5d54b7a741a2678cc789242,transcode,0.9519892922575345,
cal,b6c845c5a3a9b7023d3522a8,jpeg85,0.9992311431466351,
cal,b6c845c5a3a9b7023d3522a8,repost,0.9979322062086688,
cal,b6c845c5a3a9b7023d3522a8,repost2,0.9939702096024209,
cal,b6c845c5a3a9b7023d3522a8,strip,0.9994919906815644,
cal,b6c6ce433d0ee8e1791b5909,lossless,0.9992992972321849,
cal,b6c6ce433d0ee8e1791b5909,jpeg85,0.9989363434104535,
cal,b6c6ce433d0ee8e1791b5909,repost,0.9968861632518932,
cal,b6c6ce433d0ee8e1791b5909,repost2,0.9934616943250939,
cal,b630f1b03f47bb038d245264,transcode,0.9679414344421998,
cal,b669f425dbe1d6a59d200f46,lossless,0.999257682129129,
cal,b669f425dbe1d6a59d200f46,jpeg85,0.9988632264313599,
cal,b669f425dbe1d6a59d200f46,repost,0.9974267292803946,
cal,b6ce30c8c45f54fd36e6ee4a,repost,0.998127169312154,
cal,b6ce30c8c45f54fd36e6ee4a,repost2,0.9953267476458816,
cal,b6ce30c8c45f54fd36e6ee4a,strip,0.9996604156529615,
cal,b6ce30c8c45f54fd36e6ee4a,screenshot,0.9996125563067932,
cal,b5f7eb0f8de474ffa96ffd20,strip,0.9996423598787302,
cal,b5f7eb0f8de474ffa96ffd20,screenshot,0.9996307837024786,
cal,b5f7eb0f8de474ffa96ffd20,transcode,0.9720326093849295,
cal,b60d72f2c6a0d5d181b8c4dd,lossless,0.9996531920406224,
cal,b6eef97fbd5673a924cb4104,lossless,0.9996019557453083,
cal,b6eef97fbd5673a924cb4104,jpeg85,0.9993556293714326,
cal,b6eef97fbd5673a924cb4104,repost,0.9983331756497565,
cal,b6eef97fbd5673a924cb4104,repost2,0.995644713737927,
cal,b669f425dbe1d6a59d200f46,repost2,0.9940390327866019,
cal,b669f425dbe1d6a59d200f46,strip,0.999257682129129,
cal,b669f425dbe1d6a59d200f46,screenshot,0.9992419014156452,
cal,b669f425dbe1d6a59d200f46,transcode,0.9617531320467525,
cal,b6c845c5a3a9b7023d3522a8,screenshot,0.9994638171830904,
cal,b6c845c5a3a9b7023d3522a8,transcode,0.9511507922439296,
cal,b6ce30c8c45f54fd36e6ee4a,lossless,0.9996604156529615,
cal,b6ce30c8c45f54fd36e6ee4a,jpeg85,0.99937322688684,
cal,b7b6ef132cf9ecb29b19c756,jpeg85,0.999166235167403,
cal,b7b6ef132cf9ecb29b19c756,repost,0.9978309875350446,
cal,b7b6ef132cf9ecb29b19c756,repost2,0.9952169864523805,
cal,b7b6ef132cf9ecb29b19c756,strip,0.999490221009889,
cal,b6c6ce433d0ee8e1791b5909,strip,0.9992992972321849,
cal,b6c6ce433d0ee8e1791b5909,screenshot,0.9992772859233124,
cal,b6c6ce433d0ee8e1791b5909,transcode,0.951912853186045,
cal,b6c845c5a3a9b7023d3522a8,lossless,0.9994919906815644,
cal,b60d72f2c6a0d5d181b8c4dd,screenshot,0.9996418413980016,
cal,b60d72f2c6a0d5d181b8c4dd,transcode,0.9739029462797484,
cal,b630f1b03f47bb038d245264,lossless,0.9995303428681337,
cal,b630f1b03f47bb038d245264,jpeg85,0.9992557974133114,
cal,b6ce30c8c45f54fd36e6ee4a,transcode,0.9626953655734511,
cal,b6d85741ab5026b09e6ec9ff,lossless,0.9995618075264128,
cal,b6d85741ab5026b09e6ec9ff,jpeg85,0.999322180807943,
cal,b6d85741ab5026b09e6ec9ff,repost,0.9987227309658011,
cal,b7f88d438176e9beef1878af,repost,0.997372880298919,
cal,b7f88d438176e9beef1878af,repost2,0.9933015826031053,
cal,b7f88d438176e9beef1878af,strip,0.9992964040469118,
cal,b7f88d438176e9beef1878af,screenshot,0.9992747738291061,
cal,b829b4fefb6bd5395eb53f13,lossless,0.9992756341908366,
cal,b829b4fefb6bd5395eb53f13,jpeg85,0.9990349268540525,
cal,b829b4fefb6bd5395eb53f13,repost,0.9976147695827017,
cal,b829b4fefb6bd5395eb53f13,repost2,0.9939324892626136,
cal,b85da417352c2e97b9e84831,jpeg85,0.9992843621107514,
cal,b85da417352c2e97b9e84831,repost,0.99829728510046,
cal,b85da417352c2e97b9e84831,repost2,0.995455574327135,
cal,b85da417352c2e97b9e84831,strip,0.9996649096991007,
cal,b6d85741ab5026b09e6ec9ff,repost2,0.9968653224266706,
cal,b6d85741ab5026b09e6ec9ff,strip,0.9995618075264128,
cal,b6d85741ab5026b09e6ec9ff,screenshot,0.9995544036511029,
cal,b6d85741ab5026b09e6ec9ff,transcode,0.9744379782523557,
cal,b7f88d438176e9beef1878af,transcode,0.9480214753553258,
cal,b82697f25b333f871e3471fc,lossless,0.9990212845920398,
cal,b82697f25b333f871e3471fc,jpeg85,0.9983678437606064,
cal,b82697f25b333f871e3471fc,repost,0.9965688619798035,
cal,b8b4979eca83f249a15eff6d,repost,0.9955060757069469,
cal,b8b4979eca83f249a15eff6d,repost2,0.9886653223149832,
cal,b8b4979eca83f249a15eff6d,strip,0.9990001125616242,
cal,b8b4979eca83f249a15eff6d,screenshot,0.998970083832334,
cal,b7b6ef132cf9ecb29b19c756,screenshot,0.9994762466561699,
cal,b7b6ef132cf9ecb29b19c756,transcode,0.9661562140835398,
cal,b7f88d438176e9beef1878af,lossless,0.9992964040469118,
cal,b7f88d438176e9beef1878af,jpeg85,0.9989447752628917,
cal,b82697f25b333f871e3471fc,repost2,0.9908359175294935,
cal,b82697f25b333f871e3471fc,strip,0.9990212845920398,
cal,b82697f25b333f871e3471fc,screenshot,0.9989897966393291,
cal,b82697f25b333f871e3471fc,transcode,0.9325710403087929,
cal,b6eef97fbd5673a924cb4104,strip,0.9996019557453083,
cal,b6eef97fbd5673a924cb4104,screenshot,0.9995856794958385,
cal,b6eef97fbd5673a924cb4104,transcode,0.9658602956094704,
cal,b7b6ef132cf9ecb29b19c756,lossless,0.999490221009889,
cal,b8e562e4c3bb65e7bd3d6e4f,lossless,0.9994948346826762,
cal,b8e562e4c3bb65e7bd3d6e4f,jpeg85,0.9992123363429126,
cal,b8e562e4c3bb65e7bd3d6e4f,repost,0.9981163623870005,
cal,b8e562e4c3bb65e7bd3d6e4f,repost2,0.9950629067935526,
cal,b98e1b240f09accd23bbac2c,jpeg85,0.9989861275509208,
cal,b98e1b240f09accd23bbac2c,repost,0.9976849770743259,
cal,b98e1b240f09accd23bbac2c,repost2,0.9939391702368402,
cal,b98e1b240f09accd23bbac2c,strip,0.9993670241430601,
cal,b829b4fefb6bd5395eb53f13,strip,0.9992756341908366,
cal,b829b4fefb6bd5395eb53f13,screenshot,0.9992510936593341,
cal,b829b4fefb6bd5395eb53f13,transcode,0.9580737911523193,
cal,b85da417352c2e97b9e84831,lossless,0.9996649096991007,
cal,b9a1356e7e763d0594749ef4,repost,0.9985383624524816,
cal,b9a1356e7e763d0594749ef4,repost2,0.9965111132151461,
cal,b9a1356e7e763d0594749ef4,strip,0.999536312973066,
cal,b9a1356e7e763d0594749ef4,screenshot,0.99952046043633,
cal,b85da417352c2e97b9e84831,screenshot,0.9996277753651048,
cal,b85da417352c2e97b9e84831,transcode,0.9627625850820268,
cal,b8b4979eca83f249a15eff6d,lossless,0.9990001125616242,
cal,b8b4979eca83f249a15eff6d,jpeg85,0.9983169136807291,
cal,b8b4979eca83f249a15eff6d,transcode,0.945501200781853,
cal,b8b6ef66fc485672302a21fc,lossless,0.999492668836707,
cal,b8b6ef66fc485672302a21fc,jpeg85,0.9992160179302244,
cal,b8b6ef66fc485672302a21fc,repost,0.9976736739461242,
cal,b9ddd05acb2d15023000b6f3,lossless,0.9988870556543374,
cal,b9ddd05acb2d15023000b6f3,jpeg85,0.9984402664181677,
cal,b9ddd05acb2d15023000b6f3,repost,0.9967616451412832,
cal,b9ddd05acb2d15023000b6f3,repost2,0.991560233327328,
cal,b9de0c10d1efb8dd280e50b7,jpeg85,0.99913406911054,
cal,b9de0c10d1efb8dd280e50b7,repost,0.9977770017142896,
cal,b9de0c10d1efb8dd280e50b7,repost2,0.9945730462555142,
cal,b9de0c10d1efb8dd280e50b7,strip,0.9994069129943627,
cal,b8b6ef66fc485672302a21fc,repost2,0.9946478146688652,
cal,b8b6ef66fc485672302a21fc,strip,0.999492668836707,
cal,b8b6ef66fc485672302a21fc,screenshot,0.9994831143368869,
cal,b8b6ef66fc485672302a21fc,transcode,0.9596011626649315,
cal,b9ed38b7cb89d930f7e0694e,repost,0.997768479552236,
cal,b9ed38b7cb89d930f7e0694e,repost2,0.9940654859928146,
cal,b9ed38b7cb89d930f7e0694e,strip,0.9994539860111066,
cal,b9ed38b7cb89d930f7e0694e,screenshot,0.9993977342665755,
cal,b9a1356e7e763d0594749ef4,transcode,0.9713716857315641,
cal,b9ad4a9b977f4024e79ed1df,lossless,0.9993437243860628,
cal,b9ad4a9b977f4024e79ed1df,jpeg85,0.9989143156444795,
cal,b9ad4a9b977f4024e79ed1df,repost,0.9969041741976707,
cal,b98e1b240f09accd23bbac2c,screenshot,0.9993436602132254,
cal,b98e1b240f09accd23bbac2c,transcode,0.9632829013279933,
cal,b9a1356e7e763d0594749ef4,lossless,0.999536312973066,
cal,b9a1356e7e763d0594749ef4,jpeg85,0.9993108876511364,
cal,b8e562e4c3bb65e7bd3d6e4f,strip,0.9994948346826762,
cal,b8e562e4c3bb65e7bd3d6e4f,screenshot,0.9994837114563371,
cal,b8e562e4c3bb65e7bd3d6e4f,transcode,0.9693507384351573,
cal,b98e1b240f09accd23bbac2c,lossless,0.9993670241430601,
cal,b9ad4a9b977f4024e79ed1df,repost2,0.9920073831002719,
cal,b9ad4a9b977f4024e79ed1df,strip,0.9993437243860628,
cal,b9ad4a9b977f4024e79ed1df,screenshot,0.9993138175975214,
cal,b9ad4a9b977f4024e79ed1df,transcode,0.9519764516097903,
cal,ba8e842ce92226b738b2df52,lossless,0.9993985196289383,
cal,ba8e842ce92226b738b2df52,jpeg85,0.9989818417100187,
cal,ba8e842ce92226b738b2df52,repost,0.9978145968837108,
cal,ba8e842ce92226b738b2df52,repost2,0.9934207313187149,
cal,ba968e1973410b5a8963178f,jpeg85,0.9936922206864895,
cal,ba968e1973410b5a8963178f,repost,0.9869904902911045,
cal,ba968e1973410b5a8963178f,repost2,0.9714469479022649,
cal,ba968e1973410b5a8963178f,strip,0.9957554590390462,
cal,b9ddd05acb2d15023000b6f3,strip,0.9988870556543374,
cal,b9ddd05acb2d15023000b6f3,screenshot,0.9988786966357431,
cal,b9ddd05acb2d15023000b6f3,transcode,0.9433295170590411,
cal,b9de0c10d1efb8dd280e50b7,lossless,0.9994069129943627,
cal,b9de0c10d1efb8dd280e50b7,screenshot,0.9993922711026999,
cal,b9de0c10d1efb8dd280e50b7,transcode,0.9670793904398621,
cal,b9ed38b7cb89d930f7e0694e,lossless,0.9994539860111066,
cal,b9ed38b7cb89d930f7e0694e,jpeg85,0.9990967760408943,
cal,bb58293cfa464cbf385ed13a,lossless,0.9997063641340811,
cal,bb58293cfa464cbf385ed13a,jpeg85,0.9994059136991004,
cal,bb58293cfa464cbf385ed13a,repost,0.9985674599694971,
cal,bb58293cfa464cbf385ed13a,repost2,0.996030591888112,
cal,ba9ba63f68605555081ff109,repost,0.9949987303927702,
cal,ba9ba63f68605555081ff109,repost2,0.9880790956901878,
cal,ba9ba63f68605555081ff109,strip,0.9985614410673889,
cal,ba9ba63f68605555081ff109,screenshot,0.9985172925604877,
cal,b9ed38b7cb89d930f7e0694e,transcode,0.9534409342824642,
cal,ba7fb1880016fe95b98971a6,lossless,0.9995520931927093,
cal,ba7fb1880016fe95b98971a6,jpeg85,0.9993870841809296,
cal,ba7fb1880016fe95b98971a6,repost,0.99859587635518,
cal,bb5baf2cb6eb8068fcd9ccbb,jpeg85,0.9987628119454153,
cal,bb5baf2cb6eb8068fcd9ccbb,repost,0.9968688165072301,
cal,bb5baf2cb6eb8068fcd9ccbb,repost2,0.9919164953116428,
cal,bb5baf2cb6eb8068fcd9ccbb,strip,0.9994106982241523,
cal,ba7fb1880016fe95b98971a6,repost2,0.9964038102305363,
cal,ba7fb1880016fe95b98971a6,strip,0.9995520931927093,
cal,ba7fb1880016fe95b98971a6,screenshot,0.9995506873043907,
cal,ba7fb1880016fe95b98971a6,transcode,0.9773386543007139,
cal,ba9ba63f68605555081ff109,transcode,0.9388103579786528,
cal,bb0bef558b0e10555489d969,lossless,0.9995048531951679,
cal,bb0bef558b0e10555489d969,jpeg85,0.9991297492470352,
cal,bb0bef558b0e10555489d969,repost,0.9977001308266733,
cal,ba8e842ce92226b738b2df52,strip,0.9993985196289383,
cal,ba8e842ce92226b738b2df52,screenshot,0.9993836447246506,
cal,ba8e842ce92226b738b2df52,transcode,0.9586588681594156,
cal,ba968e1973410b5a8963178f,lossless,0.9957554590390462,
cal,ba968e1973410b5a8963178f,screenshot,0.9957834831696253,
cal,ba968e1973410b5a8963178f,transcode,0.8655520566423557,
cal,ba9ba63f68605555081ff109,lossless,0.9985614410673889,
cal,ba9ba63f68605555081ff109,jpeg85,0.9978714278699132,
cal,bb0bef558b0e10555489d969,repost2,0.9944621941166102,
cal,bb0bef558b0e10555489d969,strip,0.9995048531951679,
cal,bb0bef558b0e10555489d969,screenshot,0.9994774157907138,
cal,bb0bef558b0e10555489d969,transcode,0.9676114268465352,
cal,bbe19992aec721b793460394,repost,0.9976460199404149,
cal,bbe19992aec721b793460394,repost2,0.9939651012037717,
cal,bbe19992aec721b793460394,strip,0.9993326381317511,
cal,bbe19992aec721b793460394,screenshot,0.9993258937575499,
cal,bc82ffb8fc6ec0f883bb1958,lossless,0.9994023345554383,
cal,bc82ffb8fc6ec0f883bb1958,jpeg85,0.9991343537359215,
cal,bc82ffb8fc6ec0f883bb1958,repost,0.998255305598599,
cal,bc82ffb8fc6ec0f883bb1958,repost2,0.9956906326752147,
cal,bc88d49bc1d61285851c3157,jpeg85,0.9992361599033974,
cal,bc88d49bc1d61285851c3157,repost,0.9976772509644407,
cal,bc88d49bc1d61285851c3157,repost2,0.9940174335905311,
cal,bc88d49bc1d61285851c3157,strip,0.9995203253275947,
cal,bb58293cfa464cbf385ed13a,strip,0.9997063641340811,
cal,bb58293cfa464cbf385ed13a,screenshot,0.9996913225490205,
cal,bb58293cfa464cbf385ed13a,transcode,0.9729015615043266,
cal,bb5baf2cb6eb8068fcd9ccbb,lossless,0.9994106982241523,
cal,bd57aae39821b4b51105245b,repost,0.9959487140382551,
cal,bd57aae39821b4b51105245b,repost2,0.9915972996358378,
cal,bd57aae39821b4b51105245b,strip,0.9985624335274329,
cal,bd57aae39821b4b51105245b,screenshot,0.9985669840647107,
cal,bbe19992aec721b793460394,transcode,0.9542257578318458,
cal,bc4e7b99bf67fbb83a8cc970,lossless,0.9997012664588564,
cal,bc4e7b99bf67fbb83a8cc970,jpeg85,0.999348825030305,
cal,bc4e7b99bf67fbb83a8cc970,repost,0.9983134829740439,
cal,bda10a0b7e7817decbf3ba37,lossless,0.998590056425292,
cal,bda10a0b7e7817decbf3ba37,jpeg85,0.9980095316265789,
cal,bda10a0b7e7817decbf3ba37,repost,0.9953613975514314,
cal,bda10a0b7e7817decbf3ba37,repost2,0.9874673227306145,
cal,bb5baf2cb6eb8068fcd9ccbb,screenshot,0.9993914160452475,
cal,bb5baf2cb6eb8068fcd9ccbb,transcode,0.9507529199273763,
cal,bbe19992aec721b793460394,lossless,0.9993326381317511,
cal,bbe19992aec721b793460394,jpeg85,0.998993013863966,
cal,bc4e7b99bf67fbb83a8cc970,repost2,0.9951665447404023,
cal,bc4e7b99bf67fbb83a8cc970,strip,0.9997012664588564,
cal,bc4e7b99bf67fbb83a8cc970,screenshot,0.9996794807030985,
cal,bc4e7b99bf67fbb83a8cc970,transcode,0.9641093587752677,
cal,bdbac4adf57fb16d5ca677fb,jpeg85,0.9986204006769331,
cal,bdbac4adf57fb16d5ca677fb,repost,0.9972538748757409,
cal,bdbac4adf57fb16d5ca677fb,repost2,0.99284288864278,
cal,bdbac4adf57fb16d5ca677fb,strip,0.999035952523803,
cal,bc88d49bc1d61285851c3157,screenshot,0.9995016841096235,
cal,bc88d49bc1d61285851c3157,transcode,0.9678429456678153,
cal,bd57aae39821b4b51105245b,lossless,0.9985624335274329,
cal,bd57aae39821b4b51105245b,jpeg85,0.9980200163930958,
cal,bd57aae39821b4b51105245b,transcode,0.952201299095031,
cal,bd75375b4db8828eb7ef065c,lossless,0.9996463657790524,
cal,bd75375b4db8828eb7ef065c,jpeg85,0.9994517144689428,
cal,bd75375b4db8828eb7ef065c,repost,0.9984321124245767,
cal,be2d24b5add2213961e38f2b,repost,0.9923465071438955,
cal,be2d24b5add2213961e38f2b,repost2,0.9824611096540288,
cal,be2d24b5add2213961e38f2b,strip,0.9982810283542303,
cal,be2d24b5add2213961e38f2b,screenshot,0.9982445346256205,
cal,bc82ffb8fc6ec0f883bb1958,strip,0.9994023345554383,
cal,bc82ffb8fc6ec0f883bb1958,screenshot,0.9993714243445443,
cal,bc82ffb8fc6ec0f883bb1958,transcode,0.9666637227051855,
cal,bc88d49bc1d61285851c3157,lossless,0.9995203253275947,
cal,bd75375b4db8828eb7ef065c,repost2,0.99555923584575,
cal,bd75375b4db8828eb7ef065c,strip,0.9996463657790524,
cal,bd75375b4db8828eb7ef065c,screenshot,0.9996298581497689,
cal,bd75375b4db8828eb7ef065c,transcode,0.9681858710444531,
cal,be79c7787e1e7bd365cc7e35,lossless,0.9992895838932264,
cal,be79c7787e1e7bd365cc7e35,jpeg85,0.9988948765933826,
cal,be79c7787e1e7bd365cc7e35,repost,0.9977424608372443,
cal,be79c7787e1e7bd365cc7e35,repost2,0.994067032691483,
cal,bea1f925c5f4d902be6982d5,jpeg85,0.998466815824942,
cal,bea1f925c5f4d902be6982d5,repost,0.9965209858884085,
cal,bea1f925c5f4d902be6982d5,repost2,0.9909518307028952,
cal,bea1f925c5f4d902be6982d5,strip,0.9989556830240492,
cal,be2d24b5add2213961e38f2b,transcode,0.9269095214872708,
cal,be40317ead95d19695744fd2,lossless,0.9993859500391127,
cal,be40317ead95d19695744fd2,jpeg85,0.9990826691480456,
cal,be40317ead95d19695744fd2,repost,0.9980815754498867,
cal,bda10a0b7e7817decbf3ba37,strip,0.998590056425292,
cal,bda10a0b7e7817decbf3ba37,screenshot,0.9985482411468355,
cal,bda10a0b7e7817decbf3ba37,transcode,0.9152796900137798,
cal,bdbac4adf57fb16d5ca677fb,lossless,0.999035952523803,
cal,bf47a3878ad0dc8bfb13885a,repost,0.9967120353797759,
cal,bf47a3878ad0dc8bfb13885a,repost2,0.9913858976457054,
cal,bf47a3878ad0dc8bfb13885a,strip,0.9993746410145452,
cal,bf47a3878ad0dc8bfb13885a,screenshot,0.9993501130773804,
cal,bdbac4adf57fb16d5ca677fb,screenshot,0.9990193207220084,
cal,bdbac4adf57fb16d5ca677fb,transcode,0.9563895114948938,
cal,be2d24b5add2213961e38f2b,lossless,0.9982810283542303,
cal,be2d24b5add2213961e38f2b,jpeg85,0.9967932630157621,
cal,bfe17e282ba597174feb5ece,lossless,0.9993250408586689,
cal,bfe17e282ba597174feb5ece,jpeg85,0.9989365607072005,
cal,bfe17e282ba597174feb5ece,repost,0.9975783439026104,
cal,bfe17e282ba597174feb5ece,repost2,0.9939631308258414,
cal,c0018075360f3e6043ab096a,jpeg85,0.9988195586560121,
cal,c0018075360f3e6043ab096a,repost,0.9969036384748472,
cal,c0018075360f3e6043ab096a,repost2,0.9919314465303111,
cal,c0018075360f3e6043ab096a,strip,0.9992695488212394,
cal,be40317ead95d19695744fd2,repost2,0.9956906605536143,
cal,be40317ead95d19695744fd2,strip,0.9993859500391127,
cal,be40317ead95d19695744fd2,screenshot,0.9993783403950365,
cal,be40317ead95d19695744fd2,transcode,0.9585268330777744,
cal,be79c7787e1e7bd365cc7e35,strip,0.9992895838932264,
cal,be79c7787e1e7bd365cc7e35,screenshot,0.999267931254756,
cal,be79c7787e1e7bd365cc7e35,transcode,0.9635718170268608,
cal,bea1f925c5f4d902be6982d5,lossless,0.9989556830240492,
cal,bea1f925c5f4d902be6982d5,screenshot,0.9989510145423702,
cal,bea1f925c5f4d902be6982d5,transcode,0.9397029586782703,
cal,bf47a3878ad0dc8bfb13885a,lossless,0.9993746410145452,
cal,bf47a3878ad0dc8bfb13885a,jpeg85,0.9986717204285933,
cal,bf47a3878ad0dc8bfb13885a,transcode,0.9502234985078492,
cal,bfb72772d82458ccc3ff6097,lossless,0.9995825992053146,
cal,bfb72772d82458ccc3ff6097,jpeg85,0.9993915675452042,
cal,bfb72772d82458ccc3ff6097,repost,0.9982890887075503,
cal,c01d1391b23585a95d7d8fd2,repost,0.9985198574326666,
cal,c01d1391b23585a95d7d8fd2,repost2,0.9960474677768553,
cal,c01d1391b23585a95d7d8fd2,strip,0.999522907045581,
cal,c01d1391b23585a95d7d8fd2,screenshot,0.9995058346689338,
cal,c09bb65111c7fe537195651d,lossless,0.9989699412629416,
cal,c09bb65111c7fe537195651d,jpeg85,0.998295753018745,
cal,c09bb65111c7fe537195651d,repost,0.9955044393196704,
cal,c09bb65111c7fe537195651d,repost2,0.9878017487041565,
cal,bfb72772d82458ccc3ff6097,repost2,0.9954726381575771,
cal,bfb72772d82458ccc3ff6097,strip,0.9995825992053146,
cal,bfb72772d82458ccc3ff6097,screenshot,0.9995518974700771,
cal,bfb72772d82458ccc3ff6097,transcode,0.9669056148515471,
cal,c0cbb31cdefe35420e3fd48a,jpeg85,0.9994994823849891,
cal,c0cbb31cdefe35420e3fd48a,repost,0.9987009655837442,
cal,c0cbb31cdefe35420e3fd48a,repost2,0.9966501265816193,
cal,c0cbb31cdefe35420e3fd48a,strip,0.9996257072905018,
cal,bfe17e282ba597174feb5ece,strip,0.9993250408586689,
cal,bfe17e282ba597174feb5ece,screenshot,0.9993171285483817,
cal,bfe17e282ba597174feb5ece,transcode,0.9605326003950007,
cal,c0018075360f3e6043ab096a,lossless,0.9992695488212394,
cal,c0018075360f3e6043ab096a,screenshot,0.9992269483766185,
cal,c0018075360f3e6043ab096a,transcode,0.9564545710720309,
cal,c01d1391b23585a95d7d8fd2,lossless,0.999522907045581,
cal,c01d1391b23585a95d7d8fd2,jpeg85,0.9992622809298308,
cal,c01d1391b23585a95d7d8fd2,transcode,0.9671917454173925,
cal,c0845c4d18333a1007adbcf2,lossless,0.999693972976096,
cal,c0845c4d18333a1007adbcf2,jpeg85,0.9994892821917905,
cal,c0845c4d18333a1007adbcf2,repost,0.9985570176402783,
cal,c26d4c327a55396d60f781f3,lossless,0.997800922281113,
cal,c26d4c327a55396d60f781f3,jpeg85,0.9931241110993614,
cal,c26d4c327a55396d60f781f3,repost,0.9777106672514824,
cal,c26d4c327a55396d60f781f3,repost2,0.9417124532389822,
cal,c0e3ddc629409b71c4735525,repost,0.9972529229931438,
cal,c0e3ddc629409b71c4735525,repost2,0.9931069132213465,
cal,c0e3ddc629409b71c4735525,strip,0.999019404377083,
cal,c0e3ddc629409b71c4735525,screenshot,0.9990345227205627,
cal,c0845c4d18333a1007adbcf2,repost2,0.9957806696434823,
cal,c0845c4d18333a1007adbcf2,strip,0.999693972976096,
cal,c0845c4d18333a1007adbcf2,screenshot,0.9996784455456408,
cal,c0845c4d18333a1007adbcf2,transcode,0.9615248221765186,
cal,c273110ea981e1f581ec12a4,jpeg85,0.9992118828982262,
cal,c273110ea981e1f581ec12a4,repost,0.9979351999699694,
cal,c273110ea981e1f581ec12a4,repost2,0.994437763218798,
cal,c273110ea981e1f581ec12a4,strip,0.9994495174022098,
cal,c09bb65111c7fe537195651d,strip,0.9989699412629416,
cal,c09bb65111c7fe537195651d,screenshot,0.9989572516586458,
cal,c09bb65111c7fe537195651d,transcode,0.9270491606718039,
cal,c0cbb31cdefe35420e3fd48a,lossless,0.9996257072905018,
cal,c298fe53456e5611798cd0d6,repost,0.9961631159548235,
cal,c298fe53456e5611798cd0d6,repost2,0.9907464542471576,
cal,c298fe53456e5611798cd0d6,strip,0.9991928026262628,
cal,c298fe53456e5611798cd0d6,screenshot,0.9991644602719476,
cal,c0e3ddc629409b71c4735525,transcode,0.9608328989832933,
cal,c0f5e1e450291a0014883a67,lossless,0.9991724625003064,
cal,c0f5e1e450291a0014883a67,jpeg85,0.9986145149361246,
cal,c0f5e1e450291a0014883a67,repost,0.9965667023804863,
cal,c0cbb31cdefe35420e3fd48a,screenshot,0.9996140786991714,
cal,c0cbb31cdefe35420e3fd48a,transcode,0.974817768697106,
cal,c0e3ddc629409b71c4735525,lossless,0.999019404377083,
cal,c0e3ddc629409b71c4735525,jpeg85,0.9985460571144116,
cal,c2d5e962574116913837db1c,lossless,0.9995238354993701,
cal,c2d5e962574116913837db1c,jpeg85,0.9991922652859594,
cal,c2d5e962574116913837db1c,repost,0.9979764464074884,
cal,c2d5e962574116913837db1c,repost2,0.9932912603544228,
cal,c0f5e1e450291a0014883a67,repost2,0.9926760397893069,
cal,c0f5e1e450291a0014883a67,strip,0.9991724625003064,
cal,c0f5e1e450291a0014883a67,screenshot,0.9991517055632344,
cal,c0f5e1e450291a0014883a67,transcode,0.9578154934631569,
cal,c363d9fa0a31f5b683121bc3,jpeg85,0.9984078550720874,
cal,c363d9fa0a31f5b683121bc3,repost,0.9961234594911857,
cal,c363d9fa0a31f5b683121bc3,repost2,0.9906388753075791,
cal,c363d9fa0a31f5b683121bc3,strip,0.9989978137211313,
cal,c26d4c327a55396d60f781f3,strip,0.997800922281113,
cal,c26d4c327a55396d60f781f3,screenshot,0.9976617544053513,
cal,c26d4c327a55396d60f781f3,transcode,0.8018125148933505,
cal,c273110ea981e1f581ec12a4,lossless,0.9994495174022098,
cal,c298fe53456e5611798cd0d6,transcode,0.9391904498459868,
cal,c2a3008e8e7725732079c3bf,lossless,0.9993169491139804,
cal,c2a3008e8e7725732079c3bf,jpeg85,0.99897614197269,
cal,c2a3008e8e7725732079c3bf,repost,0.9974802453536081,
cal,c52b026ed35cc9eb952c4fb9,lossless,0.9989688233007191,
cal,c52b026ed35cc9eb952c4fb9,jpeg85,0.9986296525405147,
cal,c52b026ed35cc9eb952c4fb9,repost,0.9978326083802448,
cal,c52b026ed35cc9eb952c4fb9,repost2,0.9935072436884094,
cal,c273110ea981e1f581ec12a4,screenshot,0.9994314748534934,
cal,c273110ea981e1f581ec12a4,transcode,0.9618072099265594,
cal,c298fe53456e5611798cd0d6,lossless,0.9991928026262628,
cal,c298fe53456e5611798cd0d6,jpeg85,0.9986362383242484,
cal,c45d2778905b296b53041704,repost,0.9845552786468388,
cal,c45d2778905b296b53041704,repost2,0.9689395068389837,
cal,c45d2778905b296b53041704,strip,0.9986078976887409,
cal,c45d2778905b296b53041704,screenshot,0.9984774602910296,
cal,c2a3008e8e7725732079c3bf,repost2,0.9931845558521758,
cal,c2a3008e8e7725732079c3bf,strip,0.9993169491139804,
cal,c2a3008e8e7725732079c3bf,screenshot,0.9993008872095109,
cal,c2a3008e8e7725732079c3bf,transcode,0.9628521000676823,
cal,c2d5e962574116913837db1c,strip,0.9995238354993701,
cal,c2d5e962574116913837db1c,screenshot,0.9994945218363761,
cal,c2d5e962574116913837db1c,transcode,0.9617844910684933,
cal,c363d9fa0a31f5b683121bc3,lossless,0.9989978137211313,
cal,c45d2778905b296b53041704,transcode,0.8433344736549204,
cal,c4e753eb3b2ec135631037d2,lossless,0.9996725631783627,
cal,c4e753eb3b2ec135631037d2,jpeg85,0.9994719441224109,
cal,c4e753eb3b2ec135631037d2,repost,0.998670831761378,
cal,c363d9fa0a31f5b683121bc3,screenshot,0.9989743281956118,
cal,c363d9fa0a31f5b683121bc3,transcode,0.9303938006574124,
cal,c45d2778905b296b53041704,lossless,0.9986078976887409,
cal,c45d2778905b296b53041704,jpeg85,0.9947201250201502,
cal,c52e32c0c734ef75b5b4ad99,jpeg85,0.9989100506021805,
cal,c52e32c0c734ef75b5b4ad99,repost,0.9972793392227969,
cal,c52e32c0c734ef75b5b4ad99,repost2,0.9934679493667853,
cal,c52e32c0c734ef75b5b4ad99,strip,0.9992501186529376,
cal,c5d84a697189f049f6b0722b,lossless,0.9995054790097693,
cal,c5d84a697189f049f6b0722b,jpeg85,0.9992482427743173,
cal,c5d84a697189f049f6b0722b,repost,0.9981479178649914,
cal,c5d84a697189f049f6b0722b,repost2,0.994355539740482,
cal,c4e753eb3b2ec135631037d2,repost2,0.9967786549271589,
cal,c4e753eb3b2ec135631037d2,strip,0.9996725631783627,
cal,c4e753eb3b2ec135631037d2,screenshot,0.999661322218919,
cal,c4e753eb3b2ec135631037d2,transcode,0.9764169879318391,
cal,c566da96e4ae9f9d95b2fcea,repost,0.9976425429205733,
cal,c566da96e4ae9f9d95b2fcea,repost2,0.9947241310232934,
cal,c566da96e4ae9f9d95b2fcea,strip,0.999314234504723,
cal,c566da96e4ae9f9d95b2fcea,screenshot,0.9992990784313415,
cal,c5edf8cc395fd73c9fc979eb,jpeg85,0.9990229765744973,
cal,c5edf8cc395fd73c9fc979eb,repost,0.9978275413976883,
cal,c5edf8cc395fd73c9fc979eb,repost2,0.9940011879046919,
cal,c5edf8cc395fd73c9fc979eb,strip,0.9993392930542648,
cal,c52b026ed35cc9eb952c4fb9,strip,0.9989688233007191,
cal,c52b026ed35cc9eb952c4fb9,screenshot,0.9989550357251032,
cal,c52b026ed35cc9eb952c4fb9,transcode,0.9616024331530163,
cal,c52e32c0c734ef75b5b4ad99,lossless,0.9992501186529376,
cal,c6016f1797d49318aea7b2df,repost,0.9985075107975793,
cal,c6016f1797d49318aea7b2df,repost2,0.9957322606831347,
cal,c6016f1797d49318aea7b2df,strip,0.9996895905770259,
cal,c6016f1797d49318aea7b2df,screenshot,0.9996728414793765,
cal,c52e32c0c734ef75b5b4ad99,screenshot,0.9992352015349805,
cal,c52e32c0c734ef75b5b4ad99,transcode,0.9623322733854348,
cal,c566da96e4ae9f9d95b2fcea,lossless,0.999314234504723,
cal,c566da96e4ae9f9d95b2fcea,jpeg85,0.9989540436015582,
cal,c6447ab1ccc2e868b846d7af,lossless,0.9954659218851121,
cal,c6447ab1ccc2e868b846d7af,jpeg85,0.993958352794672,
cal,c6447ab1ccc2e868b846d7af,repost,0.9921274877514901,
cal,c6447ab1ccc2e868b846d7af,repost2,0.9821138694321163,
cal,c566da96e4ae9f9d95b2fcea,transcode,0.9505069698293728,
cal,c5c83997565175fda4486909,lossless,0.9996175102881317,
cal,c5c83997565175fda4486909,jpeg85,0.9993077627928779,
cal,c5c83997565175fda4486909,repost,0.9980740322350791,
cal,c5d84a697189f049f6b0722b,strip,0.9995054790097693,
cal,c5d84a697189f049f6b0722b,screenshot,0.9994890535536732,
cal,c5d84a697189f049f6b0722b,transcode,0.9715944175241648,
cal,c5edf8cc395fd73c9fc979eb,lossless,0.9993392930542648,
cal,c6871939ddebf7fd8fa8acb1,jpeg85,0.9991336815889972,
cal,c6871939ddebf7fd8fa8acb1,repost,0.9975277416002801,
cal,c6871939ddebf7fd8fa8acb1,repost2,0.992281044761998,
cal,c6871939ddebf7fd8fa8acb1,strip,0.9994578288250734,
cal,c5c83997565175fda4486909,repost2,0.995060263484297,
cal,c5c83997565175fda4486909,strip,0.9996175102881317,
cal,c5c83997565175fda4486909,screenshot,0.9995989472768343,
cal,c5c83997565175fda4486909,transcode,0.9725344644976056,
cal,c6016f1797d49318aea7b2df,transcode,0.973831771343625,
cal,c60c762c438a7cc77d734d43,lossless,0.9996807659764582,
cal,c60c762c438a7cc77d734d43,jpeg85,0.9995256681554997,
cal,c60c762c438a7cc77d734d43,repost,0.9986252327306951,
cal,c5edf8cc395fd73c9fc979eb,screenshot,0.9993227877539616,
cal,c5edf8cc395fd73c9fc979eb,transcode,0.966788310607503,
cal,c6016f1797d49318aea7b2df,lossless,0.9996895905770259,
cal,c6016f1797d49318aea7b2df,jpeg85,0.9993716003261953,
cal,c6b133a5bb9b6ba91daa7372,repost,0.9472134277989744,
cal,c6b133a5bb9b6ba91daa7372,repost2,0.881146038890587,
cal,c6b133a5bb9b6ba91daa7372,strip,0.9927121285165252,
cal,c6b133a5bb9b6ba91daa7372,screenshot,0.9924061648992156,
cal,c6f81970c42af97335c71545,lossless,0.9989273014609066,
cal,c6f81970c42af97335c71545,jpeg85,0.9980920240473955,
cal,c6f81970c42af97335c71545,repost,0.9954633789376177,
cal,c6f81970c42af97335c71545,repost2,0.9887159076281763,
cal,c60c762c438a7cc77d734d43,repost2,0.9963756116882293,
cal,c60c762c438a7cc77d734d43,strip,0.9996807659764582,
cal,c60c762c438a7cc77d734d43,screenshot,0.9996582596565545,
cal,c60c762c438a7cc77d734d43,transcode,0.969473147202753,
cal,c7393b97bd8a2a92e42e56f5,jpeg85,0.9960174949168884,
cal,c7393b97bd8a2a92e42e56f5,repost,0.991768465311305,
cal,c7393b97bd8a2a92e42e56f5,repost2,0.9837183883676807,
cal,c7393b97bd8a2a92e42e56f5,strip,0.9972722974747362,
cal,c6447ab1ccc2e868b846d7af,strip,0.9954659218851121,
cal,c6447ab1ccc2e868b846d7af,screenshot,0.9954731779118942,
cal,c6447ab1ccc2e868b846d7af,transcode,0.8990962612494627,
cal,c6871939ddebf7fd8fa8acb1,lossless,0.9994578288250734,
cal,c6b133a5bb9b6ba91daa7372,transcode,0.8073869471566062,
cal,c6ca5e18c4caccc0c7209084,lossless,0.9990954018174643,
cal,c6ca5e18c4caccc0c7209084,jpeg85,0.9987378642738471,
cal,c6ca5e18c4caccc0c7209084,repost,0.9970713473699557,
cal,c6871939ddebf7fd8fa8acb1,screenshot,0.9994476093828666,
cal,c6871939ddebf7fd8fa8acb1,transcode,0.9623818359951457,
cal,c6b133a5bb9b6ba91daa7372,lossless,0.9927121285165252,
cal,c6b133a5bb9b6ba91daa7372,jpeg85,0.9780005566235634,
cal,c73a16184d662890d02a7004,repost,0.9978054026331932,
cal,c73a16184d662890d02a7004,repost2,0.9941179552100727,
cal,c73a16184d662890d02a7004,strip,0.9995361071616593,
cal,c73a16184d662890d02a7004,screenshot,0.9995171352626493,
cal,c7914c4a792f9243c7d74fe3,lossless,0.9987394563908801,
cal,c7914c4a792f9243c7d74fe3,jpeg85,0.9977975437607024,
cal,c7914c4a792f9243c7d74fe3,repost,0.9950897226255067,
cal,c7914c4a792f9243c7d74fe3,repost2,0.9876290075345833,
cal,c8641f1fd004c3f3663a1a0e,jpeg85,0.9938396033249962,
cal,c8641f1fd004c3f3663a1a0e,repost,0.9853514304329144,
cal,c8641f1fd004c3f3663a1a0e,repost2,0.9665819259732602,
cal,c8641f1fd004c3f3663a1a0e,strip,0.9961460363628318,
cal,c6f81970c42af97335c71545,strip,0.9989273014609066,
cal,c6f81970c42af97335c71545,screenshot,0.998901659052875,
cal,c6f81970c42af97335c71545,transcode,0.9286651936776099,
cal,c7393b97bd8a2a92e42e56f5,lossless,0.9972722974747362,
cal,c7393b97bd8a2a92e42e56f5,screenshot,0.997202387822689,
cal,c7393b97bd8a2a92e42e56f5,transcode,0.9189370544694524,
cal,c73a16184d662890d02a7004,lossless,0.9995361071616593,
cal,c73a16184d662890d02a7004,jpeg85,0.9992582577118381,
cal,c73a16184d662890d02a7004,transcode,0.958393873992525,
cal,c757e82ac53495616ab9aa18,lossless,0.9984229567064357,
cal,c757e82ac53495616ab9aa18,jpeg85,0.9974634615367809,
cal,c757e82ac53495616ab9aa18,repost,0.9942781533337732,
cal,c6ca5e18c4caccc0c7209084,repost2,0.9929550244526301,
cal,c6ca5e18c4caccc0c7209084,strip,0.9990954018174643,
cal,c6ca5e18c4caccc0c7209084,screenshot,0.9990938460370429,
cal,c6ca5e18c4caccc0c7209084,transcode,0.9479615123381651,
cal,c879f75dc089eed88ecf3025,repost,0.9944113213170676,
cal,c879f75dc089eed88ecf3025,repost2,0.9870746114170561,
cal,c879f75dc089eed88ecf3025,strip,0.9987172795012239,
cal,c879f75dc089eed88ecf3025,screenshot,0.9986572593773354,
cal,c8b731564fe7c1c618f5ad96,lossless,0.9996307604080779,
cal,c8b731564fe7c1c618f5ad96,jpeg85,0.999391097115301,
cal,c8b731564fe7c1c618f5ad96,repost,0.9981044014331617,
cal,c8b731564fe7c1c618f5ad96,repost2,0.9950702390114535,
cal,c757e82ac53495616ab9aa18,repost2,0.9857834058082942,
cal,c757e82ac53495616ab9aa18,strip,0.9984229567064357,
cal,c757e82ac53495616ab9aa18,screenshot,0.9983992415139444,
cal,c757e82ac53495616ab9aa18,transcode,0.9230526246468878,
cal,c8e7125bfbe0ecfcb26d36bc,jpeg85,0.9991005886873102,
cal,c8e7125bfbe0ecfcb26d36bc,repost,0.9978383760268953,
cal,c8e7125bfbe0ecfcb26d36bc,repost2,0.9953457840001001,
cal,c8e7125bfbe0ecfcb26d36bc,strip,0.9993939518567839,
cal,c879f75dc089eed88ecf3025,transcode,0.9127480435984707,
cal,c8871812cf1d7ab1742bea78,lossless,0.9995214397483594,
cal,c8871812cf1d7ab1742bea78,jpeg85,0.9992504498670601,
cal,c8871812cf1d7ab1742bea78,repost,0.9981586615446254,
cal,c8ebab75d6abc8d1c9a652f7,repost,0.9698365729731184,
cal,c8ebab75d6abc8d1c9a652f7,repost2,0.9399568224475374,
cal,c8ebab75d6abc8d1c9a652f7,strip,0.9959620117491237,
cal,c8ebab75d6abc8d1c9a652f7,screenshot,0.9957947160142228,
cal,c8641f1fd004c3f3663a1a0e,screenshot,0.9960947000718057,
cal,c8641f1fd004c3f3663a1a0e,transcode,0.8310246696338844,
cal,c879f75dc089eed88ecf3025,lossless,0.9987172795012239,
cal,c879f75dc089eed88ecf3025,jpeg85,0.9976115188671116,
cal,c7914c4a792f9243c7d74fe3,strip,0.9987394563908801,
cal,c7914c4a792f9243c7d74fe3,screenshot,0.9987281277066252,
cal,c7914c4a792f9243c7d74fe3,transcode,0.9224046626860044,
cal,c8641f1fd004c3f3663a1a0e,lossless,0.9961460363628318,
cal,c8871812cf1d7ab1742bea78,repost2,0.9948968016656937,
cal,c8871812cf1d7ab1742bea78,strip,0.9995214397483594,
cal,c8871812cf1d7ab1742bea78,screenshot,0.9995054025388251,
cal,c8871812cf1d7ab1742bea78,transcode,0.9730452724393974,
cal,c962c560c4ad1aa3a21b59de,lossless,0.9992661193921386,
cal,c962c560c4ad1aa3a21b59de,jpeg85,0.998728912070186,
cal,c962c560c4ad1aa3a21b59de,repost,0.9971237971846595,
cal,c962c560c4ad1aa3a21b59de,repost2,0.9897690624046306,
cal,c8b731564fe7c1c618f5ad96,strip,0.9996307604080779,
cal,c8b731564fe7c1c618f5ad96,screenshot,0.9996097478904745,
cal,c8b731564fe7c1c618f5ad96,transcode,0.953749511505355,
cal,c8e7125bfbe0ecfcb26d36bc,lossless,0.9993939518567839,
cal,c8ebab75d6abc8d1c9a652f7,transcode,0.7693627671956982,
cal,c94fb17950208ac3315dd91f,lossless,0.9996718630117601,
cal,c94fb17950208ac3315dd91f,jpeg85,0.9993602015492196,
cal,c94fb17950208ac3315dd91f,repost,0.9984182359721778,
cal,ca5b8de33c6d1c6cfc25c019,jpeg85,0.9986977035881445,
cal,ca5b8de33c6d1c6cfc25c019,repost,0.9978811714886693,
cal,ca5b8de33c6d1c6cfc25c019,repost2,0.9944921632064903,
cal,ca5b8de33c6d1c6cfc25c019,strip,0.9990892616662034,
cal,c8e7125bfbe0ecfcb26d36bc,screenshot,0.9993896691930091,
cal,c8e7125bfbe0ecfcb26d36bc,transcode,0.9620649213362291,
cal,c8ebab75d6abc8d1c9a652f7,lossless,0.9959620117491237,
cal,c8ebab75d6abc8d1c9a652f7,jpeg85,0.9894422810273092,
cal,ca6567d7335c5aec80516e9d,repost,0.9981484984971108,
cal,ca6567d7335c5aec80516e9d,repost2,0.9939965645420243,
cal,ca6567d7335c5aec80516e9d,strip,0.9996148013276345,
cal,ca6567d7335c5aec80516e9d,screenshot,0.9995762971263323,
cal,cb00397066e61ca34d5139c7,jpeg85,0.9981160028472323,
cal,cb00397066e61ca34d5139c7,repost,0.9959318428841117,
cal,cb00397066e61ca34d5139c7,repost2,0.9912897631146539,
cal,cb00397066e61ca34d5139c7,strip,0.9987196495414652,
cal,c94fb17950208ac3315dd91f,repost2,0.9947909689780626,
cal,c94fb17950208ac3315dd91f,strip,0.9996718630117601,
cal,c94fb17950208ac3315dd91f,screenshot,0.9996566082750753,
cal,c94fb17950208ac3315dd91f,transcode,0.9678680480109311,
cal,cadef589826728feb28dff4f,lossless,0.9992753432481746,
cal,cadef589826728feb28dff4f,jpeg85,0.9986872395206001,
cal,cadef589826728feb28dff4f,repost,0.9973743762311823,
cal,cadef589826728feb28dff4f,repost2,0.9928374756140058,
cal,ca5b8de33c6d1c6cfc25c019,screenshot,0.9990725982971796,
cal,ca5b8de33c6d1c6cfc25c019,transcode,0.9594343148007296,
cal,ca6567d7335c5aec80516e9d,lossless,0.9996148013276345,
cal,ca6567d7335c5aec80516e9d,jpeg85,0.9993137898211696,
cal,ca6567d7335c5aec80516e9d,transcode,0.9541685351526856,
cal,ca967472c0f3ef49c7944aec,lossless,0.9991372161765136,
cal,ca967472c0f3ef49c7944aec,jpeg85,0.9986118694163902,
cal,ca967472c0f3ef49c7944aec,repost,0.9967708942332191,
cal,c962c560c4ad1aa3a21b59de,strip,0.9992661193921386,
cal,c962c560c4ad1aa3a21b59de,screenshot,0.9992323666655166,
cal,c962c560c4ad1aa3a21b59de,transcode,0.9425358198695567,
cal,ca5b8de33c6d1c6cfc25c019,lossless,0.9990892616662034,
cal,cb159a7a2feca347d50ede5b,repost,0.9974635844518327,
cal,cb159a7a2feca347d50ede5b,repost2,0.9935351181288462,
cal,cb159a7a2feca347d50ede5b,strip,0.9992306915791815,
cal,cb159a7a2feca347d50ede5b,screenshot,0.9991967481429126,
cal,ca967472c0f3ef49c7944aec,repost2,0.9910511335121506,
cal,ca967472c0f3ef49c7944aec,strip,0.9991372161765136,
cal,ca967472c0f3ef49c7944aec,screenshot,0.9990968768926412,
cal,ca967472c0f3ef49c7944aec,transcode,0.9356900522551231,
cal,cb3dfd81aafb327f07bcaf0a,lossless,0.9992055840716896,
cal,cb3dfd81aafb327f07bcaf0a,jpeg85,0.998742225111003,
cal,cb3dfd81aafb327f07bcaf0a,repost,0.9970765596978506,
cal,cb3dfd81aafb327f07bcaf0a,repost2,0.9914913711559711,
cal,cb65958384c733237bec99d1,jpeg85,0.9983260095619945,
cal,cb65958384c733237bec99d1,repost,0.9959683137320301,
cal,cb65958384c733237bec99d1,repost2,0.9886008668038795,
cal,cb65958384c733237bec99d1,strip,0.9987857562854343,
cal,cadef589826728feb28dff4f,strip,0.9992753432481746,
cal,cadef589826728feb28dff4f,screenshot,0.9992435763118822,
cal,cadef589826728feb28dff4f,transcode,0.961479191569867,
cal,cb00397066e61ca34d5139c7,lossless,0.9987196495414652,
cal,cb00397066e61ca34d5139c7,screenshot,0.998698389993092,
cal,cb00397066e61ca34d5139c7,transcode,0.9447596277872534,
cal,cb159a7a2feca347d50ede5b,lossless,0.9992306915791815,
cal,cb159a7a2feca347d50ede5b,jpeg85,0.9986877115389313,
cal,cb8cb75cd904f7e98abd260f,repost,0.9983455654925719,
cal,cb8cb75cd904f7e98abd260f,repost2,0.9956118072112023,
cal,cb8cb75cd904f7e98abd260f,strip,0.9995261114825503,
cal,cb8cb75cd904f7e98abd260f,screenshot,0.9995226519684373,
cal,cb159a7a2feca347d50ede5b,transcode,0.957542654782637,
cal,cb3cbb3b2b480a37028bbef0,lossless,0.999125386664489,
cal,cb3cbb3b2b480a37028bbef0,jpeg85,0.9986874418323389,
cal,cb3cbb3b2b480a37028bbef0,repost,0.9972572817309625,
cal,cb9708b5b29abadf8c9f285f,lossless,0.9969255933236426,
cal,cb9708b5b29abadf8c9f285f,jpeg85,0.9959562023995464,
cal,cb9708b5b29abadf8c9f285f,repost,0.9950950993432538,
cal,cb9708b5b29abadf8c9f285f,repost2,0.9881147304725862,
cal,cb3cbb3b2b480a37028bbef0,repost2,0.9919655103162252,
cal,cb3cbb3b2b480a37028bbef0,strip,0.999125386664489,
cal,cb3cbb3b2b480a37028bbef0,screenshot,0.9990969010104175,
cal,cb3cbb3b2b480a37028bbef0,transcode,0.9383408392671517,
cal,cb3dfd81aafb327f07bcaf0a,strip,0.9992055840716896,
cal,cb3dfd81aafb327f07bcaf0a,screenshot,0.9991655062947117,
cal,cb3dfd81aafb327f07bcaf0a,transcode,0.9476242364311638,
cal,cb65958384c733237bec99d1,lossless,0.9987857562854343,
cal,cb8cb75cd904f7e98abd260f,transcode,0.9678705421633398,
cal,cb92aa9116e03f57148e1f25,lossless,0.9990452219408561,
cal,cb92aa9116e03f57148e1f25,jpeg85,0.9981869549259483,
cal,cb92aa9116e03f57148e1f25,repost,0.9956119603393824,
cal,cba295721049e7f0559036f1,jpeg85,0.9991286897795418,
cal,cba295721049e7f0559036f1,repost,0.9980633685536621,
cal,cba295721049e7f0559036f1,repost2,0.9944721507032308,
cal,cba295721049e7f0559036f1,strip,0.9994337519131403,
cal,cc28b93679e8d9d4d275e5b4,repost,0.9973387300214153,
cal,cc28b93679e8d9d4d275e5b4,repost2,0.9936262252918552,
cal,cc28b93679e8d9d4d275e5b4,strip,0.9990554360734325,
cal,cc28b93679e8d9d4d275e5b4,screenshot,0.9990282083559575,
cal,cb65958384c733237bec99d1,screenshot,0.9987632262407096,
cal,cb65958384c733237bec99d1,transcode,0.9483240174407341,
cal,cb8cb75cd904f7e98abd260f,lossless,0.9995261114825503,
cal,cb8cb75cd904f7e98abd260f,jpeg85,0.9992627472121767,
cal,cb92aa9116e03f57148e1f25,repost2,0.9880913993597964,
cal,cb92aa9116e03f57148e1f25,strip,0.9990452219408561,
cal,cb92aa9116e03f57148e1f25,screenshot,0.9990119153616862,
cal,cb92aa9116e03f57148e1f25,transcode,0.9251640609101681,
cal,ccc3e2ab9d123c639bc6626d,lossless,0.9993002860589263,
cal,ccc3e2ab9d123c639bc6626d,jpeg85,0.998936333715616,
cal,ccc3e2ab9d123c639bc6626d,repost,0.9977023077149897,
cal,ccc3e2ab9d123c639bc6626d,repost2,0.9933244928086374,
cal,cccec7b4a3e6a74738440ca6,jpeg85,0.9987590734884115,
cal,cccec7b4a3e6a74738440ca6,repost,0.9972382226902564,
cal,cccec7b4a3e6a74738440ca6,repost2,0.9915564433539837,
cal,cccec7b4a3e6a74738440ca6,strip,0.9993951363652331,
cal,cce7954c6e8214123a7429de,repost,0.9969566172354872,
cal,cce7954c6e8214123a7429de,repost2,0.9912061840940263,
cal,cce7954c6e8214123a7429de,strip,0.998840530774294,
cal,cce7954c6e8214123a7429de,screenshot,0.9988261464042643,
cal,cba295721049e7f0559036f1,screenshot,0.9994149231459964,
cal,cba295721049e7f0559036f1,transcode,0.9572573662959197,
cal,cc28b93679e8d9d4d275e5b4,lossless,0.9990554360734325,
cal,cc28b93679e8d9d4d275e5b4,jpeg85,0.9985534433784853,
cal,cc28b93679e8d9d4d275e5b4,transcode,0.9589306658111861,
cal,cc8b0e22bf54c1a0125f5eea,lossless,0.999524912474275,
cal,cc8b0e22bf54c1a0125f5eea,jpeg85,0.9992558442959271,
cal,cc8b0e22bf54c1a0125f5eea,repost,0.9984238478687418,
cal,cd1b87f884a2c73a02d5d66c,lossless,0.9992953757117121,
cal,cd1b87f884a2c73a02d5d66c,jpeg85,0.9988196545917566,
cal,cd1b87f884a2c73a02d5d66c,repost,0.9973106564985713,
cal,cd1b87f884a2c73a02d5d66c,repost2,0.9932420324972018,
cal,cc8b0e22bf54c1a0125f5eea,repost2,0.9959096818729402,
cal,cc8b0e22bf54c1a0125f5eea,strip,0.999524912474275,
cal,cc8b0e22bf54c1a0125f5eea,screenshot,0.999509539076203,
cal,cc8b0e22bf54c1a0125f5eea,transcode,0.9674992544969371,
cal,ccc3e2ab9d123c639bc6626d,strip,0.9993002860589263,
cal,ccc3e2ab9d123c639bc6626d,screenshot,0.9992937301815965,
cal,ccc3e2ab9d123c639bc6626d,transcode,0.9514597234097685,
cal,cccec7b4a3e6a74738440ca6,lossless,0.9993951363652331,
cal,cb9708b5b29abadf8c9f285f,strip,0.9969255933236426,
cal,cb9708b5b29abadf8c9f285f,screenshot,0.9968956863137897,
cal,cb9708b5b29abadf8c9f285f,transcode,0.9308947037231917,
cal,cba295721049e7f0559036f1,lossless,0.9994337519131403,
cal,cd9d3ba4543de4b4ceb785b1,jpeg85,0.9994436686757499,
cal,cd9d3ba4543de4b4ceb785b1,repost,0.9984327007330608,
cal,cd9d3ba4543de4b4ceb785b1,repost2,0.9958486713258642,
cal,cd9d3ba4543de4b4ceb785b1,strip,0.9996669833334044,
cal,cccec7b4a3e6a74738440ca6,screenshot,0.9993769101757121,
cal,cccec7b4a3e6a74738440ca6,transcode,0.9470174542244888,
cal,cce7954c6e8214123a7429de,lossless,0.998840530774294,
cal,cce7954c6e8214123a7429de,jpeg85,0.9982686657701779,
cal,cce7954c6e8214123a7429de,transcode,0.9457042605877949,
cal,ccef830074a9a0d1b5efcfc7,lossless,0.9967096084957653,
cal,ccef830074a9a0d1b5efcfc7,jpeg85,0.9910469945339662,
cal,ccef830074a9a0d1b5efcfc7,repost,0.9719076444972529,
cal,ce6f2ee06044cd2bbf461848,lossless,0.9992102249036496,
cal,ce6f2ee06044cd2bbf461848,jpeg85,0.9988173510903403,
cal,ce6f2ee06044cd2bbf461848,repost,0.9972950446746552,
cal,ce6f2ee06044cd2bbf461848,repost2,0.9924317407757178,
cal,cdeeff02cc3e28c11dc1f1cd,repost,0.9969835402806605,
cal,cdeeff02cc3e28c11dc1f1cd,repost2,0.9921174685073503,
cal,cdeeff02cc3e28c11dc1f1cd,strip,0.9992089086024913,
cal,cdeeff02cc3e28c11dc1f1cd,screenshot,0.9991886958057951,
cal,ce6f4ffeb6d7bb9311553613,jpeg85,0.9984589825285732,
cal,ce6f4ffeb6d7bb9311553613,repost,0.9959658823762882,
cal,ce6f4ffeb6d7bb9311553613,repost2,0.9899813232549586,
cal,ce6f4ffeb6d7bb9311553613,strip,0.9990821626741274,
cal,cd1b87f884a2c73a02d5d66c,strip,0.9992953757117121,
cal,cd1b87f884a2c73a02d5d66c,screenshot,0.999267572574296,
cal,cd1b87f884a2c73a02d5d66c,transcode,0.9611656023213442,
cal,cd9d3ba4543de4b4ceb785b1,lossless,0.9996669833334044,
cal,ccef830074a9a0d1b5efcfc7,repost2,0.9344377242298697,
cal,ccef830074a9a0d1b5efcfc7,strip,0.9967096084957653,
cal,ccef830074a9a0d1b5efcfc7,screenshot,0.9965860567014821,
cal,ccef830074a9a0d1b5efcfc7,transcode,0.8144323791350381,
cal,cd9d3ba4543de4b4ceb785b1,screenshot,0.9996514451866158,
cal,cd9d3ba4543de4b4ceb785b1,transcode,0.9711386192412494,
cal,cdeeff02cc3e28c11dc1f1cd,lossless,0.9992089086024913,
cal,cdeeff02cc3e28c11dc1f1cd,jpeg85,0.9987210206143649,
cal,cf4ecfea880cf655af467787,repost,0.9976454983371681,
cal,cf4ecfea880cf655af467787,repost2,0.9938944985223778,
cal,cf4ecfea880cf655af467787,strip,0.999352255799703,
cal,cf4ecfea880cf655af467787,screenshot,0.9993409865003771,
cal,ce44fe8a4b5ce7dc7800c716,repost2,0.9941679704778769,
cal,ce44fe8a4b5ce7dc7800c716,strip,0.9994781491491881,
cal,ce44fe8a4b5ce7dc7800c716,screenshot,0.9994606637690823,
cal,ce44fe8a4b5ce7dc7800c716,transcode,0.9648261165270443,
cal,cdeeff02cc3e28c11dc1f1cd,transcode,0.9545358690879199,
cal,ce44fe8a4b5ce7dc7800c716,lossless,0.9994781491491881,
cal,ce44fe8a4b5ce7dc7800c716,jpeg85,0.9990309472686301,
cal,ce44fe8a4b5ce7dc7800c716,repost,0.9978387642563998,
cal,cf67e48e1df9070ad58535da,lossless,0.9995915369255385,
cal,cf67e48e1df9070ad58535da,jpeg85,0.9992207817738162,
cal,cf67e48e1df9070ad58535da,repost,0.9977641708115654,
cal,cf67e48e1df9070ad58535da,repost2,0.9937969891884967,
cal,cf87e9566dd1d36503633f92,jpeg85,0.9993374404776327,
cal,cf87e9566dd1d36503633f92,repost,0.9980939679717331,
cal,cf87e9566dd1d36503633f92,repost2,0.9954105877890761,
cal,cf87e9566dd1d36503633f92,strip,0.9996335423336898,
cal,ce6f2ee06044cd2bbf461848,strip,0.9992102249036496,
cal,ce6f2ee06044cd2bbf461848,screenshot,0.9991959563053976,
cal,ce6f2ee06044cd2bbf461848,transcode,0.9535988647977556,
cal,ce6f4ffeb6d7bb9311553613,lossless,0.9990821626741274,
cal,ce6f4ffeb6d7bb9311553613,screenshot,0.9990656595191287,
cal,ce6f4ffeb6d7bb9311553613,transcode,0.9318564523092777,
cal,cf4ecfea880cf655af467787,lossless,0.999352255799703,
cal,cf4ecfea880cf655af467787,jpeg85,0.9989528755520333,
cal,cfb580f9dda42f8c9e4d32b1,repost,0.997871827352885,
cal,cfb580f9dda42f8c9e4d32b1,repost2,0.9943320847249939,
cal,cfb580f9dda42f8c9e4d32b1,strip,0.999506412274377,
cal,cfb580f9dda42f8c9e4d32b1,screenshot,0.9995005313621744,
cal,cff14c71fe78766aff2acdd5,lossless,0.999218006022977,
cal,cff14c71fe78766aff2acdd5,jpeg85,0.9988806360835879,
cal,cff14c71fe78766aff2acdd5,repost,0.9966432102282426,
cal,cff14c71fe78766aff2acdd5,repost2,0.9924853480912372,
cal,cf4ecfea880cf655af467787,transcode,0.9640557641160645,
cal,cf62a371a46e4bff622f70cd,lossless,0.9996550111446193,
cal,cf62a371a46e4bff622f70cd,jpeg85,0.9994492966799747,
cal,cf62a371a46e4bff622f70cd,repost,0.9986488380403695,
cal,cff93b72a19052101dded645,jpeg85,0.9991563397536474,
cal,cff93b72a19052101dded645,repost,0.9978834752901843,
cal,cff93b72a19052101dded645,repost2,0.9942636011834218,
cal,cff93b72a19052101dded645,strip,0.9994607819811412,
cal,cf67e48e1df9070ad58535da,strip,0.9995915369255385,
cal,cf67e48e1df9070ad58535da,screenshot,0.9995657485444325,
cal,cf67e48e1df9070ad58535da,transcode,0.9630609759926193,
cal,cf87e9566dd1d36503633f92,lossless,0.9996335423336898,
cal,cfb580f9dda42f8c9e4d32b1,transcode,0.9589520342751345,
cal,cfd8ccc4b5df43eecaeaff7a,lossless,0.999642136654934,
cal,cfd8ccc4b5df43eecaeaff7a,jpeg85,0.999453868305934,
cal,cfd8ccc4b5df43eecaeaff7a,repost,0.9985149634525563,
cal,cf62a371a46e4bff622f70cd,repost2,0.9967295069373436,
cal,cf62a371a46e4bff622f70cd,strip,0.9996550111446193,
cal,cf62a371a46e4bff622f70cd,screenshot,0.9996427080583293,
cal,cf62a371a46e4bff622f70cd,transcode,0.977139649709261,
cal,cf87e9566dd1d36503633f92,screenshot,0.999603456628029,
cal,cf87e9566dd1d36503633f92,transcode,0.9678106239182459,
cal,cfb580f9dda42f8c9e4d32b1,lossless,0.999506412274377,
cal,cfb580f9dda42f8c9e4d32b1,jpeg85,0.9991220614847464,
cal,d04d9c3809fb6660e7cc32eb,repost,0.9763793428597211,
cal,d04d9c3809fb6660e7cc32eb,repost2,0.9482391859148936,
cal,d04d9c3809fb6660e7cc32eb,strip,0.9943320174658257,
cal,d04d9c3809fb6660e7cc32eb,screenshot,0.9942246989698574,
cal,cfd8ccc4b5df43eecaeaff7a,repost2,0.9967358077865006,
cal,cfd8ccc4b5df43eecaeaff7a,strip,0.999642136654934,
cal,cfd8ccc4b5df43eecaeaff7a,screenshot,0.999637058801181,
cal,cfd8ccc4b5df43eecaeaff7a,transcode,0.971723857064372,
cal,d0cbe7dd9d741df5d34db297,jpeg85,0.9990836513343151,
cal,d0cbe7dd9d741df5d34db297,repost,0.9980966613841254,
cal,d0cbe7dd9d741df5d34db297,repost2,0.9946656910612144,
cal,d0cbe7dd9d741df5d34db297,strip,0.9994023627686789,
cal,d095b7ced1b6e88f24ec734c,lossless,0.9993503609803629,
cal,d095b7ced1b6e88f24ec734c,jpeg85,0.9991133502563591,
cal,d095b7ced1b6e88f24ec734c,repost,0.9978907379615906,
cal,d095b7ced1b6e88f24ec734c,repost2,0.9934028029020062,
cal,cff93b72a19052101dded645,screenshot,0.9994400467937488,
cal,cff93b72a19052101dded645,transcode,0.9525875418570205,
cal,d04d9c3809fb6660e7cc32eb,lossless,0.9943320174658257,
cal,d04d9c3809fb6660e7cc32eb,jpeg85,0.9898068967919097,
cal,cff14c71fe78766aff2acdd5,strip,0.999218006022977,
cal,cff14c71fe78766aff2acdd5,screenshot,0.9991928987226795,
cal,cff14c71fe78766aff2acdd5,transcode,0.9589759621058602,
cal,cff93b72a19052101dded645,lossless,0.9994607819811412,
cal,d04d9c3809fb6660e7cc32eb,transcode,0.7854341836671365,
cal,d0825303c8d40b26a94060f1,lossless,0.9996500009653938,
cal,d0825303c8d40b26a94060f1,jpeg85,0.9994411404950425,
cal,d0825303c8d40b26a94060f1,repost,0.9987314999913802,
cal,d175354d84fc5e58695c406f,lossless,0.9989998103798772,
cal,d175354d84fc5e58695c406f,jpeg85,0.9986651757028022,
cal,d175354d84fc5e58695c406f,repost,0.9976230374765721,
cal,d175354d84fc5e58695c406f,repost2,0.9941942872944184,
cal,d15d3508d6dd0860455a021b,repost,0.9980505172915634,
cal,d15d3508d6dd0860455a021b,repost2,0.9955164935302476,
cal,d15d3508d6dd0860455a021b,strip,0.9995713315559607,
cal,d15d3508d6dd0860455a021b,screenshot,0.999547231963395,
cal,d18adbb7f5a344c4f94559cf,jpeg85,0.998784383955743,
cal,d18adbb7f5a344c4f94559cf,repost,0.9971887494005984,
cal,d18adbb7f5a344c4f94559cf,repost2,0.9921856057207572,
cal,d18adbb7f5a344c4f94559cf,strip,0.9992224028465079,
cal,d0825303c8d40b26a94060f1,repost2,0.9963829443953012,
cal,d0825303c8d40b26a94060f1,strip,0.9996500009653938,
cal,d0825303c8d40b26a94060f1,screenshot,0.9996372042953181,
cal,d0825303c8d40b26a94060f1,transcode,0.9727806959838278,
cal,d0cbe7dd9d741df5d34db297,screenshot,0.9993927588778554,
cal,d0cbe7dd9d741df5d34db297,transcode,0.9641246892201958,
cal,d15d3508d6dd0860455a021b,lossless,0.9995713315559607,
cal,d15d3508d6dd0860455a021b,jpeg85,0.9992606255747489,
cal,d15d3508d6dd0860455a021b,transcode,0.9661247757874348,
cal,d164ec24d268076b359979b2,lossless,0.9996438442232674,
cal,d164ec24d268076b359979b2,jpeg85,0.9993252368169981,
cal,d164ec24d268076b359979b2,repost,0.9980556072901099,
cal,d095b7ced1b6e88f24ec734c,strip,0.9993503609803629,
cal,d095b7ced1b6e88f24ec734c,screenshot,0.9993332834309367,
cal,d095b7ced1b6e88f24ec734c,transcode,0.9579240905155265,
cal,d0cbe7dd9d741df5d34db297,lossless,0.9994023627686789,
cal,d197f9210d78b543622c439a,repost,0.9975110122411079,
cal,d197f9210d78b543622c439a,repost2,0.9939375390406229,
cal,d197f9210d78b543622c439a,strip,0.9993508661684696,
cal,d197f9210d78b543622c439a,screenshot,0.9993465836046326,
cal,d164ec24d268076b359979b2,repost2,0.995985628735802,
cal,d164ec24d268076b359979b2,strip,0.9996438442232674,
cal,d164ec24d268076b359979b2,screenshot,0.999624711998679,
cal,d164ec24d268076b359979b2,transcode,0.9676348889924652,
cal,d23234224444cb3eeefd6502,lossless,0.9996846281927131,
cal,d23234224444cb3eeefd6502,jpeg85,0.9994307826689947,
cal,d23234224444cb3eeefd6502,repost,0.9987081412826795,
cal,d23234224444cb3eeefd6502,repost2,0.9963056987524558,
cal,d23e3fde88897495394cbf1c,jpeg85,0.9993776329828667,
cal,d23e3fde88897495394cbf1c,repost,0.998086214746738,
cal,d23e3fde88897495394cbf1c,repost2,0.9952528043817572,
cal,d23e3fde88897495394cbf1c,strip,0.9996064264970438,
cal,d175354d84fc5e58695c406f,strip,0.9989998103798772,
cal,d175354d84fc5e58695c406f,screenshot,0.9989867438781493,
cal,d175354d84fc5e58695c406f,transcode,0.9575302031422432,
cal,d18adbb7f5a344c4f94559cf,lossless,0.9992224028465079,
cal,d18adbb7f5a344c4f94559cf,screenshot,0.9991902028718642,
cal,d18adbb7f5a344c4f94559cf,transcode,0.9531384433197932,
cal,d197f9210d78b543622c439a,lossless,0.9993508661684696,
cal,d197f9210d78b543622c439a,jpeg85,0.9990338566556946,
cal,d197f9210d78b543622c439a,transcode,0.9609927548701312,
cal,d207f95025cfa6a0f4f98370,lossless,0.9986381318415516,
cal,d207f95025cfa6a0f4f98370,jpeg85,0.9978886104064879,
cal,d207f95025cfa6a0f4f98370,repost,0.996033569790616,
cal,d282354f802681a0854f31a2,repost,0.9769347049467406,
cal,d282354f802681a0854f31a2,repost2,0.94734414337208,
cal,d282354f802681a0854f31a2,strip,0.9960340035474915,
cal,d282354f802681a0854f31a2,screenshot,0.9959773520619172,
cal,d2c24e21691f13f519eea527,lossless,0.9997102193804759,
cal,d2c24e21691f13f519eea527,jpeg85,0.999517382639923,
cal,d2c24e21691f13f519eea527,repost,0.9987442783532634,
cal,d2c24e21691f13f519eea527,repost2,0.9962890505671745,
cal,d2e476e928d9473b9c8277d3,jpeg85,0.9857404597854115,
cal,d2e476e928d9473b9c8277d3,repost,0.9652946591999465,
cal,d2e476e928d9473b9c8277d3,repost2,0.92550813103475,
cal,d2e476e928d9473b9c8277d3,strip,0.9947566919814007,
cal,d207f95025cfa6a0f4f98370,repost2,0.9891829342167667,
cal,d207f95025cfa6a0f4f98370,strip,0.9986381318415516,
cal,d207f95025cfa6a0f4f98370,screenshot,0.9986159536334951,
cal,d207f95025cfa6a0f4f98370,transcode,0.9526840551003531,
cal,d23e3fde88897495394cbf1c,screenshot,0.9995686541186892,
cal,d23e3fde88897495394cbf1c,transcode,0.9570816108671634,
cal,d282354f802681a0854f31a2,lossless,0.9960340035474915,
cal,d282354f802681a0854f31a2,jpeg85,0.9911806120752565,
cal,d282354f802681a0854f31a2,transcode,0.8103581161835112,
cal,d2a9d28676d55285fe466630,lossless,0.9994570630441757,
cal,d2a9d28676d55285fe466630,jpeg85,0.9990189387473704,
cal,d2a9d28676d55285fe466630,repost,0.9974222738472937,
cal,d36a41fd1d39618e80f496bc,repost,0.9962472258143494,
cal,d36a41fd1d39618e80f496bc,repost2,0.9912502063734632,
cal,d36a41fd1d39618e80f496bc,strip,0.9988652551831241,
cal,d36a41fd1d39618e80f496bc,screenshot,0.998838976202852,
cal,d2a9d28676d55285fe466630,repost2,0.9934663128003404,
cal,d2a9d28676d55285fe466630,strip,0.9994570630441757,
cal,d2a9d28676d55285fe466630,screenshot,0.9994453265039536,
cal,d2a9d28676d55285fe466630,transcode,0.9511957885111825,
cal,d3835b9b1b9998bb9b9bd91e,lossless,0.9973228261797467,
cal,d3835b9b1b9998bb9b9bd91e,jpeg85,0.9945650560042761,
cal,d3835b9b1b9998bb9b9bd91e,repost,0.9900766735170796,
cal,d3835b9b1b9998bb9b9bd91e,repost2,0.975541564838466,
cal,d23234224444cb3eeefd6502,strip,0.9996846281927131,
cal,d23234224444cb3eeefd6502,screenshot,0.9996661155763144,
cal,d23234224444cb3eeefd6502,transcode,0.9738633984802592,
cal,d23e3fde88897495394cbf1c,lossless,0.9996064264970438,
cal,d2e476e928d9473b9c8277d3,screenshot,0.9944938254821748,
cal,d2e476e928d9473b9c8277d3,transcode,0.7596644112446657,
cal,d36a41fd1d39618e80f496bc,lossless,0.9988652551831241,
cal,d36a41fd1d39618e80f496bc,jpeg85,0.9983325275846475,
cal,d2c24e21691f13f519eea527,strip,0.9997102193804759,
cal,d2c24e21691f13f519eea527,screenshot,0.9997049492346352,
cal,d2c24e21691f13f519eea527,transcode,0.9798812728942102,
cal,d2e476e928d9473b9c8277d3,lossless,0.9947566919814007,
cal,d398db4759ae9de6786408b4,jpeg85,0.999084213166392,
cal,d398db4759ae9de6786408b4,repost,0.9974634074308849,
cal,d398db4759ae9de6786408b4,repost2,0.9928188630911726,
cal,d398db4759ae9de6786408b4,strip,0.9994354346667971,
cal,d36a41fd1d39618e80f496bc,transcode,0.9359618384004864,
cal,d37601a83f260a035cc241ca,lossless,0.9991090213958551,
cal,d37601a83f260a035cc241ca,jpeg85,0.9986684683490612,
cal,d37601a83f260a035cc241ca,repost,0.9966931415940276,
cal,d48eca1121fbde003be16910,lossless,0.9987509196756599,
cal,d48eca1121fbde003be16910,jpeg85,0.9982454054394593,
cal,d48eca1121fbde003be16910,repost,0.9966372368997749,
cal,d48eca1121fbde003be16910,repost2,0.9916786978212865,
cal,d4280657e00fe593600a6c41,repost,0.9976658102154365,
cal,d4280657e00fe593600a6c41,repost2,0.9946184105050676,
cal,d4280657e00fe593600a6c41,strip,0.9994059344836813,
cal,d4280657e00fe593600a6c41,screenshot,0.9993788979389522,
cal,d37601a83f260a035cc241ca,repost2,0.9914337234282904,
cal,d37601a83f260a035cc241ca,strip,0.9991090213958551,
cal,d37601a83f260a035cc241ca,screenshot,0.9990834852907922,
cal,d37601a83f260a035cc241ca,transcode,0.9549257764076284,
cal,d49beb936c383c9af12425ad,jpeg85,0.9971203960715435,
cal,d49beb936c383c9af12425ad,repost,0.9933416732766609,
cal,d49beb936c383c9af12425ad,repost2,0.983671303641923,
cal,d49beb936c383c9af12425ad,strip,0.9978357524850723,
cal,d3835b9b1b9998bb9b9bd91e,strip,0.9973228261797467,
cal,d3835b9b1b9998bb9b9bd91e,screenshot,0.9972992662905392,
cal,d3835b9b1b9998bb9b9bd91e,transcode,0.8922018060823641,
cal,d398db4759ae9de6786408b4,lossless,0.9994354346667971,
cal,d398db4759ae9de6786408b4,screenshot,0.9994225816897588,
cal,d398db4759ae9de6786408b4,transcode,0.9584527713864399,
cal,d4280657e00fe593600a6c41,lossless,0.9994059344836813,
cal,d4280657e00fe593600a6c41,jpeg85,0.9989393804878464,
cal,d4280657e00fe593600a6c41,transcode,0.9637843587612962,
cal,d4382bb4d6b697c1e29ff1b0,lossless,0.999081637282584,
cal,d4382bb4d6b697c1e29ff1b0,jpeg85,0.9986571331135325,
cal,d4382bb4d6b697c1e29ff1b0,repost,0.9965635427934099,
cal,d4a4ee61573e97ab6b59c317,repost,0.9967188942133277,
cal,d4a4ee61573e97ab6b59c317,repost2,0.991877235925873,
cal,d4a4ee61573e97ab6b59c317,strip,0.9991948856005699,
cal,d4a4ee61573e97ab6b59c317,screenshot,0.999168015665385,
cal,d4c332da178a2c8d8ec7e6e6,lossless,0.9996677637494146,
cal,d4c332da178a2c8d8ec7e6e6,jpeg85,0.9994567445731829,
cal,d4c332da178a2c8d8ec7e6e6,repost,0.9984781523225337,
cal,d4c332da178a2c8d8ec7e6e6,repost2,0.9969341719769158,
cal,d4382bb4d6b697c1e29ff1b0,repost2,0.991556221894479,
cal,d4382bb4d6b697c1e29ff1b0,strip,0.999081637282584,
cal,d4382bb4d6b697c1e29ff1b0,screenshot,0.9990648649107763,
cal,d4382bb4d6b697c1e29ff1b0,transcode,0.9418692279194912,
cal,d50537903eafd138f7caf1cc,jpeg85,0.9989853687711248,
cal,d50537903eafd138f7caf1cc,repost,0.9977827315633587,
cal,d50537903eafd138f7caf1cc,repost2,0.9936809052199044,
cal,d50537903eafd138f7caf1cc,strip,0.999287007972256,
cal,d48eca1121fbde003be16910,strip,0.9987509196756599,
cal,d48eca1121fbde003be16910,screenshot,0.9987249140104083,
cal,d48eca1121fbde003be16910,transcode,0.9491253854257083,
cal,d49beb936c383c9af12425ad,lossless,0.9978357524850723,
cal,d515446097919cfca096f485,repost,0.9987072749721657,
cal,d515446097919cfca096f485,repost2,0.9971944632543939,
cal,d515446097919cfca096f485,strip,0.9995998330793227,
cal,d515446097919cfca096f485,screenshot,0.9995944514344111,
cal,d4a4ee61573e97ab6b59c317,transcode,0.9529499762940765,
cal,d4b38a1f0f22966484a4a296,lossless,0.9992388154019154,
cal,d4b38a1f0f22966484a4a296,jpeg85,0.9988089947184592,
cal,d4b38a1f0f22966484a4a296,repost,0.9975111344405685,
cal,d49beb936c383c9af12425ad,screenshot,0.9978171576061381,
cal,d49beb936c383c9af12425ad,transcode,0.908512248590668,
cal,d4a4ee61573e97ab6b59c317,lossless,0.9991948856005699,
cal,d4a4ee61573e97ab6b59c317,jpeg85,0.9987081000911725,
cal,d582758730350355250a3b24,lossless,0.9993751238486543,
cal,d582758730350355250a3b24,jpeg85,0.9989962625222804,
cal,d582758730350355250a3b24,repost,0.9974939397678144,
cal,d582758730350355250a3b24,repost2,0.9939951649014855,
cal,d4c332da178a2c8d8ec7e6e6,strip,0.9996677637494146,
cal,d4c332da178a2c8d8ec7e6e6,screenshot,0.9996509038042193,
cal,d4c332da178a2c8d8ec7e6e6,transcode,0.9748298921994459,
cal,d50537903eafd138f7caf1cc,lossless,0.999287007972256,
cal,d4b38a1f0f22966484a4a296,repost2,0.9928790925042931,
cal,d4b38a1f0f22966484a4a296,strip,0.9992388154019154,
cal,d4b38a1f0f22966484a4a296,screenshot,0.9992205030038421,
cal,d4b38a1f0f22966484a4a296,transcode,0.9582105281560512,
cal,d515446097919cfca096f485,transcode,0.9764346140155385,
cal,d544fadd18281ed2eba64b60,lossless,0.9997757113047384,
cal,d544fadd18281ed2eba64b60,jpeg85,0.9995497365141357,
cal,d544fadd18281ed2eba64b60,repost,0.9985649912627279,
cal,d5c0b01e4676f8131327e176,jpeg85,0.9991594954919698,
cal,d5c0b01e4676f8131327e176,repost,0.9979735330637161,
cal,d5c0b01e4676f8131327e176,repost2,0.9951564583185063,
cal,d5c0b01e4676f8131327e176,strip,0.9994558367309665,
cal,d50537903eafd138f7caf1cc,screenshot,0.9992783760870998,
cal,d50537903eafd138f7caf1cc,transcode,0.9630959646828524,
cal,d515446097919cfca096f485,lossless,0.9995998330793227,
cal,d515446097919cfca096f485,jpeg85,0.9993586962565928,
cal,d544fadd18281ed2eba64b60,repost2,0.9962123203275831,
cal,d544fadd18281ed2eba64b60,strip,0.9997757113047384,
cal,d544fadd18281ed2eba64b60,screenshot,0.9997112939892447,
cal,d544fadd18281ed2eba64b60,transcode,0.9782007483178292,
cal,d5fd9f8a07db72d9ce980678,repost,0.9980058720226915,
cal,d5fd9f8a07db72d9ce980678,repost2,0.9942853354724452,
cal,d5fd9f8a07db72d9ce980678,strip,0.9995363586293629,
cal,d5fd9f8a07db72d9ce980678,screenshot,0.999519978026787,
cal,d6b7b3932ef66baf447c8168,lossless,0.9992714699091585,
cal,d6b7b3932ef66baf447c8168,jpeg85,0.9988759517027804,
cal,d6b7b3932ef66baf447c8168,repost,0.9972626074584996,
cal,d6b7b3932ef66baf447c8168,repost2,0.9925034140854317,
cal,d711ca09a7f32e652a911116,jpeg85,0.9986766199600334,
cal,d711ca09a7f32e652a911116,repost,0.9967413466553017,
cal,d711ca09a7f32e652a911116,repost2,0.9926530590782058,
cal,d711ca09a7f32e652a911116,strip,0.999034631686991,
cal,d582758730350355250a3b24,strip,0.9993751238486543,
cal,d582758730350355250a3b24,screenshot,0.9993557737764678,
cal,d582758730350355250a3b24,transcode,0.9537951685990159,
cal,d5c0b01e4676f8131327e176,lossless,0.9994558367309665,
cal,d5c0b01e4676f8131327e176,screenshot,0.9994412387388237,
cal,d5c0b01e4676f8131327e176,transcode,0.9646477916602895,
cal,d5fd9f8a07db72d9ce980678,lossless,0.9995363586293629,
cal,d5fd9f8a07db72d9ce980678,jpeg85,0.9992161304091085,
cal,d5fd9f8a07db72d9ce980678,transcode,0.9631941628048468,
cal,d699c06a22b78b14fde38fce,lossless,0.9984325025784301,
cal,d699c06a22b78b14fde38fce,jpeg85,0.9947989352527836,
cal,d699c06a22b78b14fde38fce,repost,0.9845702656572775,
cal,d74fde8d6ad646540ef94ac1,repost,0.9967337557837725,
cal,d74fde8d6ad646540ef94ac1,repost2,0.9927442880584332,
cal,d74fde8d6ad646540ef94ac1,strip,0.9989225279560267,
cal,d74fde8d6ad646540ef94ac1,screenshot,0.9988968239449991,
cal,d7c7cd5279339916d4cd32e5,lossless,0.999674790992068,
cal,d7c7cd5279339916d4cd32e5,jpeg85,0.9994807064329911,
cal,d7c7cd5279339916d4cd32e5,repost,0.9985949128789713,
cal,d7c7cd5279339916d4cd32e5,repost2,0.997141365189437,
cal,d699c06a22b78b14fde38fce,repost2,0.9545853729676675,
cal,d699c06a22b78b14fde38fce,strip,0.9984325025784301,
cal,d699c06a22b78b14fde38fce,screenshot,0.9983464884910893,
cal,d699c06a22b78b14fde38fce,transcode,0.8278248220199536,
cal,d6b7b3932ef66baf447c8168,strip,0.9992714699091585,
cal,d6b7b3932ef66baf447c8168,screenshot,0.9992395370235444,
cal,d6b7b3932ef66baf447c8168,transcode,0.9558051974350873,
cal,d711ca09a7f32e652a911116,lossless,0.999034631686991,
cal,d74fde8d6ad646540ef94ac1,transcode,0.9418820707321659,
cal,d75e4c7759bf8c395ff310d4,lossless,0.9995284013587746,
cal,d75e4c7759bf8c395ff310d4,jpeg85,0.9990873364222739,
cal,d75e4c7759bf8c395ff310d4,repost,0.9973739822066251,
cal,d859f6bdf2a684ec9dc0262b,jpeg85,0.9980253568137767,
cal,d859f6bdf2a684ec9dc0262b,repost,0.9955128051988096,
cal,d859f6bdf2a684ec9dc0262b,repost2,0.9882438660826949,
cal,d859f6bdf2a684ec9dc0262b,strip,0.9989293634901908,
cal,d711ca09a7f32e652a911116,screenshot,0.9990411498034983,
cal,d711ca09a7f32e652a911116,transcode,0.9484714727042877,
cal,d74fde8d6ad646540ef94ac1,lossless,0.9989225279560267,
cal,d74fde8d6ad646540ef94ac1,jpeg85,0.9983420373963351,
cal,d88f32538cebf406b11d6712,repost,0.9983052687416358,
cal,d88f32538cebf406b11d6712,repost2,0.9945940467143627,
cal,d88f32538cebf406b11d6712,strip,0.999661442142533,
cal,d88f32538cebf406b11d6712,screenshot,0.999644732497861,
cal,d8cd936309d77cae67ae861c,lossless,0.9995243779155046,
cal,d8cd936309d77cae67ae861c,jpeg85,0.9993101357479243,
cal,d8cd936309d77cae67ae861c,repost,0.9983924202202998,
cal,d8cd936309d77cae67ae861c,repost2,0.9957736178944486,
cal,d75e4c7759bf8c395ff310d4,repost2,0.9915935986239961,
cal,d75e4c7759bf8c395ff310d4,strip,0.9995284013587746,
cal,d75e4c7759bf8c395ff310d4,screenshot,0.9994858856047357,
cal,d75e4c7759bf8c395ff310d4,transcode,0.9645570612052619,
cal,d8e18f079b8804faab49a922,jpeg85,0.9990459090471708,
cal,d8e18f079b8804faab49a922,repost,0.9981428362139508,
cal,d8e18f079b8804faab49a922,repost2,0.9949726778511223,
cal,d8e18f079b8804faab49a922,strip,0.9994674252558219,
cal,d859f6bdf2a684ec9dc0262b,screenshot,0.9989139929609236,
cal,d859f6bdf2a684ec9dc0262b,transcode,0.9496994964531938,
cal,d88f32538cebf406b11d6712,lossless,0.999661442142533,
cal,d88f32538cebf406b11d6712,jpeg85,0.9993284853016174,
cal,d7c7cd5279339916d4cd32e5,strip,0.999674790992068,
cal,d7c7cd5279339916d4cd32e5,screenshot,0.9996621399878101,
cal,d7c7cd5279339916d4cd32e5,transcode,0.978291341896338,
cal,d859f6bdf2a684ec9dc0262b,lossless,0.9989293634901908,
cal,d9123ae81f2c45f835438baa,repost,0.9970376989914089,
cal,d9123ae81f2c45f835438baa,repost2,0.9909996747697009,
cal,d9123ae81f2c45f835438baa,strip,0.9991489089997043,
cal,d9123ae81f2c45f835438baa,screenshot,0.99910394494198,
cal,d88f32538cebf406b11d6712,transcode,0.9611225415881858,
cal,d8a5f3305833effcc47e27b0,lossless,0.9997890948195056,
cal,d8a5f3305833effcc47e27b0,jpeg85,0.9994961098217844,
cal,d8a5f3305833effcc47e27b0,repost,0.9984989206711619,
cal,d8a5f3305833effcc47e27b0,repost2,0.9949891158589652,
cal,d8a5f3305833effcc47e27b0,strip,0.9997890948195056,
cal,d8a5f3305833effcc47e27b0,screenshot,0.9997453575196518,
cal,d8a5f3305833effcc47e27b0,transcode,0.9748586000535551,
cal,d9a2212df198ed060c94fd2b,lossless,0.9993226406962018,
cal,d9a2212df198ed060c94fd2b,jpeg85,0.998968126689663,
cal,d9a2212df198ed060c94fd2b,repost,0.9975721904061491,
cal,d9a2212df198ed060c94fd2b,repost2,0.9931025319644244,
cal,d9b1d16cc99de63f7dfcce43,jpeg85,0.9976001581263827,
cal,d9b1d16cc99de63f7dfcce43,repost,0.9956757439087461,
cal,d9b1d16cc99de63f7dfcce43,repost2,0.9888057195656522,
cal,d9b1d16cc99de63f7dfcce43,strip,0.9983430405548311,
cal,d8cd936309d77cae67ae861c,strip,0.9995243779155046,
cal,d8cd936309d77cae67ae861c,screenshot,0.9995179192778242,
cal,d8cd936309d77cae67ae861c,transcode,0.9729778070132531,
cal,d8e18f079b8804faab49a922,lossless,0.9994674252558219,
cal,d8e18f079b8804faab49a922,screenshot,0.9994515992167777,
cal,d8e18f079b8804faab49a922,transcode,0.9641559978697778,
cal,d9123ae81f2c45f835438baa,lossless,0.9991489089997043,
cal,d9123ae81f2c45f835438baa,jpeg85,0.9987038215417454,
cal,d9123ae81f2c45f835438baa,transcode,0.9324734523382345,
cal,d97052e0d6f1652a149452cc,lossless,0.9989339325659973,
cal,d97052e0d6f1652a149452cc,jpeg85,0.9983829851400521,
cal,d97052e0d6f1652a149452cc,repost,0.9962578209495676,
cal,da6606bb4b71b7a46c3e1899,repost,0.9810475449428696,
cal,da6606bb4b71b7a46c3e1899,repost2,0.9586148368016284,
cal,da6606bb4b71b7a46c3e1899,strip,0.99566464067645,
cal,da6606bb4b71b7a46c3e1899,screenshot,0.9954815877067387,
cal,dac8c524dcd615e79f4f76f7,lossless,0.9994334652615919,
cal,dac8c524dcd615e79f4f76f7,jpeg85,0.999177099765516,
cal,dac8c524dcd615e79f4f76f7,repost,0.9981437739009396,
cal,dac8c524dcd615e79f4f76f7,repost2,0.9944905738630054,
cal,db01235b8b4d378d5d67c0f0,jpeg85,0.9975466189630942,
cal,db01235b8b4d378d5d67c0f0,repost,0.9951492619742587,
cal,db01235b8b4d378d5d67c0f0,repost2,0.9879029853288899,
cal,db01235b8b4d378d5d67c0f0,strip,0.9984961401154966,
cal,d97052e0d6f1652a149452cc,repost2,0.9914634826945536,
cal,d97052e0d6f1652a149452cc,strip,0.9989339325659973,
cal,d97052e0d6f1652a149452cc,screenshot,0.9989147636619029,
cal,d97052e0d6f1652a149452cc,transcode,0.9336604824523579,
cal,d9a2212df198ed060c94fd2b,strip,0.9993226406962018,
cal,d9a2212df198ed060c94fd2b,screenshot,0.999300762163625,
cal,d9a2212df198ed060c94fd2b,transcode,0.9579910950337198,
cal,d9b1d16cc99de63f7dfcce43,lossless,0.9983430405548311,
cal,d9b1d16cc99de63f7dfcce43,screenshot,0.9983310784685827,
cal,d9b1d16cc99de63f7dfcce43,transcode,0.9371746219682571,
cal,da6606bb4b71b7a46c3e1899,lossless,0.99566464067645,
cal,da6606bb4b71b7a46c3e1899,jpeg85,0.9915881124037803,
cal,da6606bb4b71b7a46c3e1899,transcode,0.8695086975616283,
cal,dab3fc7978f35f76c7f142e9,lossless,0.9994646316192934,
cal,dab3fc7978f35f76c7f142e9,jpeg85,0.9991557073661559,
cal,dab3fc7978f35f76c7f142e9,repost,0.9976587854779136,
cal,db2276a8525c9d63117b11c6,repost,0.998045951617434,
cal,db2276a8525c9d63117b11c6,repost2,0.9943372158271885,
cal,db2276a8525c9d63117b11c6,strip,0.9994321134196994,
cal,db2276a8525c9d63117b11c6,screenshot,0.9994079030531542,
cal,dbabf791d09d0917eb673404,lossless,0.9991579446845872,
cal,dbabf791d09d0917eb673404,jpeg85,0.9987233125246093,
cal,dbabf791d09d0917eb673404,repost,0.9970838468299247,
cal,dbabf791d09d0917eb673404,repost2,0.9920486564758328,
cal,dab3fc7978f35f76c7f142e9,repost2,0.9942270309454248,
cal,dab3fc7978f35f76c7f142e9,strip,0.9994646316192934,
cal,dab3fc7978f35f76c7f142e9,screenshot,0.9994410745291957,
cal,dab3fc7978f35f76c7f142e9,transcode,0.9538120960809514,
cal,dbf55efbdc9a59679bc0a629,jpeg85,0.9985173957408469,
cal,dbf55efbdc9a59679bc0a629,repost,0.9977561931298348,
cal,dbf55efbdc9a59679bc0a629,repost2,0.9949501288610095,
cal,dbf55efbdc9a59679bc0a629,strip,0.9989715380433696,
cal,dac8c524dcd615e79f4f76f7,strip,0.9994334652615919,
cal,dac8c524dcd615e79f4f76f7,screenshot,0.9994168290711112,
cal,dac8c524dcd615e79f4f76f7,transcode,0.9622632687619478,
cal,db01235b8b4d378d5d67c0f0,lossless,0.9984961401154966,
cal,db01235b8b4d378d5d67c0f0,screenshot,0.9984435618036167,
cal,db01235b8b4d378d5d67c0f0,transcode,0.9417966598241327,
cal,db2276a8525c9d63117b11c6,lossless,0.9994321134196994,
cal,db2276a8525c9d63117b11c6,jpeg85,0.9991554572554259,
cal,dc3f99633a3b1f7704afdafe,repost,0.9972165335218691,
cal,dc3f99633a3b1f7704afdafe,repost2,0.9935486603928589,
cal,dc3f99633a3b1f7704afdafe,strip,0.99889746633376,
cal,dc3f99633a3b1f7704afdafe,screenshot,0.998899134235589,
cal,db2276a8525c9d63117b11c6,transcode,0.9605608689746813,
cal,db77733a62d267c23606ffc3,lossless,0.9996279779591115,
cal,db77733a62d267c23606ffc3,jpeg85,0.999470101716415,
cal,db77733a62d267c23606ffc3,repost,0.9987610707807323,
cal,dca02811b9a5e7a2e259d180,lossless,0.9989457634601963,
cal,dca02811b9a5e7a2e259d180,jpeg85,0.998084864549715,
cal,dca02811b9a5e7a2e259d180,repost,0.9949610091906949,
cal,dca02811b9a5e7a2e259d180,repost2,0.9868260350514353,
cal,dcabbb5556e7e0f27fb71c64,jpeg85,0.9984181683746458,
cal,dcabbb5556e7e0f27fb71c64,repost,0.9963579533876542,
cal,dcabbb5556e7e0f27fb71c64,repost2,0.9902896734274476,
cal,dcabbb5556e7e0f27fb71c64,strip,0.9991633282723836,
cal,db77733a62d267c23606ffc3,repost2,0.9963203063096345,
cal,db77733a62d267c23606ffc3,strip,0.9996279779591115,
cal,db77733a62d267c23606ffc3,screenshot,0.9996178248119956,
cal,db77733a62d267c23606ffc3,transcode,0.9701572723468928,
cal,dbabf791d09d0917eb673404,strip,0.9991579446845872,
cal,dbabf791d09d0917eb673404,screenshot,0.9991337935654757,
cal,dbabf791d09d0917eb673404,transcode,0.9518405493383193,
cal,dbf55efbdc9a59679bc0a629,lossless,0.9989715380433696,
cal,dbf55efbdc9a59679bc0a629,screenshot,0.9989584359329636,
cal,dbf55efbdc9a59679bc0a629,transcode,0.9654799321553913,
cal,dc3f99633a3b1f7704afdafe,lossless,0.99889746633376,
cal,dc3f99633a3b1f7704afdafe,jpeg85,0.9983298453232685,
cal,dc3f99633a3b1f7704afdafe,transcode,0.9612522578053431,
cal,dc82e0aba5765de1a850632d,lossless,0.9993011908069418,
cal,dc82e0aba5765de1a850632d,jpeg85,0.9989684063904141,
cal,dc82e0aba5765de1a850632d,repost,0.9973819319086348,
cal,dd318d99007d7fbce4ba5829,repost,0.9785163512810436,
cal,dd318d99007d7fbce4ba5829,repost2,0.9485939192612379,
cal,dd318d99007d7fbce4ba5829,strip,0.9951272657416653,
cal,dd318d99007d7fbce4ba5829,screenshot,0.9950321594565774,
cal,dd5954456c448a8675cc4e0d,lossless,0.9992294445076622,
cal,dd5954456c448a8675cc4e0d,jpeg85,0.998717336173863,
cal,dd5954456c448a8675cc4e0d,repost,0.9966907165998578,
cal,dd5954456c448a8675cc4e0d,repost2,0.9918391339023996,
cal,dd9096c99cacb7a74c3b5253,jpeg85,0.9982170690200739,
cal,dd9096c99cacb7a74c3b5253,repost,0.9961334141931155,
cal,dd9096c99cacb7a74c3b5253,repost2,0.9907615157344656,
cal,dd9096c99cacb7a74c3b5253,strip,0.9987837895200242,
cal,dca02811b9a5e7a2e259d180,strip,0.9989457634601963,
cal,dca02811b9a5e7a2e259d180,screenshot,0.998928801771742,
cal,dca02811b9a5e7a2e259d180,transcode,0.9224351634275945,
cal,dcabbb5556e7e0f27fb71c64,lossless,0.9991633282723836,
cal,dc82e0aba5765de1a850632d,repost2,0.9938750354271332,
cal,dc82e0aba5765de1a850632d,strip,0.9993011908069418,
cal,dc82e0aba5765de1a850632d,screenshot,0.999297351922807,
cal,dc82e0aba5765de1a850632d,transcode,0.9615217518049987,
cal,dcabbb5556e7e0f27fb71c64,screenshot,0.9991335913174433,
cal,dcabbb5556e7e0f27fb71c64,transcode,0.9366540616201953,
cal,dd318d99007d7fbce4ba5829,lossless,0.9951272657416653,
cal,dd318d99007d7fbce4ba5829,jpeg85,0.9913341110102346,
cal,dd318d99007d7fbce4ba5829,transcode,0.7858463926312117,
cal,dd3f07c6ff1a7baaee2347a4,lossless,0.999055036560588,
cal,dd3f07c6ff1a7baaee2347a4,jpeg85,0.9985609422504718,
cal,dd3f07c6ff1a7baaee2347a4,repost,0.9963726316124182,
cal,ddbcaf7feaad787ea7dbb9f3,repost,0.9980902116719229,
cal,ddbcaf7feaad787ea7dbb9f3,repost2,0.9948879990050493,
cal,ddbcaf7feaad787ea7dbb9f3,strip,0.9993327201030849,
cal,ddbcaf7feaad787ea7dbb9f3,screenshot,0.9993159993850675,
cal,dd3f07c6ff1a7baaee2347a4,repost2,0.9903046701476339,
cal,dd3f07c6ff1a7baaee2347a4,strip,0.999055036560588,
cal,dd3f07c6ff1a7baaee2347a4,screenshot,0.9990324401658531,
cal,dd3f07c6ff1a7baaee2347a4,transcode,0.9547479458376069,
cal,de0cbc7735fb9602f8dc0254,lossless,0.9983177937773654,
cal,de0cbc7735fb9602f8dc0254,jpeg85,0.9954376480559853,
cal,de0cbc7735fb9602f8dc0254,repost,0.9860881882886092,
cal,de0cbc7735fb9602f8dc0254,repost2,0.9610147108047357,
cal,de0f4bcda784e437df2d208e,jpeg85,0.9986602195885003,
cal,de0f4bcda784e437df2d208e,repost,0.9958956633584775,
cal,de0f4bcda784e437df2d208e,repost2,0.9903282725793793,
cal,de0f4bcda784e437df2d208e,strip,0.9991352818318189,
cal,de18a5b106d0981f2d87345d,repost,0.9945165965472912,
cal,de18a5b106d0981f2d87345d,repost2,0.9859292269503495,
cal,de18a5b106d0981f2d87345d,strip,0.9977887699114728,
cal,de18a5b106d0981f2d87345d,screenshot,0.9977742659816449,
cal,ddbcaf7feaad787ea7dbb9f3,transcode,0.966895239595764,
cal,ddc559e3426fe418408c0c80,lossless,0.9994346540206676,
cal,ddc559e3426fe418408c0c80,jpeg85,0.9990984303224879,
cal,ddc559e3426fe418408c0c80,repost,0.9972933516567521,
cal,dd9096c99cacb7a74c3b5253,screenshot,0.9987522712046301,
cal,dd9096c99cacb7a74c3b5253,transcode,0.9380227167029732,
cal,ddbcaf7feaad787ea7dbb9f3,lossless,0.9993327201030849,
cal,ddbcaf7feaad787ea7dbb9f3,jpeg85,0.9990042819261274,
cal,dd5954456c448a8675cc4e0d,strip,0.9992294445076622,
cal,dd5954456c448a8675cc4e0d,screenshot,0.9992199174753976,
cal,dd5954456c448a8675cc4e0d,transcode,0.9532731994291924,
cal,dd9096c99cacb7a74c3b5253,lossless,0.9987837895200242,
cal,de48e3c7b910099d4a8e36b6,lossless,0.9996423199094947,
cal,de48e3c7b910099d4a8e36b6,jpeg85,0.9993877459051943,
cal,de48e3c7b910099d4a8e36b6,repost,0.9983743459153386,
cal,de48e3c7b910099d4a8e36b6,repost2,0.9954314783301232,
cal,de0cbc7735fb9602f8dc0254,strip,0.9983177937773654,
cal,de0cbc7735fb9602f8dc0254,screenshot,0.9982810612907184,
cal,de0cbc7735fb9602f8dc0254,transcode,0.8548113319411439,
cal,de0f4bcda784e437df2d208e,lossless,0.9991352818318189,
cal,ddc559e3426fe418408c0c80,repost2,0.9923800411547204,
cal,ddc559e3426fe418408c0c80,strip,0.9994346540206676,
cal,ddc559e3426fe418408c0c80,screenshot,0.9994050618607987,
cal,ddc559e3426fe418408c0c80,transcode,0.9519567432152511,
cal,de0f4bcda784e437df2d208e,screenshot,0.9991214051306692,
cal,de0f4bcda784e437df2d208e,transcode,0.9505825397919266,
cal,de18a5b106d0981f2d87345d,lossless,0.9977887699114728,
cal,de18a5b106d0981f2d87345d,jpeg85,0.9970646718342441,
cal,de18a5b106d0981f2d87345d,transcode,0.935419699447385,
cal,de2cda421b817fb8aebba4db,lossless,0.9990132504909478,
cal,de2cda421b817fb8aebba4db,jpeg85,0.9984693696207867,
cal,de2cda421b817fb8aebba4db,repost,0.9969514255378656,
cal,de73e09dc96e0bbcf819074e,jpeg85,0.9991928889516863,
cal,de73e09dc96e0bbcf819074e,repost,0.9980662762906062,
cal,de73e09dc96e0bbcf819074e,repost2,0.9941282479967176,
cal,de73e09dc96e0bbcf819074e,strip,0.9995788489125462,
cal,deb91a1efe3dc782323f88aa,repost,0.9948635715369676,
cal,deb91a1efe3dc782323f88aa,repost2,0.9891617310255079,
cal,deb91a1efe3dc782323f88aa,strip,0.9983068389789284,
cal,deb91a1efe3dc782323f88aa,screenshot,0.9983072790199047,
cal,df660c404e097db8ec3086e7,lossless,0.9993887997595922,
cal,df660c404e097db8ec3086e7,jpeg85,0.9990928619652372,
cal,df660c404e097db8ec3086e7,repost,0.9980748833503639,
cal,df660c404e097db8ec3086e7,repost2,0.9950383091215758,
cal,df722a1b8a4ab4e0fdae4113,jpeg85,0.9987279602897962,
cal,df722a1b8a4ab4e0fdae4113,repost,0.9970563933096457,
cal,df722a1b8a4ab4e0fdae4113,repost2,0.9916078052980296,
cal,df722a1b8a4ab4e0fdae4113,strip,0.9991077267325421,
cal,de48e3c7b910099d4a8e36b6,strip,0.9996423199094947,
cal,de48e3c7b910099d4a8e36b6,screenshot,0.9996175923964472,
cal,de48e3c7b910099d4a8e36b6,transcode,0.9655704039052162,
cal,de73e09dc96e0bbcf819074e,lossless,0.9995788489125462,
cal,de2cda421b817fb8aebba4db,repost2,0.991635699924435,
cal,de2cda421b817fb8aebba4db,strip,0.9990132504909478,
cal,de2cda421b817fb8aebba4db,screenshot,0.9989895163644998,
cal,de2cda421b817fb8aebba4db,transcode,0.9442695561099275,
cal,de73e09dc96e0bbcf819074e,screenshot,0.9995590720662961,
cal,de73e09dc96e0bbcf819074e,transcode,0.9616004506448155,
cal,deb91a1efe3dc782323f88aa,lossless,0.9983068389789284,
cal,deb91a1efe3dc782323f88aa,jpeg85,0.997562504419668,
cal,deb91a1efe3dc782323f88aa,transcode,0.9433016394908994,
cal,df3d97c61ad902b5727da064,lossless,0.9991334836912107,
cal,df3d97c61ad902b5727da064,jpeg85,0.9987237566639585,
cal,df3d97c61ad902b5727da064,repost,0.9971719198351789,
cal,dfdcc032d3dd23c90280d7a9,repost,0.9981771096128558,
cal,dfdcc032d3dd23c90280d7a9,repost2,0.9944074897178923,
cal,dfdcc032d3dd23c90280d7a9,strip,0.9995625700525509,
cal,dfdcc032d3dd23c90280d7a9,screenshot,0.9995469903862689,
cal,e01c31510c8ab167a514a72a,lossless,0.9964048693651516,
cal,e01c31510c8ab167a514a72a,jpeg85,0.9949518903437697,
cal,e01c31510c8ab167a514a72a,repost,0.9912708604397515,
cal,e01c31510c8ab167a514a72a,repost2,0.9801240273042175,
cal,df3d97c61ad902b5727da064,repost2,0.9921991831025241,
cal,df3d97c61ad902b5727da064,strip,0.9991334836912107,
cal,df3d97c61ad902b5727da064,screenshot,0.9991281284543785,
cal,df3d97c61ad902b5727da064,transcode,0.9583455120344929,
cal,e0282b5734fd51b47c6bd7bc,jpeg85,0.998856353271672,
cal,e0282b5734fd51b47c6bd7bc,repost,0.9975977488173592,
cal,e0282b5734fd51b47c6bd7bc,repost2,0.99282960863286,
cal,e0282b5734fd51b47c6bd7bc,strip,0.99921155899231,
cal,df722a1b8a4ab4e0fdae4113,screenshot,0.9990744597382144,
cal,df722a1b8a4ab4e0fdae4113,transcode,0.9489712862900596,
cal,dfdcc032d3dd23c90280d7a9,lossless,0.9995625700525509,
cal,dfdcc032d3dd23c90280d7a9,jpeg85,0.9992933113305792,
cal,dfdcc032d3dd23c90280d7a9,transcode,0.9683195817829696,
cal,e00db81df9c862c707f7006a,lossless,0.9997312035369477,
cal,e00db81df9c862c707f7006a,jpeg85,0.9994506040403259,
cal,e00db81df9c862c707f7006a,repost,0.9982555479500126,
cal,e0924cde03dc17ede8ff0f0c,repost,0.9857422424815504,
cal,e0924cde03dc17ede8ff0f0c,repost2,0.9655953010502101,
cal,e0924cde03dc17ede8ff0f0c,strip,0.9962391656216637,
cal,e0924cde03dc17ede8ff0f0c,screenshot,0.9961656780054019,
cal,e00db81df9c862c707f7006a,repost2,0.9955405170216783,
cal,e00db81df9c862c707f7006a,strip,0.9997312035369477,
cal,e00db81df9c862c707f7006a,screenshot,0.999685380600492,
cal,e00db81df9c862c707f7006a,transcode,0.9635108784532053,
cal,df660c404e097db8ec3086e7,strip,0.9993887997595922,
cal,df660c404e097db8ec3086e7,screenshot,0.9993733870437248,
cal,df660c404e097db8ec3086e7,transcode,0.963767368918939,
cal,df722a1b8a4ab4e0fdae4113,lossless,0.9991077267325421,
cal,e0cf8920a7d29f854cdf3088,lossless,0.9987004900024392,
cal,e0cf8920a7d29f854cdf3088,jpeg85,0.9980289640362398,
cal,e0cf8920a7d29f854cdf3088,repost,0.994287491924474,
cal,e0cf8920a7d29f854cdf3088,repost2,0.986500493699619,
cal,e102e97aa9fb90e54b519502,jpeg85,0.9989919861281864,
cal,e102e97aa9fb90e54b519502,repost,0.996950409878836,
cal,e102e97aa9fb90e54b519502,repost2,0.9930754092722347,
cal,e102e97aa9fb90e54b519502,strip,0.9993818028261746,
cal,e01c31510c8ab167a514a72a,strip,0.9964048693651516,
cal,e01c31510c8ab167a514a72a,screenshot,0.9963820166570715,
cal,e01c31510c8ab167a514a72a,transcode,0.8952654396229391,
cal,e0282b5734fd51b47c6bd7bc,lossless,0.99921155899231,
cal,e0282b5734fd51b47c6bd7bc,screenshot,0.9992008256761286,
cal,e0282b5734fd51b47c6bd7bc,transcode,0.9472888531194866,
cal,e0924cde03dc17ede8ff0f0c,lossless,0.9962391656216637,
cal,e0924cde03dc17ede8ff0f0c,jpeg85,0.9935953530141158,
cal,e14c20ed0a321f2018f90fdb,repost,0.9987763935996026,
cal,e14c20ed0a321f2018f90fdb,repost2,0.9968647250530797,
cal,e14c20ed0a321f2018f90fdb,strip,0.9996380403248782,
cal,e14c20ed0a321f2018f90fdb,screenshot,0.9996296482291012,
cal,e0924cde03dc17ede8ff0f0c,transcode,0.9078277668214275,
cal,e0c00dc110ecd80066d62cb2,lossless,0.9966934016935243,
cal,e0c00dc110ecd80066d62cb2,jpeg85,0.9908435685440031,
cal,e0c00dc110ecd80066d62cb2,repost,0.975854462557324,
cal,e1b92f0c38dc5f0326f917c6,lossless,0.9993957485151785,
cal,e1b92f0c38dc5f0326f917c6,jpeg85,0.9990232548790123,
cal,e1b92f0c38dc5f0326f917c6,repost,0.9976116191703753,
cal,e1b92f0c38dc5f0326f917c6,repost2,0.9940193736406431,
cal,e0c00dc110ecd80066d62cb2,repost2,0.9476777567840395,
cal,e0c00dc110ecd80066d62cb2,strip,0.9966934016935243,
cal,e0c00dc110ecd80066d62cb2,screenshot,0.9965526361821527,
cal,e0c00dc110ecd80066d62cb2,transcode,0.8438579764068052,
cal,e1c5b5946ab3c6be88be174c,jpeg85,0.9993229036358918,
cal,e1c5b5946ab3c6be88be174c,repost,0.998052284377552,
cal,e1c5b5946ab3c6be88be174c,repost2,0.9952259296330161,
cal,e1c5b5946ab3c6be88be174c,strip,0.9995627774233925,
cal,e0cf8920a7d29f854cdf3088,strip,0.9987004900024392,
cal,e0cf8920a7d29f854cdf3088,screenshot,0.9986694703248431,
cal,e0cf8920a7d29f854cdf3088,transcode,0.9380529694491488,
cal,e102e97aa9fb90e54b519502,lossless,0.9993818028261746,
cal,e102e97aa9fb90e54b519502,screenshot,0.9993654685145665,
cal,e102e97aa9fb90e54b519502,transcode,0.9569081137141228,
cal,e14c20ed0a321f2018f90fdb,lossless,0.9996380403248782,
cal,e14c20ed0a321f2018f90fdb,jpeg85,0.999448424511592,
cal,e14c20ed0a321f2018f90fdb,transcode,0.9752336433100456,
cal,e19028bdfbd8a15637696ad3,lossless,0.9994596783402542,
cal,e19028bdfbd8a15637696ad3,jpeg85,0.9990295545629947,
cal,e19028bdfbd8a15637696ad3,repost,0.9972967560966286,
cal,e1dc1467b85374991c7e0c55,repost,0.9984868839702709,
cal,e1dc1467b85374991c7e0c55,repost2,0.9959277159629754,
cal,e1dc1467b85374991c7e0c55,strip,0.9994319365556653,
cal,e1dc1467b85374991c7e0c55,screenshot,0.9994223977369782,
cal,e2f42ba94106e5133cd0be2c,lossless,0.9969383406587274,
cal,e2f42ba94106e5133cd0be2c,jpeg85,0.9960066010026661,
cal,e2f42ba94106e5133cd0be2c,repost,0.992953031393429,
cal,e2f42ba94106e5133cd0be2c,repost2,0.9855928327909138,
cal,e19028bdfbd8a15637696ad3,repost2,0.9933269563060777,
cal,e19028bdfbd8a15637696ad3,strip,0.9994596783402542,
cal,e19028bdfbd8a15637696ad3,screenshot,0.9994385763691372,
cal,e19028bdfbd8a15637696ad3,transcode,0.9488823335069696,
cal,e30c0327f238b22b4cfd5ff1,jpeg85,0.997906501908815,
cal,e30c0327f238b22b4cfd5ff1,repost,0.9954457050102092,
cal,e30c0327f238b22b4cfd5ff1,repost2,0.9903693904961527,
cal,e30c0327f238b22b4cfd5ff1,strip,0.9984782575579206,
cal,e1b92f0c38dc5f0326f917c6,strip,0.9993957485151785,
cal,e1b92f0c38dc5f0326f917c6,screenshot,0.9993663976041314,
cal,e1b92f0c38dc5f0326f917c6,transcode,0.9549612222300572,
cal,e1c5b5946ab3c6be88be174c,lossless,0.9995627774233925,
cal,e1c5b5946ab3c6be88be174c,screenshot,0.9995486313607758,
cal,e1c5b5946ab3c6be88be174c,transcode,0.9671424455321486,
cal,e1dc1467b85374991c7e0c55,lossless,0.9994319365556653,
cal,e1dc1467b85374991c7e0c55,jpeg85,0.9992378495760185,
cal,e3527f26ad642c22e411dc02,repost,0.9945770588287962,
cal,e3527f26ad642c22e411dc02,repost2,0.9845948855631494,
cal,e3527f26ad642c22e411dc02,strip,0.9985832907286489,
cal,e3527f26ad642c22e411dc02,screenshot,0.9985561058910224,
cal,e1dc1467b85374991c7e0c55,transcode,0.9646077133212788,
cal,e2940cb603cd2dbe16951bb9,lossless,0.9988595770589458,
cal,e2940cb603cd2dbe16951bb9,jpeg85,0.9981451107980388,
cal,e2940cb603cd2dbe16951bb9,repost,0.9952902461082935,
cal,e3aa8be8c3345d292d493ab4,lossless,0.9991462762727062,
cal,e3aa8be8c3345d292d493ab4,jpeg85,0.998521555970217,
cal,e3aa8be8c3345d292d493ab4,repost,0.9964495345870645,
cal,e3aa8be8c3345d292d493ab4,repost2,0.9897128833809085,
cal,e3bc2455f9c3d5d32e10de07,jpeg85,0.9990109418002866,
cal,e3bc2455f9c3d5d32e10de07,repost,0.9974894986527971,
cal,e3bc2455f9c3d5d32e10de07,repost2,0.9933447514559357,
cal,e3bc2455f9c3d5d32e10de07,strip,0.9994199460636083,
cal,e2f42ba94106e5133cd0be2c,strip,0.9969383406587274,
cal,e2f42ba94106e5133cd0be2c,screenshot,0.9968961200463292,
cal,e2f42ba94106e5133cd0be2c,transcode,0.9276706070558571,
cal,e30c0327f238b22b4cfd5ff1,lossless,0.9984782575579206,
cal,e2940cb603cd2dbe16951bb9,repost2,0.9875359118735192,
cal,e2940cb603cd2dbe16951bb9,strip,0.9988595770589458,
cal,e2940cb603cd2dbe16951bb9,screenshot,0.9988224953213565,
cal,e2940cb603cd2dbe16951bb9,transcode,0.9365127347065788,
cal,e3527f26ad642c22e411dc02,transcode,0.926544514826035,
cal,e3627de38ea694b9e9c47973,lossless,0.9996235430524374,
cal,e3627de38ea694b9e9c47973,jpeg85,0.999363236198932,
cal,e3627de38ea694b9e9c47973,repost,0.9983306979819035,
cal,e30c0327f238b22b4cfd5ff1,screenshot,0.99842222466957,
cal,e30c0327f238b22b4cfd5ff1,transcode,0.9414290020488182,
cal,e3527f26ad642c22e411dc02,lossless,0.9985832907286489,
cal,e3527f26ad642c22e411dc02,jpeg85,0.9975009177049343,
cal,e40371ff175f0064eb80d7be,repost,0.9977803458867749,
cal,e40371ff175f0064eb80d7be,repost2,0.9943372813788409,
cal,e40371ff175f0064eb80d7be,strip,0.9994197991077906,
cal,e40371ff175f0064eb80d7be,screenshot,0.999396487822667,
cal,e46423dc0d16be7999600508,lossless,0.9986560121149838,
cal,e46423dc0d16be7999600508,jpeg85,0.9970505976171157,
cal,e46423dc0d16be7999600508,repost,0.9929392451597413,
cal,e46423dc0d16be7999600508,repost2,0.9834654408557603,
cal,e46b32647487f811bb9284d9,jpeg85,0.999178769607143,
cal,e46b32647487f811bb9284d9,repost,0.9977332766399448,
cal,e46b32647487f811bb9284d9,repost2,0.9942578272259003,
cal,e46b32647487f811bb9284d9,strip,0.9994780264475742,
cal,e3627de38ea694b9e9c47973,repost2,0.9954620613738899,
cal,e3627de38ea694b9e9c47973,strip,0.9996235430524374,
cal,e3627de38ea694b9e9c47973,screenshot,0.9996178360263528,
cal,e3627de38ea694b9e9c47973,transcode,0.9705228249829622,
cal,e3aa8be8c3345d292d493ab4,strip,0.9991462762727062,
cal,e3aa8be8c3345d292d493ab4,screenshot,0.9991257861832533,
cal,e3aa8be8c3345d292d493ab4,transcode,0.951168560479747,
cal,e3bc2455f9c3d5d32e10de07,lossless,0.9994199460636083,
cal,e3bc2455f9c3d5d32e10de07,screenshot,0.9993969667377739,
cal,e3bc2455f9c3d5d32e10de07,transcode,0.9505293454974116,
cal,e40371ff175f0064eb80d7be,lossless,0.9994197991077906,
cal,e40371ff175f0064eb80d7be,jpeg85,0.9991014610839356,
cal,e40371ff175f0064eb80d7be,transcode,0.9639016529660838,
cal,e422e50f68238d666194a1ff,lossless,0.997577773452831,
cal,e422e50f68238d666194a1ff,jpeg85,0.9967840597433826,
cal,e422e50f68238d666194a1ff,repost,0.9930916446559008,
cal,e473e6bf17a188e7859903dd,repost,0.995940356092057,
cal,e473e6bf17a188e7859903dd,repost2,0.9911759801417547,
cal,e473e6bf17a188e7859903dd,strip,0.9988164725224247,
cal,e473e6bf17a188e7859903dd,screenshot,0.9987961762119918,
cal,e422e50f68238d666194a1ff,repost2,0.9846674843288188,
cal,e422e50f68238d666194a1ff,strip,0.997577773452831,
cal,e422e50f68238d666194a1ff,screenshot,0.9975454239141346,
cal,e422e50f68238d666194a1ff,transcode,0.898305547676967,
cal,e4bdaed315345a07e9b645e8,lossless,0.9996517090538868,
cal,e4bdaed315345a07e9b645e8,jpeg85,0.9993172749423265,
cal,e4bdaed315345a07e9b645e8,repost,0.9982108439924754,
cal,e4bdaed315345a07e9b645e8,repost2,0.9947298094895115,
cal,e5345f9f69de569ba5e0a96a,jpeg85,0.9989467295939777,
cal,e5345f9f69de569ba5e0a96a,repost,0.9969825743493153,
cal,e5345f9f69de569ba5e0a96a,repost2,0.9932718240724127,
cal,e5345f9f69de569ba5e0a96a,strip,0.9992911728726092,
cal,e46b32647487f811bb9284d9,screenshot,0.9994579566022207,
cal,e46b32647487f811bb9284d9,transcode,0.9670603400978931,
cal,e473e6bf17a188e7859903dd,lossless,0.9988164725224247,
cal,e473e6bf17a188e7859903dd,jpeg85,0.9982863691491699,
cal,e54430c1630df61d59d125b5,repost,0.998073624670254,
cal,e54430c1630df61d59d125b5,repost2,0.9954546515838587,
cal,e54430c1630df61d59d125b5,strip,0.9995011422994015,
cal,e54430c1630df61d59d125b5,screenshot,0.9994712878476264,
cal,e46423dc0d16be7999600508,strip,0.9986560121149838,
cal,e46423dc0d16be7999600508,screenshot,0.9986372888994378,
cal,e46423dc0d16be7999600508,transcode,0.9107911509439792,
cal,e46b32647487f811bb9284d9,lossless,0.9994780264475742,
cal,e473e6bf17a188e7859903dd,transcode,0.9469641555624735,
cal,e49397ef1929fbaa40504235,lossless,0.9995870049832435,
cal,e49397ef1929fbaa40504235,jpeg85,0.99931498385234,
cal,e49397ef1929fbaa40504235,repost,0.9983819701288893,
cal,e633969d36d90d6555a100d1,lossless,0.9994352532584867,
cal,e633969d36d90d6555a100d1,jpeg85,0.9991159470523558,
cal,e633969d36d90d6555a100d1,repost,0.9978976865839569,
cal,e633969d36d90d6555a100d1,repost2,0.994252678636443,
cal,e649c03ab4cf5eec6f6c42e1,jpeg85,0.9993515741203423,
cal,e649c03ab4cf5eec6f6c42e1,repost,0.9983000664180287,
cal,e649c03ab4cf5eec6f6c42e1,repost2,0.9954488792052509,
cal,e649c03ab4cf5eec6f6c42e1,strip,0.9996952927565472,
cal,e49397ef1929fbaa40504235,repost2,0.9954988503178492,
cal,e49397ef1929fbaa40504235,strip,0.9995870049832435,
cal,e49397ef1929fbaa40504235,screenshot,0.999578940360609,
cal,e49397ef1929fbaa40504235,transcode,0.9696944940524989,
cal,e4bdaed315345a07e9b645e8,strip,0.9996517090538868,
cal,e4bdaed315345a07e9b645e8,screenshot,0.9996447282588876,
cal,e4bdaed315345a07e9b645e8,transcode,0.9616116793233414,
cal,e5345f9f69de569ba5e0a96a,lossless,0.9992911728726092,
cal,e54430c1630df61d59d125b5,transcode,0.9627382322296467,
cal,e600d57ad548607ddb168eac,lossless,0.9996641668083477,
cal,e600d57ad548607ddb168eac,jpeg85,0.9994118715330977,
cal,e600d57ad548607ddb168eac,repost,0.9983780802174391,
cal,e5345f9f69de569ba5e0a96a,screenshot,0.9992620654431003,
cal,e5345f9f69de569ba5e0a96a,transcode,0.9521875602452622,
cal,e54430c1630df61d59d125b5,lossless,0.9995011422994015,
cal,e54430c1630df61d59d125b5,jpeg85,0.9991700163242808,
cal,e6d0f844b574b1e07560a18c,repost,0.9985374782253676,
cal,e6d0f844b574b1e07560a18c,repost2,0.995621378942062,
cal,e6d0f844b574b1e07560a18c,strip,0.9997063425793585,
cal,e6d0f844b574b1e07560a18c,screenshot,0.9997066144615534,
cal,e7490d775d07fd0140d3861f,lossless,0.9994240886035293,
cal,e7490d775d07fd0140d3861f,jpeg85,0.9988435493302394,
cal,e7490d775d07fd0140d3861f,repost,0.9965054938960914,
cal,e7490d775d07fd0140d3861f,repost2,0.9908794219290379,
cal,e775e6d1a3ccc37373e63a45,jpeg85,0.999232756460463,
cal,e775e6d1a3ccc37373e63a45,repost,0.9979814322404241,
cal,e775e6d1a3ccc37373e63a45,repost2,0.99551173480384,
cal,e775e6d1a3ccc37373e63a45,strip,0.9995343540528516,
cal,e600d57ad548607ddb168eac,repost2,0.9955299052137992,
cal,e600d57ad548607ddb168eac,strip,0.9996641668083477,
cal,e600d57ad548607ddb168eac,screenshot,0.9996517841331487,
cal,e600d57ad548607ddb168eac,transcode,0.9633553163053478,
cal,e6d0f844b574b1e07560a18c,transcode,0.9731671935473016,
cal,e705e8ab16bf9e50a966cc9a,lossless,0.9996563944817775,
cal,e705e8ab16bf9e50a966cc9a,jpeg85,0.9993747708935329,
cal,e705e8ab16bf9e50a966cc9a,repost,0.9981680253899327,
cal,e785f018602c1f8830853650,repost,0.9969603384374283,
cal,e785f018602c1f8830853650,repost2,0.9926919183534104,
cal,e785f018602c1f8830853650,strip,0.9992500151399534,
cal,e785f018602c1f8830853650,screenshot,0.9992378536379941,
cal,e649c03ab4cf5eec6f6c42e1,screenshot,0.9996814958809201,
cal,e649c03ab4cf5eec6f6c42e1,transcode,0.9696839778621614,
cal,e6d0f844b574b1e07560a18c,lossless,0.9997063425793585,
cal,e6d0f844b574b1e07560a18c,jpeg85,0.9994707282119281,
cal,e705e8ab16bf9e50a966cc9a,repost2,0.9953223665287851,
cal,e705e8ab16bf9e50a966cc9a,strip,0.9996563944817775,
cal,e705e8ab16bf9e50a966cc9a,screenshot,0.9996416256183163,
cal,e705e8ab16bf9e50a966cc9a,transcode,0.9729369202514463,
cal,e633969d36d90d6555a100d1,strip,0.9994352532584867,
cal,e633969d36d90d6555a100d1,screenshot,0.9994152831236015,
cal,e633969d36d90d6555a100d1,transcode,0.9636636738451119,
cal,e649c03ab4cf5eec6f6c42e1,lossless,0.9996952927565472,
cal,e7db43aad7049502ca5a3ab0,lossless,0.9991186615563659,
cal,e7db43aad7049502ca5a3ab0,jpeg85,0.9986507432201835,
cal,e7db43aad7049502ca5a3ab0,repost,0.9968370721661644,
cal,e7db43aad7049502ca5a3ab0,repost2,0.9914107084837882,
cal,e7490d775d07fd0140d3861f,strip,0.9994240886035293,
cal,e7490d775d07fd0140d3861f,screenshot,0.9994076121112637,
cal,e7490d775d07fd0140d3861f,transcode,0.9500972041029294,
cal,e775e6d1a3ccc37373e63a45,lossless,0.9995343540528516,
cal,e7f8679bd559f29e9daf41f5,jpeg85,0.9975862408486033,
cal,e7f8679bd559f29e9daf41f5,repost,0.9942382559573943,
cal,e7f8679bd559f29e9daf41f5,repost2,0.9860846133176555,
cal,e7f8679bd559f29e9daf41f5,strip,0.9984289060881132,
cal,e785f018602c1f8830853650,transcode,0.9448554871855679,
cal,e799263e58913343b6b8d054,lossless,0.9993926414481745,
cal,e799263e58913343b6b8d054,jpeg85,0.9989911007661014,
cal,e799263e58913343b6b8d054,repost,0.9972961007208984,
cal,e775e6d1a3ccc37373e63a45,screenshot,0.9994919783441578,
cal,e775e6d1a3ccc37373e63a45,transcode,0.9640150129416435,
cal,e785f018602c1f8830853650,lossless,0.9992500151399534,
cal,e785f018602c1f8830853650,jpeg85,0.9988943020058831,
cal,e80e74698cab4ced41658c9e,repost,0.9972147816749591,
cal,e80e74698cab4ced41658c9e,repost2,0.9919041507481517,
cal,e80e74698cab4ced41658c9e,strip,0.9992569216039986,
cal,e80e74698cab4ced41658c9e,screenshot,0.99922230961426,
cal,e879729a5e1b7a60b088a058,lossless,0.9995561684025552,
cal,e879729a5e1b7a60b088a058,jpeg85,0.9992563462184534,
cal,e879729a5e1b7a60b088a058,repost,0.9982325214498309,
cal,e879729a5e1b7a60b088a058,repost2,0.9944445660311255,
cal,e799263e58913343b6b8d054,repost2,0.9925851556502762,
cal,e799263e58913343b6b8d054,strip,0.9993926414481745,
cal,e799263e58913343b6b8d054,screenshot,0.9993934697347076,
cal,e799263e58913343b6b8d054,transcode,0.9474015877377483,
cal,e8823f0fdef6177a7dc07f17,jpeg85,0.998371074598589,
cal,e8823f0fdef6177a7dc07f17,repost,0.9951547787363583,
cal,e8823f0fdef6177a7dc07f17,repost2,0.9885645085799188,
cal,e8823f0fdef6177a7dc07f17,strip,0.9989666825062721,
cal,e7db43aad7049502ca5a3ab0,strip,0.9991186615563659,
cal,e7db43aad7049502ca5a3ab0,screenshot,0.9991135096753109,
cal,e7db43aad7049502ca5a3ab0,transcode,0.9447291961072868,
cal,e7f8679bd559f29e9daf41f5,lossless,0.9984289060881132,
cal,e882a53ce6ba6c931082c1da,repost,0.9979245018574351,
cal,e882a53ce6ba6c931082c1da,repost2,0.9937412171313956,
cal,e882a53ce6ba6c931082c1da,strip,0.9994900371315686,
cal,e882a53ce6ba6c931082c1da,screenshot,0.9994689753332778,
cal,e80e74698cab4ced41658c9e,transcode,0.9421856070581686,
cal,e8153fea013dea770605dca8,lossless,0.9992511566032471,
cal,e8153fea013dea770605dca8,jpeg85,0.9987856404067267,
cal,e8153fea013dea770605dca8,repost,0.9969850271579316,
cal,e8153fea013dea770605dca8,repost2,0.9922607658153157,
cal,e8153fea013dea770605dca8,strip,0.9992511566032471,
cal,e8153fea013dea770605dca8,screenshot,0.9992422768297172,
cal,e8153fea013dea770605dca8,transcode,0.953805840665365,
cal,e7f8679bd559f29e9daf41f5,screenshot,0.9983877752880509,
cal,e7f8679bd559f29e9daf41f5,transcode,0.9251045601344877,
cal,e80e74698cab4ced41658c9e,lossless,0.9992569216039986,
cal,e80e74698cab4ced41658c9e,jpeg85,0.9988889974565514,
cal,e879729a5e1b7a60b088a058,strip,0.9995561684025552,
cal,e879729a5e1b7a60b088a058,screenshot,0.9995326982472592,
cal,e879729a5e1b7a60b088a058,transcode,0.9628159451475288,
cal,e8823f0fdef6177a7dc07f17,lossless,0.9989666825062721,
cal,e8d07f29f5375e3f67acd5da,lossless,0.9994397366039734,
cal,e8d07f29f5375e3f67acd5da,jpeg85,0.9991550789590808,
cal,e8d07f29f5375e3f67acd5da,repost,0.9981254991070081,
cal,e8d07f29f5375e3f67acd5da,repost2,0.9946749898611107,
cal,e8823f0fdef6177a7dc07f17,screenshot,0.9989343142659798,
cal,e8823f0fdef6177a7dc07f17,transcode,0.9375552970268725,
cal,e882a53ce6ba6c931082c1da,lossless,0.9994900371315686,
cal,e882a53ce6ba6c931082c1da,jpeg85,0.9990728570118248,
cal,e90f51bc29898e0c835e6ea1,jpeg85,0.9986928582243478,
cal,e90f51bc29898e0c835e6ea1,repost,0.9971240151824645,
cal,e90f51bc29898e0c835e6ea1,repost2,0.9926132055406385,
cal,e90f51bc29898e0c835e6ea1,strip,0.9991513830817854,
cal,e882a53ce6ba6c931082c1da,transcode,0.9496899839189116,
cal,e898712afffc3995d42cd890,lossless,0.9991998095015984,
cal,e898712afffc3995d42cd890,jpeg85,0.9988331743754811,
cal,e898712afffc3995d42cd890,repost,0.9976859752053315,
cal,e92144db71572bf817c95e67,repost,0.9964792357617552,
cal,e92144db71572bf817c95e67,repost2,0.9910345768453573,
cal,e92144db71572bf817c95e67,strip,0.9985746862190844,
cal,e92144db71572bf817c95e67,screenshot,0.9985645028861954,
cal,e9a3826a72ec51d6ec41b168,lossless,0.999603422178124,
cal,e9a3826a72ec51d6ec41b168,jpeg85,0.9993692277928192,
cal,e9a3826a72ec51d6ec41b168,repost,0.9984319785109221,
cal,e9a3826a72ec51d6ec41b168,repost2,0.9963607612851967,
cal,ea08ce9f6cd8687612ade6da,jpeg85,0.9994946404046069,
cal,ea08ce9f6cd8687612ade6da,repost,0.998607022554557,
cal,ea08ce9f6cd8687612ade6da,repost2,0.9963136187721079,
cal,ea08ce9f6cd8687612ade6da,strip,0.9997656941985981,
cal,e898712afffc3995d42cd890,repost2,0.9931912201797733,
cal,e898712afffc3995d42cd890,strip,0.9991998095015984,
cal,e898712afffc3995d42cd890,screenshot,0.9991809195303728,
cal,e898712afffc3995d42cd890,transcode,0.958867235637382,
cal,e8d07f29f5375e3f67acd5da,strip,0.9994397366039734,
cal,e8d07f29f5375e3f67acd5da,screenshot,0.9994239432310865,
cal,e8d07f29f5375e3f67acd5da,transcode,0.9656559972372876,
cal,e90f51bc29898e0c835e6ea1,lossless,0.9991513830817854,
cal,e92144db71572bf817c95e67,transcode,0.9598804703545304,
cal,e9596adc4c23ec109ee7f7db,lossless,0.9993142132397606,
cal,e9596adc4c23ec109ee7f7db,jpeg85,0.9989823760995692,
cal,e9596adc4c23ec109ee7f7db,repost,0.997943693623931,
cal,ea0b68cb63dd8343f84029d3,repost,0.9983994711064582,
cal,ea0b68cb63dd8343f84029d3,repost2,0.9958054845401855,
cal,ea0b68cb63dd8343f84029d3,strip,0.99970745803357,
cal,ea0b68cb63dd8343f84029d3,screenshot,0.999687905854271,
cal,ea24a4856f1281ac3867a7d4,lossless,0.9995926699219836,
cal,ea24a4856f1281ac3867a7d4,jpeg85,0.9993340755387833,
cal,ea24a4856f1281ac3867a7d4,repost,0.9982099355982825,
cal,ea24a4856f1281ac3867a7d4,repost2,0.9948893959147168,
cal,e9596adc4c23ec109ee7f7db,repost2,0.9941597170175793,
cal,e9596adc4c23ec109ee7f7db,strip,0.9993142132397606,
cal,e9596adc4c23ec109ee7f7db,screenshot,0.9992977354290312,
cal,e9596adc4c23ec109ee7f7db,transcode,0.9632208849096383,
cal,e9a3826a72ec51d6ec41b168,strip,0.999603422178124,
cal,e9a3826a72ec51d6ec41b168,screenshot,0.9995974244882571,
cal,e9a3826a72ec51d6ec41b168,transcode,0.9733119000064917,
cal,ea08ce9f6cd8687612ade6da,lossless,0.9997656941985981,
cal,ea08ce9f6cd8687612ade6da,screenshot,0.9997212344777597,
cal,ea08ce9f6cd8687612ade6da,transcode,0.9754558327268185,
cal,ea0b68cb63dd8343f84029d3,lossless,0.99970745803357,
cal,ea0b68cb63dd8343f84029d3,jpeg85,0.9993460959889457,
cal,e90f51bc29898e0c835e6ea1,screenshot,0.9991437838501503,
cal,e90f51bc29898e0c835e6ea1,transcode,0.9428632393418095,
cal,e92144db71572bf817c95e67,lossless,0.9985746862190844,
cal,e92144db71572bf817c95e67,jpeg85,0.9979617553809618,
cal,ea2aff65f84ca6a33cd595ae,jpeg85,0.98403371596448,
cal,ea2aff65f84ca6a33cd595ae,repost,0.9645622398617282,
cal,ea2aff65f84ca6a33cd595ae,repost2,0.9258185645625204,
cal,ea2aff65f84ca6a33cd595ae,strip,0.990825626721239,
cal,ea0b68cb63dd8343f84029d3,transcode,0.974745362418636,
cal,ea1a63e8119ec95e9fc92029,lossless,0.9992077254256113,
cal,ea1a63e8119ec95e9fc92029,jpeg85,0.9987422677264433,
cal,ea1a63e8119ec95e9fc92029,repost,0.996442760845703,
cal,ea4bf12e182db1b3993020f9,repost,0.9979488632273155,
cal,ea4bf12e182db1b3993020f9,repost2,0.9943002873465133,
cal,ea4bf12e182db1b3993020f9,strip,0.9994185017252566,
cal,ea4bf12e182db1b3993020f9,screenshot,0.9994217723462283,
cal,eaea78fec3a7329aa9920901,lossless,0.9989603602893846,
cal,eaea78fec3a7329aa9920901,jpeg85,0.9985638559843323,
cal,eaea78fec3a7329aa9920901,repost,0.9975739305205794,
cal,eaea78fec3a7329aa9920901,repost2,0.9949476309232008,
cal,ea1a63e8119ec95e9fc92029,repost2,0.9910866363051318,
cal,ea1a63e8119ec95e9fc92029,strip,0.9992077254256113,
cal,ea1a63e8119ec95e9fc92029,screenshot,0.9992101650390005,
cal,ea1a63e8119ec95e9fc92029,transcode,0.9492820661751558,
cal,eb4b137efea147277163b0bf,jpeg85,0.9985923543114852,
cal,eb4b137efea147277163b0bf,repost,0.9965341965896762,
cal,eb4b137efea147277163b0bf,repost2,0.9909791441441934,
cal,eb4b137efea147277163b0bf,strip,0.9991069388063868,
cal,ea24a4856f1281ac3867a7d4,strip,0.9995926699219836,
cal,ea24a4856f1281ac3867a7d4,screenshot,0.9995728377472315,
cal,ea24a4856f1281ac3867a7d4,transcode,0.9603952934846862,
cal,ea2aff65f84ca6a33cd595ae,lossless,0.990825626721239,
cal,eb60f8abfdb15049d2353ea9,repost,0.9985639608815234,
cal,eb60f8abfdb15049d2353ea9,repost2,0.9958828738942576,
cal,eb60f8abfdb15049d2353ea9,strip,0.9997466927622612,
cal,eb60f8abfdb15049d2353ea9,screenshot,0.9997302328565624,
cal,ea4bf12e182db1b3993020f9,transcode,0.9648739261063436,
cal,eaa5ff07e7eedc2dfb0ebfb9,lossless,0.9993314653192844,
cal,eaa5ff07e7eedc2dfb0ebfb9,jpeg85,0.9988960102893951,
cal,eaa5ff07e7eedc2dfb0ebfb9,repost,0.9973958522652264,
cal,ea2aff65f84ca6a33cd595ae,screenshot,0.9906703450663429,
cal,ea2aff65f84ca6a33cd595ae,transcode,0.7254852506837375,
cal,ea4bf12e182db1b3993020f9,lossless,0.9994185017252566,
cal,ea4bf12e182db1b3993020f9,jpeg85,0.9991098424341952,
cal,ec84f7af4ea901927e563adc,lossless,0.999538948015182,
cal,ec84f7af4ea901927e563adc,jpeg85,0.999290449473568,
cal,ec84f7af4ea901927e563adc,repost,0.9982419404294814,
cal,ec84f7af4ea901927e563adc,repost2,0.9958554162159621,
cal,eaea78fec3a7329aa9920901,strip,0.9989603602893846,
cal,eaea78fec3a7329aa9920901,screenshot,0.9989372980486418,
cal,eaea78fec3a7329aa9920901,transcode,0.9670407241446349,
cal,eb4b137efea147277163b0bf,lossless,0.9991069388063868,
cal,ed04ef0c9c92990cd22c0976,jpeg85,0.9985490122707904,
cal,ed04ef0c9c92990cd22c0976,repost,0.9968854692578508,
cal,ed04ef0c9c92990cd22c0976,repost2,0.9920937077688432,
cal,ed04ef0c9c92990cd22c0976,strip,0.9990315795959195,
cal,eaa5ff07e7eedc2dfb0ebfb9,repost2,0.9949315608105651,
cal,eaa5ff07e7eedc2dfb0ebfb9,strip,0.9993314653192844,
cal,eaa5ff07e7eedc2dfb0ebfb9,screenshot,0.9993140500172187,
cal,eaa5ff07e7eedc2dfb0ebfb9,transcode,0.9590925083046813,
cal,eb4b137efea147277163b0bf,screenshot,0.9990877378031788,
cal,eb4b137efea147277163b0bf,transcode,0.934396091768265,
cal,eb60f8abfdb15049d2353ea9,lossless,0.9997466927622612,
cal,eb60f8abfdb15049d2353ea9,jpeg85,0.9995249923166254,
cal,eb60f8abfdb15049d2353ea9,transcode,0.9708772992272212,
cal,eb6d5e2c094ca729dffc0d1e,lossless,0.9994258869084305,
cal,eb6d5e2c094ca729dffc0d1e,jpeg85,0.9990402543512307,
cal,eb6d5e2c094ca729dffc0d1e,repost,0.9973507071496415,
cal,ed0924dcbdf5b8a086214626,repost,0.9981430673755803,
cal,ed0924dcbdf5b8a086214626,repost2,0.9945781318219492,
cal,ed0924dcbdf5b8a086214626,strip,0.9994970800693118,
cal,ed0924dcbdf5b8a086214626,screenshot,0.9994857689978087,
cal,edd66e3f4d2be7b3c2670596,lossless,0.9992460771495907,
cal,edd66e3f4d2be7b3c2670596,jpeg85,0.9986548740404638,
cal,edd66e3f4d2be7b3c2670596,repost,0.9969398296785148,
cal,edd66e3f4d2be7b3c2670596,repost2,0.9928922122037201,
cal,ede7a95284c236fc297f66e4,jpeg85,0.9991176863266454,
cal,ede7a95284c236fc297f66e4,repost,0.9978345387047413,
cal,ede7a95284c236fc297f66e4,repost2,0.9940811566118033,
cal,ede7a95284c236fc297f66e4,strip,0.9994660844111964,
cal,eb6d5e2c094ca729dffc0d1e,repost2,0.9932986745486008,
cal,eb6d5e2c094ca729dffc0d1e,strip,0.9994258869084305,
cal,eb6d5e2c094ca729dffc0d1e,screenshot,0.999406388381491,
cal,eb6d5e2c094ca729dffc0d1e,transcode,0.949311841064306,
cal,ec84f7af4ea901927e563adc,strip,0.999538948015182,
cal,ec84f7af4ea901927e563adc,screenshot,0.9995252256615833,
cal,ec84f7af4ea901927e563adc,transcode,0.9712977498777654,
cal,ed04ef0c9c92990cd22c0976,lossless,0.9990315795959195,
cal,ed04ef0c9c92990cd22c0976,screenshot,0.9990055739437109,
cal,ed04ef0c9c92990cd22c0976,transcode,0.948500228917097,
cal,ed0924dcbdf5b8a086214626,lossless,0.9994970800693118,
cal,ed0924dcbdf5b8a086214626,jpeg85,0.9992488043054369,
cal,ed0924dcbdf5b8a086214626,transcode,0.9562070670902426,
cal,edb1c9e3cb826758f2ed6367,lossless,0.9987771789389563,
cal,edb1c9e3cb826758f2ed6367,jpeg85,0.9981852161557719,
cal,edb1c9e3cb826758f2ed6367,repost,0.9958391476635989,
cal,ee0c7648ae54aff8745106b4,repost,0.99815948895397,
cal,ee0c7648ae54aff8745106b4,repost2,0.995186307836409,
cal,ee0c7648ae54aff8745106b4,strip,0.9994084687146368,
cal,ee0c7648ae54aff8745106b4,screenshot,0.9993999856497939,
cal,ee41d41fa799520a9db9c2cb,lossless,0.999656174732743,
cal,ee41d41fa799520a9db9c2cb,jpeg85,0.9993385870625412,
cal,ee41d41fa799520a9db9c2cb,repost,0.9983001856487226,
cal,ee41d41fa799520a9db9c2cb,repost2,0.9951143976929901,
cal,ee591171c88cb939f21869ce,jpeg85,0.9991880245403344,
cal,ee591171c88cb939f21869ce,repost,0.9980080430987701,
cal,ee591171c88cb939f21869ce,repost2,0.9945938467563092,
cal,ee591171c88cb939f21869ce,strip,0.9994885288769702,
cal,edb1c9e3cb826758f2ed6367,repost2,0.9893686649153236,
cal,edb1c9e3cb826758f2ed6367,strip,0.9987771789389563,
cal,edb1c9e3cb826758f2ed6367,screenshot,0.9987548407804899,
cal,edb1c9e3cb826758f2ed6367,transcode,0.9453082635509154,
cal,edd66e3f4d2be7b3c2670596,strip,0.9992460771495907,
cal,edd66e3f4d2be7b3c2670596,screenshot,0.9992121546656043,
cal,edd66e3f4d2be7b3c2670596,transcode,0.9411946056341359,
cal,ede7a95284c236fc297f66e4,lossless,0.9994660844111964,
cal,ee0c7648ae54aff8745106b4,transcode,0.9662946483347452,
cal,ee34716314e3db2a811832a1,lossless,0.9996136969085501,
cal,ee34716314e3db2a811832a1,jpeg85,0.999402754151168,
cal,ee34716314e3db2a811832a1,repost,0.9985063591408715,
cal,ee91b6ac23f76e43bf585a81,repost,0.9975866371232586,
cal,ee91b6ac23f76e43bf585a81,repost2,0.9932248268576147,
cal,ee91b6ac23f76e43bf585a81,strip,0.9994495557041895,
cal,ee91b6ac23f76e43bf585a81,screenshot,0.9994247077938447,
cal,ede7a95284c236fc297f66e4,screenshot,0.9994536981925144,
cal,ede7a95284c236fc297f66e4,transcode,0.9640651869168766,
cal,ee0c7648ae54aff8745106b4,lossless,0.9994084687146368,
cal,ee0c7648ae54aff8745106b4,jpeg85,0.9990862037780083,
cal,ee34716314e3db2a811832a1,repost2,0.9958724857411806,
cal,ee34716314e3db2a811832a1,strip,0.9996136969085501,
cal,ee34716314e3db2a811832a1,screenshot,0.9996094549001807,
cal,ee34716314e3db2a811832a1,transcode,0.9732441806556463,
cal,eee09cff751530ef9cf5e6c7,lossless,0.9995943620027528,
cal,eee09cff751530ef9cf5e6c7,jpeg85,0.9993299684024808,
cal,eee09cff751530ef9cf5e6c7,repost,0.9985132827461966,
cal,eee09cff751530ef9cf5e6c7,repost2,0.9960258355067968,
cal,ef06049597155cd2a2fafa65,jpeg85,0.9992509508854657,
cal,ef06049597155cd2a2fafa65,repost,0.997998318876078,
cal,ef06049597155cd2a2fafa65,repost2,0.9946062669514176,
cal,ef06049597155cd2a2fafa65,strip,0.9995706011378841,
cal,ee41d41fa799520a9db9c2cb,strip,0.999656174732743,
cal,ee41d41fa799520a9db9c2cb,screenshot,0.999638390366865,
cal,ee41d41fa799520a9db9c2cb,transcode,0.9640134819974001,
cal,ee591171c88cb939f21869ce,lossless,0.9994885288769702,
cal,ee591171c88cb939f21869ce,screenshot,0.9994643143834205,
cal,ee591171c88cb939f21869ce,transcode,0.9583518647918635,
cal,ee91b6ac23f76e43bf585a81,lossless,0.9994495557041895,
cal,ee91b6ac23f76e43bf585a81,jpeg85,0.9989936913029541,
cal,ef22d91e7fa89bcee35049df,repost,0.9979210239244257,
cal,ef22d91e7fa89bcee35049df,repost2,0.9946591770394283,
cal,ef22d91e7fa89bcee35049df,strip,0.9994206612696757,
cal,ef22d91e7fa89bcee35049df,screenshot,0.9994068879862112,
cal,ef77c9297ad82ca83e182d6f,lossless,0.9990912330761222,
cal,ef77c9297ad82ca83e182d6f,jpeg85,0.9986544708383576,
cal,ef77c9297ad82ca83e182d6f,repost,0.9970626979928171,
cal,ef77c9297ad82ca83e182d6f,repost2,0.9934184650364277,
cal,ee91b6ac23f76e43bf585a81,transcode,0.9559591822349045,
cal,ee96c6abdc9af2f05506d71e,lossless,0.9993337247150231,
cal,ee96c6abdc9af2f05506d71e,jpeg85,0.9989703167721748,
cal,ee96c6abdc9af2f05506d71e,repost,0.9979205893819745,
cal,ee96c6abdc9af2f05506d71e,repost2,0.9950907834476587,
cal,ee96c6abdc9af2f05506d71e,strip,0.9993337247150231,
cal,ee96c6abdc9af2f05506d71e,screenshot,0.9993155998799449,
cal,ee96c6abdc9af2f05506d71e,transcode,0.9654043804799625,
cal,efd4f6974f8ede48ca835807,jpeg85,0.9940505056569631,
cal,efd4f6974f8ede48ca835807,repost,0.983300350616941,
cal,efd4f6974f8ede48ca835807,repost2,0.9579273798914296,
cal,efd4f6974f8ede48ca835807,strip,0.9972366637859122,
cal,ef06049597155cd2a2fafa65,screenshot,0.9995514030590614,
cal,ef06049597155cd2a2fafa65,transcode,0.9576967949327115,
cal,ef22d91e7fa89bcee35049df,lossless,0.9994206612696757,
cal,ef22d91e7fa89bcee35049df,jpeg85,0.9991127584072358,
cal,eee09cff751530ef9cf5e6c7,strip,0.9995943620027528,
cal,eee09cff751530ef9cf5e6c7,screenshot,0.9995824568387885,
cal,eee09cff751530ef9cf5e6c7,transcode,0.9694700463727204,
cal,ef06049597155cd2a2fafa65,lossless,0.9995706011378841,
cal,ef22d91e7fa89bcee35049df,transcode,0.9670600320129797,
cal,ef7090a634e7b79bda66e48a,lossless,0.9992040362595888,
cal,ef7090a634e7b79bda66e48a,jpeg85,0.9987153040562391,
cal,ef7090a634e7b79bda66e48a,repost,0.9968458277893198,
cal,efe1a8758a9d6acd95226aa5,repost,0.9559035311146822,
cal,efe1a8758a9d6acd95226aa5,repost2,0.8956101411273275,
cal,efe1a8758a9d6acd95226aa5,strip,0.9916237724363467,
cal,efe1a8758a9d6acd95226aa5,screenshot,0.9913885672706145,
cal,f028c117748d12215a5ed707,lossless,0.9997774864798334,
cal,f028c117748d12215a5ed707,jpeg85,0.9994881794103757,
cal,f028c117748d12215a5ed707,repost,0.9984460566193308,
cal,f028c117748d12215a5ed707,repost2,0.9964610637008356,
cal,ef7090a634e7b79bda66e48a,repost2,0.9920856894675795,
cal,ef7090a634e7b79bda66e48a,strip,0.9992040362595888,
cal,ef7090a634e7b79bda66e48a,screenshot,0.9991633956073485,
cal,ef7090a634e7b79bda66e48a,transcode,0.9414648989430358,
cal,f06eb51d8e2ec8cc99855afa,jpeg85,0.9989656510272471,
cal,f06eb51d8e2ec8cc99855afa,repost,0.9972709114704943,
cal,f06eb51d8e2ec8cc99855afa,repost2,0.9929386505759233,
cal,f06eb51d8e2ec8cc99855afa,strip,0.9993449889422408,
cal,ef77c9297ad82ca83e182d6f,strip,0.9990912330761222,
cal,ef77c9297ad82ca83e182d6f,screenshot,0.9990728435084338,
cal,ef77c9297ad82ca83e182d6f,transcode,0.9565007669085973,
cal,efd4f6974f8ede48ca835807,lossless,0.9972366637859122,
cal,f08bc3474013487e3a09e560,repost,0.9967811038076297,
cal,f08bc3474013487e3a09e560,repost2,0.9910345168382827,
cal,f08bc3474013487e3a09e560,strip,0.9995051215009365,
cal,f08bc3474013487e3a09e560,screenshot,0.9994752249389077,
cal,efd4f6974f8ede48ca835807,screenshot,0.9971244218415188,
cal,efd4f6974f8ede48ca835807,transcode,0.8417764125374277,
cal,efe1a8758a9d6acd95226aa5,lossless,0.9916237724363467,
cal,efe1a8758a9d6acd95226aa5,jpeg85,0.9819595127938849,
cal,efe1a8758a9d6acd95226aa5,transcode,0.6763454675893579,
cal,efff669890f751781f34c3db,lossless,0.9992168048045774,
cal,efff669890f751781f34c3db,jpeg85,0.9985690586657228,
cal,efff669890f751781f34c3db,repost,0.9964780003086307,
cal,f12b3a2b1794f011dd1b8619,lossless,0.9992636370765134,
cal,f12b3a2b1794f011dd1b8619,jpeg85,0.9988312706859424,
cal,f12b3a2b1794f011dd1b8619,repost,0.997325570346261,
cal,f12b3a2b1794f011dd1b8619,repost2,0.992664686116705,
cal,f1877705ee2da39ad3fade88,jpeg85,0.9980972196867259,
cal,f1877705ee2da39ad3fade88,repost,0.995720284948036,
cal,f1877705ee2da39ad3fade88,repost2,0.9895163633133016,
cal,f1877705ee2da39ad3fade88,strip,0.9987988957037396,
cal,f028c117748d12215a5ed707,strip,0.9997774864798334,
cal,f028c117748d12215a5ed707,screenshot,0.9997672104884178,
cal,f028c117748d12215a5ed707,transcode,0.9759786450268491,
cal,f06eb51d8e2ec8cc99855afa,lossless,0.9993449889422408,
cal,f06eb51d8e2ec8cc99855afa,screenshot,0.9993241907519145,
cal,f06eb51d8e2ec8cc99855afa,transcode,0.941595985893045,
cal,f08bc3474013487e3a09e560,lossless,0.9995051215009365,
cal,f08bc3474013487e3a09e560,jpeg85,0.9990768782275038,
cal,f08bc3474013487e3a09e560,transcode,0.9462581661450488,
cal,f0dbfef5ffed92fa68588e9c,lossless,0.9995421245647728,
cal,f0dbfef5ffed92fa68588e9c,jpeg85,0.9992551374262924,
cal,f0dbfef5ffed92fa68588e9c,repost,0.997521750773577,
cal,efff669890f751781f34c3db,repost2,0.9912428323968988,
cal,efff669890f751781f34c3db,strip,0.9992168048045774,
cal,efff669890f751781f34c3db,screenshot,0.9991982507907384,
cal,efff669890f751781f34c3db,transcode,0.9384930302786815,
cal,f1ae4e0443361c38a22b7c2d,repost,0.9979543213897591,
cal,f1ae4e0443361c38a22b7c2d,repost2,0.9946602235454725,
cal,f1ae4e0443361c38a22b7c2d,strip,0.9995242597818468,
cal,f1ae4e0443361c38a22b7c2d,screenshot,0.9995171501911181,
cal,f2d46d571c2f2d8d5ee77846,lossless,0.9994448100369974,
cal,f2d46d571c2f2d8d5ee77846,jpeg85,0.9991967237217427,
cal,f2d46d571c2f2d8d5ee77846,repost,0.997977233443918,
cal,f2d46d571c2f2d8d5ee77846,repost2,0.994289408081991,
cal,f0dbfef5ffed92fa68588e9c,repost2,0.9935251898834734,
cal,f0dbfef5ffed92fa68588e9c,strip,0.9995421245647728,
cal,f0dbfef5ffed92fa68588e9c,screenshot,0.9995265180087477,
cal,f0dbfef5ffed92fa68588e9c,transcode,0.9594634903815001,
cal,f2d774b0dd8e1fd4c709c18c,jpeg85,0.9989887427546265,
cal,f2d774b0dd8e1fd4c709c18c,repost,0.9976024672660936,
cal,f2d774b0dd8e1fd4c709c18c,repost2,0.993403484215486,
cal,f2d774b0dd8e1fd4c709c18c,strip,0.999378241250702,
cal,f1ae4e0443361c38a22b7c2d,transcode,0.9629514802760358,
cal,f2bc46d94e6937a50ec460a8,lossless,0.9996506316302534,
cal,f2bc46d94e6937a50ec460a8,jpeg85,0.9994655285185133,
cal,f2bc46d94e6937a50ec460a8,repost,0.9987508839208677,
cal,f12b3a2b1794f011dd1b8619,strip,0.9992636370765134,
cal,f12b3a2b1794f011dd1b8619,screenshot,0.9992418476125192,
cal,f12b3a2b1794f011dd1b8619,transcode,0.9567457129344653,
cal,f1877705ee2da39ad3fade88,lossless,0.9987988957037396,
cal,f1877705ee2da39ad3fade88,screenshot,0.998769458505862,
cal,f1877705ee2da39ad3fade88,transcode,0.9369180731805921,
cal,f1ae4e0443361c38a22b7c2d,lossless,0.9995242597818468,
cal,f1ae4e0443361c38a22b7c2d,jpeg85,0.9992364510723387,
cal,f303ee17709a96e34994ee97,repost,0.9969072876484142,
cal,f303ee17709a96e34994ee97,repost2,0.9920653967016011,
cal,f303ee17709a96e34994ee97,strip,0.9994134087188243,
cal,f303ee17709a96e34994ee97,screenshot,0.99938890077637,
cal,f2bc46d94e6937a50ec460a8,repost2,0.9971047284348264,
cal,f2bc46d94e6937a50ec460a8,strip,0.9996506316302534,
cal,f2bc46d94e6937a50ec460a8,screenshot,0.9996452457695314,
cal,f2bc46d94e6937a50ec460a8,transcode,0.9774582433400532,
cal,f353b4580e4d8ef0b27dce41,lossless,0.999407418341651,
cal,f353b4580e4d8ef0b27dce41,jpeg85,0.9990607141026964,
cal,f353b4580e4d8ef0b27dce41,repost,0.9979230358376638,
cal,f353b4580e4d8ef0b27dce41,repost2,0.9950111994679349,
cal,f2d46d571c2f2d8d5ee77846,strip,0.9994448100369974,
cal,f2d46d571c2f2d8d5ee77846,screenshot,0.999424949272727,
cal,f2d46d571c2f2d8d5ee77846,transcode,0.9658106830607505,
cal,f2d774b0dd8e1fd4c709c18c,lossless,0.999378241250702,
cal,f3d5cee01d141f6dfc6e878a,jpeg85,0.9994846180034067,
cal,f3d5cee01d141f6dfc6e878a,repost,0.9986236578284461,
cal,f3d5cee01d141f6dfc6e878a,repost2,0.9954902033151141,
cal,f3d5cee01d141f6dfc6e878a,strip,0.9996902369597248,
cal,f2d774b0dd8e1fd4c709c18c,screenshot,0.9993602714038475,
cal,f2d774b0dd8e1fd4c709c18c,transcode,0.9572840627034547,
cal,f303ee17709a96e34994ee97,lossless,0.9994134087188243,
cal,f303ee17709a96e34994ee97,jpeg85,0.998982361702737,
cal,f40563504bcabee460a882ab,repost,0.9972013903985327,
cal,f40563504bcabee460a882ab,repost2,0.9937071679962783,
cal,f40563504bcabee460a882ab,strip,0.9989626901146056,
cal,f40563504bcabee460a882ab,screenshot,0.9989449304564626,
cal,f303ee17709a96e34994ee97,transcode,0.9491454839792041,
cal,f328d7de20ba2811551d2ac1,lossless,0.998984948041027,
cal,f328d7de20ba2811551d2ac1,jpeg85,0.9983141445003095,
cal,f328d7de20ba2811551d2ac1,repost,0.995871242545574,
cal,f44a3c9cc57195419b6bdd06,lossless,0.9995254266929452,
cal,f44a3c9cc57195419b6bdd06,jpeg85,0.9991812108374791,
cal,f44a3c9cc57195419b6bdd06,repost,0.9978360385022832,
cal,f44a3c9cc57195419b6bdd06,repost2,0.9941141664839575,
cal,f48f02e496ba6d677b694cf8,jpeg85,0.9994815364214626,
cal,f48f02e496ba6d677b694cf8,repost,0.9986789199668674,
cal,f48f02e496ba6d677b694cf8,repost2,0.9966870541036296,
cal,f48f02e496ba6d677b694cf8,strip,0.999664777360302,
cal,f328d7de20ba2811551d2ac1,repost2,0.9869457920350092,
cal,f328d7de20ba2811551d2ac1,strip,0.998984948041027,
cal,f328d7de20ba2811551d2ac1,screenshot,0.998921880654643,
cal,f328d7de20ba2811551d2ac1,transcode,0.9206993932978479,
cal,f353b4580e4d8ef0b27dce41,strip,0.999407418341651,
cal,f353b4580e4d8ef0b27dce41,screenshot,0.9993838129559635,
cal,f353b4580e4d8ef0b27dce41,transcode,0.9614902754990395,
cal,f3d5cee01d141f6dfc6e878a,lossless,0.9996902369597248,
cal,f40563504bcabee460a882ab,transcode,0.9510702757657051,
cal,f408c02af65f58dabf2b33a2,lossless,0.9994136609904959,
cal,f408c02af65f58dabf2b33a2,jpeg85,0.9991330323307649,
cal,f408c02af65f58dabf2b33a2,repost,0.9977641860205276,
cal,f4933469be2addba2c7e34cb,repost,0.998623539048184,
cal,f4933469be2addba2c7e34cb,repost2,0.9962026587621595,
cal,f4933469be2addba2c7e34cb,strip,0.9996133957845253,
cal,f4933469be2addba2c7e34cb,screenshot,0.9996013973942292,
cal,f3d5cee01d141f6dfc6e878a,screenshot,0.9996967934315969,
cal,f3d5cee01d141f6dfc6e878a,transcode,0.9761371217255662,
cal,f40563504bcabee460a882ab,lossless,0.9989626901146056,
cal,f40563504bcabee460a882ab,jpeg85,0.9983116485918296,
cal,f408c02af65f58dabf2b33a2,repost2,0.9945141335885287,
cal,f408c02af65f58dabf2b33a2,strip,0.9994136609904959,
cal,f408c02af65f58dabf2b33a2,screenshot,0.9993937742080992,
cal,f408c02af65f58dabf2b33a2,transcode,0.9631352034608954,
cal,f5aadbbcc0afacf9b9918d53,lossless,0.9997718161476588,
cal,f5aadbbcc0afacf9b9918d53,jpeg85,0.9995315597335555,
cal,f5aadbbcc0afacf9b9918d53,repost,0.9984604331347151,
cal,f5aadbbcc0afacf9b9918d53,repost2,0.9961293540482359,
cal,f5c59248d574cd711cbdcaca,jpeg85,0.9989180525129723,
cal,f5c59248d574cd711cbdcaca,repost,0.99753320185718,
cal,f5c59248d574cd711cbdcaca,repost2,0.9944947462213031,
cal,f5c59248d574cd711cbdcaca,strip,0.9993088618155788,
cal,f44a3c9cc57195419b6bdd06,strip,0.9995254266929452,
cal,f44a3c9cc57195419b6bdd06,screenshot,0.9995042713229393,
cal,f44a3c9cc57195419b6bdd06,transcode,0.951404668654598,
cal,f48f02e496ba6d677b694cf8,lossless,0.999664777360302,
cal,f48f02e496ba6d677b694cf8,screenshot,0.9996503707398833,
cal,f48f02e496ba6d677b694cf8,transcode,0.9740602903445698,
cal,f4933469be2addba2c7e34cb,lossless,0.9996133957845253,
cal,f4933469be2addba2c7e34cb,jpeg85,0.9993444771091865,
cal,f603425b1fd917d66b3babdd,repost,0.9988654026850695,
cal,f603425b1fd917d66b3babdd,repost2,0.996753449690619,
cal,f603425b1fd917d66b3babdd,strip,0.999708480267669,
cal,f603425b1fd917d66b3babdd,screenshot,0.9996996412289791,
cal,f4933469be2addba2c7e34cb,transcode,0.9755493597212861,
cal,f49c304434e0451892b8b42c,lossless,0.9992062630161085,
cal,f49c304434e0451892b8b42c,jpeg85,0.9984962293137805,
cal,f49c304434e0451892b8b42c,repost,0.9968380210932481,
cal,f639e842638107c794d4eff5,lossless,0.9994929445614429,
cal,f639e842638107c794d4eff5,jpeg85,0.9992097966520973,
cal,f639e842638107c794d4eff5,repost,0.9979185705047694,
cal,f639e842638107c794d4eff5,repost2,0.9934057102477053,
cal,f5aadbbcc0afacf9b9918d53,strip,0.9997718161476588,
cal,f5aadbbcc0afacf9b9918d53,screenshot,0.9996228581752347,
cal,f5aadbbcc0afacf9b9918d53,transcode,0.9721233322056272,
cal,f5c59248d574cd711cbdcaca,lossless,0.9993088618155788,
cal,f49c304434e0451892b8b42c,repost2,0.9915040806839517,
cal,f49c304434e0451892b8b42c,strip,0.9992062630161085,
cal,f49c304434e0451892b8b42c,screenshot,0.9991935643555383,
cal,f49c304434e0451892b8b42c,transcode,0.9468010026051235,
cal,f66b9d0b9796195129d31e47,jpeg85,0.9987639726201674,
cal,f66b9d0b9796195129d31e47,repost,0.9969439488973849,
cal,f66b9d0b9796195129d31e47,repost2,0.9925396890237572,
cal,f66b9d0b9796195129d31e47,strip,0.9992547081711732,
cal,f5c59248d574cd711cbdcaca,screenshot,0.9992940201119354,
cal,f5c59248d574cd711cbdcaca,transcode,0.9725488372428442,
cal,f603425b1fd917d66b3babdd,lossless,0.999708480267669,
cal,f603425b1fd917d66b3babdd,jpeg85,0.9995287452049965,
cal,f603425b1fd917d66b3babdd,transcode,0.9779089902503526,
cal,f60fce149a61dfd55e1814c6,lossless,0.9996368373810333,
cal,f60fce149a61dfd55e1814c6,jpeg85,0.9994101097325154,
cal,f60fce149a61dfd55e1814c6,repost,0.9986765304927058,
cal,f6a4c6670ac0574fbd11952d,repost,0.9976117772190979,
cal,f6a4c6670ac0574fbd11952d,repost2,0.9942700849282553,
cal,f6a4c6670ac0574fbd11952d,strip,0.9992981552614045,
cal,f6a4c6670ac0574fbd11952d,screenshot,0.9992585867925349,
cal,f7016070762b1cc5d66605fa,lossless,0.9996486057087947,
cal,f7016070762b1cc5d66605fa,jpeg85,0.9993975979372696,
cal,f7016070762b1cc5d66605fa,repost,0.9980899633820696,
cal,f7016070762b1cc5d66605fa,repost2,0.9943304853511898,
cal,f60fce149a61dfd55e1814c6,repost2,0.9960172956934167,
cal,f60fce149a61dfd55e1814c6,strip,0.9996368373810333,
cal,f60fce149a61dfd55e1814c6,screenshot,0.999630036097874,
cal,f60fce149a61dfd55e1814c6,transcode,0.9753866178851376,
cal,f785b6459093ea334adbdb6c,jpeg85,0.9992455305697844,
cal,f785b6459093ea334adbdb6c,repost,0.9983578486541244,
cal,f785b6459093ea334adbdb6c,repost2,0.9958046062304459,
cal,f785b6459093ea334adbdb6c,strip,0.9995123327658951,
cal,f78ea52fb0c828cfed3494e3,repost,0.9979665308700575,
cal,f78ea52fb0c828cfed3494e3,repost2,0.9946171503080578,
cal,f78ea52fb0c828cfed3494e3,strip,0.9993343975552237,
cal,f78ea52fb0c828cfed3494e3,screenshot,0.9993223803775566,
cal,f639e842638107c794d4eff5,strip,0.9994929445614429,
cal,f639e842638107c794d4eff5,screenshot,0.9994761954935185,
cal,f639e842638107c794d4eff5,transcode,0.955181643381241,
cal,f66b9d0b9796195129d31e47,lossless,0.9992547081711732,
cal,f66b9d0b9796195129d31e47,screenshot,0.9992201777508495,
cal,f66b9d0b9796195129d31e47,transcode,0.9477398000492824,
cal,f6a4c6670ac0574fbd11952d,lossless,0.9992981552614045,
cal,f6a4c6670ac0574fbd11952d,jpeg85,0.9990049238611949,
cal,f6a4c6670ac0574fbd11952d,transcode,0.9650182741767441,
cal,f6fd3bc0e91102a07950eca9,lossless,0.9997030392815054,
cal,f6fd3bc0e91102a07950eca9,jpeg85,0.9994986722228024,
cal,f6fd3bc0e91102a07950eca9,repost,0.9986351177037384,
cal,f6fd3bc0e91102a07950eca9,repost2,0.9965999704789724,
cal,f6fd3bc0e91102a07950eca9,strip,0.9997030392815054,
cal,f6fd3bc0e91102a07950eca9,screenshot,0.9997000865331109,
cal,f6fd3bc0e91102a07950eca9,transcode,0.9779754541986809,
cal,f93f86cc3115880ea35926a0,lossless,0.9992057941038947,
cal,f93f86cc3115880ea35926a0,jpeg85,0.9987571963793261,
cal,f93f86cc3115880ea35926a0,repost,0.9968906866301783,
cal,f93f86cc3115880ea35926a0,repost2,0.9922605428037464,
cal,f7016070762b1cc5d66605fa,strip,0.9996486057087947,
cal,f7016070762b1cc5d66605fa,screenshot,0.9996341193005852,
cal,f7016070762b1cc5d66605fa,transcode,0.9666702091083131,
cal,f785b6459093ea334adbdb6c,lossless,0.9995123327658951,
cal,f9927d2a8f09b07544c75114,jpeg85,0.9992419991722905,
cal,f9927d2a8f09b07544c75114,repost,0.9983560945348996,
cal,f9927d2a8f09b07544c75114,repost2,0.9954505144726501,
cal,f9927d2a8f09b07544c75114,strip,0.9995074716217371,
cal,f78ea52fb0c828cfed3494e3,transcode,0.9750927262886184,
cal,f8eba75bbc7c6610d0b8da6d,lossless,0.9993067312963166,
cal,f8eba75bbc7c6610d0b8da6d,jpeg85,0.9988593582790959,
cal,f8eba75bbc7c6610d0b8da6d,repost,0.997282907589686,
cal,f785b6459093ea334adbdb6c,screenshot,0.9995023743176067,
cal,f785b6459093ea334adbdb6c,transcode,0.9692682350909667,
cal,f78ea52fb0c828cfed3494e3,lossless,0.9993343975552237,
cal,f78ea52fb0c828cfed3494e3,jpeg85,0.9989627598154536,
cal,fa23ef206f21d6d4c5d8f126,repost,0.9965412660278611,
cal,fa23ef206f21d6d4c5d8f126,repost2,0.9913022963801488,
cal,fa23ef206f21d6d4c5d8f126,strip,0.9987146559390594,
cal,fa23ef206f21d6d4c5d8f126,screenshot,0.9986855743169009,
cal,facf0c2935ba04ce0707fc79,lossless,0.9989129331503944,
cal,facf0c2935ba04ce0707fc79,jpeg85,0.9984289932731435,
cal,facf0c2935ba04ce0707fc79,repost,0.9966768039973054,
cal,facf0c2935ba04ce0707fc79,repost2,0.9918146717234262,
cal,fb109d976b54525f60ba0eed,jpeg85,0.9961406806930475,
cal,fb109d976b54525f60ba0eed,repost,0.991645937371651,
cal,fb109d976b54525f60ba0eed,repost2,0.9832348011833814,
cal,fb109d976b54525f60ba0eed,strip,0.9972916123258266,
cal,f8eba75bbc7c6610d0b8da6d,repost2,0.9935695278722844,
cal,f8eba75bbc7c6610d0b8da6d,strip,0.9993067312963166,
cal,f8eba75bbc7c6610d0b8da6d,screenshot,0.9992967482927634,
cal,f8eba75bbc7c6610d0b8da6d,transcode,0.9526560276374855,
cal,fa23ef206f21d6d4c5d8f126,transcode,0.9305538252632116,
cal,fa66a77615e1e95f39f73320,lossless,0.9994918958698455,
cal,fa66a77615e1e95f39f73320,jpeg85,0.9992321042821313,
cal,fa66a77615e1e95f39f73320,repost,0.9980903527166347,
cal,f93f86cc3115880ea35926a0,strip,0.9992057941038947,
cal,f93f86cc3115880ea35926a0,screenshot,0.9991759098432108,
cal,f93f86cc3115880ea35926a0,transcode,0.9530798195868735,
cal,f9927d2a8f09b07544c75114,lossless,0.9995074716217371,
cal,f9927d2a8f09b07544c75114,screenshot,0.9994925701759484,
cal,f9927d2a8f09b07544c75114,transcode,0.9674886198145121,
cal,fa23ef206f21d6d4c5d8f126,lossless,0.9987146559390594,
cal,fa23ef206f21d6d4c5d8f126,jpeg85,0.9982124473008093,
cal,fbac95fa9a4e6f71fb0f84a6,repost,0.9973795197360598,
cal,fbac95fa9a4e6f71fb0f84a6,repost2,0.9929659648402718,
cal,fbac95fa9a4e6f71fb0f84a6,strip,0.9992754090764943,
cal,fbac95fa9a4e6f71fb0f84a6,screenshot,0.999245671046651,
cal,fc9b1305815fa89135e434ab,lossless,0.9994153836382126,
cal,fc9b1305815fa89135e434ab,jpeg85,0.9989678065661288,
cal,fc9b1305815fa89135e434ab,repost,0.9971219010146473,
cal,fc9b1305815fa89135e434ab,repost2,0.9913817217565357,
cal,fa66a77615e1e95f39f73320,repost2,0.9956561432375259,
cal,fa66a77615e1e95f39f73320,strip,0.9994918958698455,
cal,fa66a77615e1e95f39f73320,screenshot,0.9994687402154276,
cal,fa66a77615e1e95f39f73320,transcode,0.9664782673929699,
cal,fcaf521b983f8573d1121862,jpeg85,0.9993319201316597,
cal,fcaf521b983f8573d1121862,repost,0.9983665469743968,
cal,fcaf521b983f8573d1121862,repost2,0.9954294963865512,
cal,fcaf521b983f8573d1121862,strip,0.9996838068440762,
cal,facf0c2935ba04ce0707fc79,strip,0.9989129331503944,
cal,facf0c2935ba04ce0707fc79,screenshot,0.9988904972436033,
cal,facf0c2935ba04ce0707fc79,transcode,0.9468219371914435,
cal,fb109d976b54525f60ba0eed,lossless,0.9972916123258266,
cal,fb109d976b54525f60ba0eed,screenshot,0.9972576479842246,
cal,fb109d976b54525f60ba0eed,transcode,0.9034186093446812,
cal,fbac95fa9a4e6f71fb0f84a6,lossless,0.9992754090764943,
cal,fbac95fa9a4e6f71fb0f84a6,jpeg85,0.998813737811477,
cal,fcb9abb0742021ef8bafdb25,repost,0.9977671214361757,
cal,fcb9abb0742021ef8bafdb25,repost2,0.9943134404675017,
cal,fcb9abb0742021ef8bafdb25,strip,0.999450019776175,
cal,fcb9abb0742021ef8bafdb25,screenshot,0.9994311233926562,
cal,fbac95fa9a4e6f71fb0f84a6,transcode,0.9449911850927964,
cal,fc8abe65ddb394105fd88091,lossless,0.9993449237724058,
cal,fc8abe65ddb394105fd88091,jpeg85,0.9988566971323712,
cal,fc8abe65ddb394105fd88091,repost,0.9973075747826754,
cal,fcdf930e78b7eb9e6c17d435,lossless,0.9952773958197327,
cal,fcdf930e78b7eb9e6c17d435,jpeg85,0.9891503687865552,
cal,fcdf930e78b7eb9e6c17d435,repost,0.9643999582933587,
cal,fcdf930e78b7eb9e6c17d435,repost2,0.9327739112411154,
cal,fd3c1a3850ea51ce2715fa44,jpeg85,0.9988736844278185,
cal,fd3c1a3850ea51ce2715fa44,repost,0.997400108835264,
cal,fd3c1a3850ea51ce2715fa44,repost2,0.9933335922733891,
cal,fd3c1a3850ea51ce2715fa44,strip,0.9992477895337923,
cal,fc8abe65ddb394105fd88091,repost2,0.9934916265881656,
cal,fc8abe65ddb394105fd88091,strip,0.9993449237724058,
cal,fc8abe65ddb394105fd88091,screenshot,0.9993051514059738,
cal,fc8abe65ddb394105fd88091,transcode,0.9617917881640514,
cal,fcaf521b983f8573d1121862,screenshot,0.9996736338731244,
cal,fcaf521b983f8573d1121862,transcode,0.9656689135548812,
cal,fcb9abb0742021ef8bafdb25,lossless,0.999450019776175,
cal,fcb9abb0742021ef8bafdb25,jpeg85,0.9991738260404647,
cal,fd599840a4ef73919a9e52a1,repost,0.9973039487406684,
cal,fd599840a4ef73919a9e52a1,repost2,0.9942889642639963,
cal,fd599840a4ef73919a9e52a1,strip,0.9986574451454561,
cal,fd599840a4ef73919a9e52a1,screenshot,0.9986563829227604,
cal,fcb9abb0742021ef8bafdb25,transcode,0.9577828807638411,
cal,fcd30d05eb77e81638c0672c,lossless,0.9995721436213472,
cal,fcd30d05eb77e81638c0672c,jpeg85,0.9992910194016537,
cal,fcd30d05eb77e81638c0672c,repost,0.998563316743613,
cal,fc9b1305815fa89135e434ab,strip,0.9994153836382126,
cal,fc9b1305815fa89135e434ab,screenshot,0.9993851765878042,
cal,fc9b1305815fa89135e434ab,transcode,0.9465910009074459,
cal,fcaf521b983f8573d1121862,lossless,0.9996838068440762,
cal,fe452651b2e66dd2923e603e,lossless,0.9996312740897307,
cal,fe452651b2e66dd2923e603e,jpeg85,0.999447709985684,
cal,fe452651b2e66dd2923e603e,repost,0.9984208310319898,
cal,fe452651b2e66dd2923e603e,repost2,0.9962135553668151,
cal,fcd30d05eb77e81638c0672c,repost2,0.9954628149848336,
cal,fcd30d05eb77e81638c0672c,strip,0.9995721436213472,
cal,fcd30d05eb77e81638c0672c,screenshot,0.9995687383889857,
cal,fcd30d05eb77e81638c0672c,transcode,0.9677392668331046,
cal,fe5b67145d743c4a155957b2,jpeg85,0.9989268994711836,
cal,fe5b67145d743c4a155957b2,repost,0.9976202321816937,
cal,fe5b67145d743c4a155957b2,repost2,0.9932206938843614,
cal,fe5b67145d743c4a155957b2,strip,0.9993721250525482,
cal,fd3c1a3850ea51ce2715fa44,screenshot,0.999222422535208,
cal,fd3c1a3850ea51ce2715fa44,transcode,0.947031223982004,
cal,fd599840a4ef73919a9e52a1,lossless,0.9986574451454561,
cal,fd599840a4ef73919a9e52a1,jpeg85,0.9981535185590674,
cal,fcdf930e78b7eb9e6c17d435,strip,0.9952773958197327,
cal,fcdf930e78b7eb9e6c17d435,screenshot,0.9950608337267495,
cal,fcdf930e78b7eb9e6c17d435,transcode,0.7878358989263804,
cal,fd3c1a3850ea51ce2715fa44,lossless,0.9992477895337923,
cal,fe7c8406de333dc6cda7acb3,repost,0.9963991317439945,
cal,fe7c8406de333dc6cda7acb3,repost2,0.9926022628425961,
cal,fe7c8406de333dc6cda7acb3,strip,0.9991402186622655,
cal,fe7c8406de333dc6cda7acb3,screenshot,0.9991185897975684,
cal,fd599840a4ef73919a9e52a1,transcode,0.9579803076137394,
cal,fd7aeb3e1e69b3b6ef40d218,lossless,0.9991529699957378,
cal,fd7aeb3e1e69b3b6ef40d218,jpeg85,0.9987230633387446,
cal,fd7aeb3e1e69b3b6ef40d218,repost,0.9973651406389494,
cal,fd7aeb3e1e69b3b6ef40d218,repost2,0.993232888978929,
cal,fd7aeb3e1e69b3b6ef40d218,strip,0.9991529699957378,
cal,fd7aeb3e1e69b3b6ef40d218,screenshot,0.9991321594862629,
cal,fd7aeb3e1e69b3b6ef40d218,transcode,0.9575893428617681,
cal,feeaf2292e4de6542df40047,lossless,0.9987347150262053,
cal,feeaf2292e4de6542df40047,jpeg85,0.997964411749189,
cal,feeaf2292e4de6542df40047,repost,0.9954500899569261,
cal,feeaf2292e4de6542df40047,repost2,0.9861464044351991,
cal,ff24ff10d600d6311a9801aa,jpeg85,0.9990758500779517,
cal,ff24ff10d600d6311a9801aa,repost,0.9972654489514033,
cal,ff24ff10d600d6311a9801aa,repost2,0.9942326862046031,
cal,ff24ff10d600d6311a9801aa,strip,0.9994374820823957,
cal,fe452651b2e66dd2923e603e,strip,0.9996312740897307,
cal,fe452651b2e66dd2923e603e,screenshot,0.999617780158818,
cal,fe452651b2e66dd2923e603e,transcode,0.9687072224523013,
cal,fe5b67145d743c4a155957b2,lossless,0.9993721250525482,
cal,fe5b67145d743c4a155957b2,screenshot,0.9993584214195823,
cal,fe5b67145d743c4a155957b2,transcode,0.9538840561064271,
cal,fe7c8406de333dc6cda7acb3,lossless,0.9991402186622655,
cal,fe7c8406de333dc6cda7acb3,jpeg85,0.9986392636089321,
cal,ff5aa560c742ab0c5ece7b5a,repost,0.9980878787479865,
cal,ff5aa560c742ab0c5ece7b5a,repost2,0.9954900387532927,
cal,ff5aa560c742ab0c5ece7b5a,strip,0.999519025920251,
cal,ff5aa560c742ab0c5ece7b5a,screenshot,0.9995036911960072,
cal,fe7c8406de333dc6cda7acb3,transcode,0.9539954602624424,
cal,fee640092276fc22747e9dab,lossless,0.9989998294430775,
cal,fee640092276fc22747e9dab,jpeg85,0.9982899337387767,
cal,fee640092276fc22747e9dab,repost,0.9956897286485539,
cal,fee640092276fc22747e9dab,repost2,0.9887308929187759,
cal,fee640092276fc22747e9dab,strip,0.9989998294430775,
cal,fee640092276fc22747e9dab,screenshot,0.9989521580274465,
cal,fee640092276fc22747e9dab,transcode,0.928101113327206,
cal,ffc402b4e1927cf22698ae0c,lossless,0.9996729283441277,
cal,ffc402b4e1927cf22698ae0c,jpeg85,0.9995181023465876,
cal,ffc402b4e1927cf22698ae0c,repost,0.9988302177305312,
cal,ffc402b4e1927cf22698ae0c,repost2,0.9969209212233859,
cal,ffe18184bf3ca3f3e2f5bb47,jpeg85,0.9829839928215365,
cal,ffe18184bf3ca3f3e2f5bb47,repost,0.9539085433157758,
cal,ffe18184bf3ca3f3e2f5bb47,repost2,0.9071895579138296,
cal,ffe18184bf3ca3f3e2f5bb47,strip,0.9944002727245175,
cal,feeaf2292e4de6542df40047,strip,0.9987347150262053,
cal,feeaf2292e4de6542df40047,screenshot,0.9986868524714178,
cal,feeaf2292e4de6542df40047,transcode,0.9391187227106973,
cal,ff24ff10d600d6311a9801aa,lossless,0.9994374820823957,
cal,ff24ff10d600d6311a9801aa,screenshot,0.9994251458941213,
cal,ff24ff10d600d6311a9801aa,transcode,0.961020241240838,
cal,ff5aa560c742ab0c5ece7b5a,lossless,0.999519025920251,
cal,ff5aa560c742ab0c5ece7b5a,jpeg85,0.9991853242674028,
cal,ffe743077af5659fe5377a85,repost,0.9988401115915101,
cal,ffe743077af5659fe5377a85,repost2,0.9968932717134759,
cal,ffe743077af5659fe5377a85,strip,0.9997153371278374,
cal,ffe743077af5659fe5377a85,screenshot,0.9997110687844836,
cal,ff5aa560c742ab0c5ece7b5a,transcode,0.9684001391045782,
cal,ff76b3cc9b2cad77abc0cef8,lossless,0.9975924690480092,
cal,ff76b3cc9b2cad77abc0cef8,jpeg85,0.9964753913186386,
cal,ff76b3cc9b2cad77abc0cef8,repost,0.9912650119427215,
cal,ff76b3cc9b2cad77abc0cef8,repost2,0.983031233431432,
cal,ff76b3cc9b2cad77abc0cef8,strip,0.9975924690480092,
cal,ff76b3cc9b2cad77abc0cef8,screenshot,0.9975356957814825,
cal,ff76b3cc9b2cad77abc0cef8,transcode,0.9038752933301367,
cal,ffe18184bf3ca3f3e2f5bb47,screenshot,0.9942874246155564,
cal,ffe18184bf3ca3f3e2f5bb47,transcode,0.7936192429005677,
cal,ffe743077af5659fe5377a85,lossless,0.9997153371278374,
cal,ffe743077af5659fe5377a85,jpeg85,0.99955573361056,
cal,ffc402b4e1927cf22698ae0c,strip,0.9996729283441277,
cal,ffc402b4e1927cf22698ae0c,screenshot,0.9996689813983947,
cal,ffc402b4e1927cf22698ae0c,transcode,0.9640873087987473,
cal,ffe18184bf3ca3f3e2f5bb47,lossless,0.9944002727245175,
cal,ffe743077af5659fe5377a85,transcode,0.9751226617479893,
cal,ffe954d41048f13743203194,lossless,0.9994540050365098,
cal,ffe954d41048f13743203194,jpeg85,0.99919214505642,
cal,ffe954d41048f13743203194,repost,0.9980265800068966,
cal,ffe954d41048f13743203194,repost2,0.9943995898434719,
cal,ffe954d41048f13743203194,strip,0.9994540050365098,
cal,ffe954d41048f13743203194,screenshot,0.9994259562825138,
cal,ffe954d41048f13743203194,transcode,0.9543563290186557,
cal_crop,73e812fe6beba1b95c684b42,crop,,0.8316902308345449
cal_crop,b8b6ef66fc485672302a21fc,crop,,0.8256049824986723
cal_crop,54efcbf4aee94b6bf2d7a4f4,crop,,0.6185482911287257
cal_crop,9557b3d67d14b169f1109e3f,crop,,0.8471039904604066
cal_crop,8af2ed3bf0dbfa8095f08796,crop,,0.8745583070562797
cal_crop,acaf9c69294efad51107ed9d,crop,,0.9172689419510762
cal_crop,5ea97eb6743805d78a601382,crop,,0.807417720311648
cal_crop,b7b6ef132cf9ecb29b19c756,crop,,0.7828552909618794
cal_crop,ff5aa560c742ab0c5ece7b5a,crop,,0.905022675698469
cal_crop,935634e0c36af1168a5a84e7,crop,,0.9023201139949103
cal_crop,5772c5ad6ff1c0cc16369068,crop,,0.8472492789773163
cal_crop,143bb0dc7ad329bab3a835a7,crop,,0.9262223056810548
cal_crop,53bdcdca6a6c946ed621f809,crop,,0.7799567884774792
cal_crop,de0f4bcda784e437df2d208e,crop,,0.8556708698051109
cal_crop,82cb5554f516cb1594bea440,crop,,0.8171444975428176
cal_crop,4ec112591da30e0a3b7016d9,crop,,0.4134364853086001
cal_crop,5b4d5324d70f99fc132c6759,crop,,0.8883714125795081
cal_crop,0dca4bbaf52a3f8bea18df44,crop,,0.8920339684741931
cal_crop,53423324e2b85410b724ad7a,crop,,0.6713166991277913
cal_crop,06f30dcb9bfa32437a44c0ab,crop,,0.8691001651881963
cal_crop,e1dc1467b85374991c7e0c55,crop,,0.8670455017934688
cal_crop,5e8115f9ae70bb36cb0378e0,crop,,0.8301732254493933
cal_crop,5365935a0cb276356d77fd8e,crop,,0.4952498231457098
cal_crop,dd318d99007d7fbce4ba5829,crop,,0.5024085049979321
cal_crop,92394cff09921ec4a45b73a7,crop,,0.8979129741814025
cal_crop,dac8c524dcd615e79f4f76f7,crop,,0.9166493783985684
cal_crop,591a7e921aae53527a28a584,crop,,0.9390257966265672
cal_crop,d04d9c3809fb6660e7cc32eb,crop,,0.47473491273675245
cal_crop,76d98ddb45f41a2fe3d197ea,crop,,0.881917487679568
cal_crop,065d38c2347c527d7b2b3d0f,crop,,0.9190358101094733
cal_crop,01f573873cdc20c10d513090,crop,,0.6301714518390312
cal_crop,cc8b0e22bf54c1a0125f5eea,crop,,0.9095504723001502
cal_crop,c8ebab75d6abc8d1c9a652f7,crop,,0.6368335318287993
cal_crop,e7db43aad7049502ca5a3ab0,crop,,0.8239347257244987
cal_crop,95b5fa34d672cc45df831ac6,crop,,0.8788581463529219
cal_crop,adb8c89b43e69b8c09363dbf,crop,,0.8594356466289529
cal_crop,4434637ab033caa6c88ca71c,crop,,0.6723075570088952
cal_crop,35122e70ae808e331ddf2a93,crop,,0.8642357376013086
cal_crop,b8b4979eca83f249a15eff6d,crop,,0.8818956861094016
cal_crop,01f09f86cf73bb65fe8defc8,crop,,0.8542413872409346
cal_crop,295c1adc55f3929479928e40,crop,,0.8869944765669443
cal_crop,aa68f02cec8f2a9d4a8ec893,crop,,0.901828435974374
cal_crop,fa66a77615e1e95f39f73320,crop,,0.8973011510468973
cal_crop,7d7c5518ec2f45734ee49804,crop,,0.8811965607140088
cal_crop,ea2aff65f84ca6a33cd595ae,crop,,0.5635075881225375
cal_crop,c01d1391b23585a95d7d8fd2,crop,,0.9234117788534995
cal_crop,bdbac4adf57fb16d5ca677fb,crop,,0.8303831070640189
cal_crop,0c497ee32bf4ea4aaef1b898,crop,,0.7305329839672959
cal_crop,d2e476e928d9473b9c8277d3,crop,,0.706732323659714
cal_crop,d6b7b3932ef66baf447c8168,crop,,0.8523066296332181
cal_crop,0729083550a29379f438db10,crop,,0.855523671554133
cal_crop,ae0f4ec08f2b6f984ad9942c,crop,,0.8750045758185598
cal_crop,10d890ef2b0a813cfc36332a,crop,,0.8695928647436162
cal_crop,a498c76c2914e6a0158e0dd5,crop,,0.8745309666298597
cal_crop,d4b38a1f0f22966484a4a296,crop,,0.8699285064545228
cal_crop,958738003f8cca67160e081a,crop,,0.8028858154718184
cal_crop,fcd30d05eb77e81638c0672c,crop,,0.8774782079848109
cal_crop,5856192246fc332b61285f06,crop,,0.8742177396893224
cal_crop,45362c8168eeb0e3ee5a3588,crop,,0.8806846771880256
cal_crop,4ae8d328586946baa3ac5254,crop,,0.893457530137038
cal_crop,ac2f61ba6a841848b2fa6be4,crop,,0.8334726663901633
cal_crop,642d6518e935b155dc08c731,crop,,0.8249093631896779
cal_crop,1ba23b2abdf49d9022890292,crop,,0.8475892556576805
cal_crop,e8d07f29f5375e3f67acd5da,crop,,0.8535826089332484
cal_crop,eaa5ff07e7eedc2dfb0ebfb9,crop,,0.8563303114446887
cal_crop,0af54b5b977ad46b3073f564,crop,,0.7927579854440806
cal_crop,81a05b141e2b9db2c536353d,crop,,0.8912999659265475
cal_crop,ff24ff10d600d6311a9801aa,crop,,0.8543376033849088
cal_crop,db01235b8b4d378d5d67c0f0,crop,,0.8555780033417357
cal_crop,72078c719215a8214f620e8e,crop,,0.877735702380262
cal_crop,3b1cc9d72257105314ec976d,crop,,0.8369414021838705
cal_crop,fe7c8406de333dc6cda7acb3,crop,,0.88068487179425
cal_crop,26b535f1565ef6455ddc0c8f,crop,,0.8640113106757876
cal_crop,78376fc9d3145148e1b47f87,crop,,0.8710161584478299
cal_crop,50123fce07f4138bb772541b,crop,,0.9224895607178161
cal_crop,03fe17f49f89d32290f819ec,crop,,0.8192452872718718
cal_crop,36679cd537e17dee591469a8,crop,,0.8883363324877427
cal_crop,a7582881af545b3e3ba3088a,crop,,0.876713481529378
cal_crop,14fae92b937e7b8f08f3f38a,crop,,0.8776190031477495
cal_crop,93f00b7f9a0a3f4e05791473,crop,,0.9077446550073579
cal_crop,dd3f07c6ff1a7baaee2347a4,crop,,0.8818371162086107
cal_crop,c363d9fa0a31f5b683121bc3,crop,,0.8264055198341055
cal_crop,7e79a42a3a9ebdb9e198ec7f,crop,,0.861423288373565
cal_crop,de2cda421b817fb8aebba4db,crop,,0.8839591279663618
cal_crop,dab3fc7978f35f76c7f142e9,crop,,0.9080884771112292
cal_crop,b05794eedc048faccba04f88,crop,,0.9020272172756161
cal_crop,bfb72772d82458ccc3ff6097,crop,,0.8763886944001726
cal_crop,753ae811071e4d6d4eddb988,crop,,0.8772438129990483
cal_crop,a73e63eee6e8899ad86b8e5c,crop,,0.8767257840183516
cal_crop,b9ddd05acb2d15023000b6f3,crop,,0.8955123213068923
cal_crop,cce7954c6e8214123a7429de,crop,,0.88485749844367
cal_crop,3fd4890ff5e45dc7a161a16b,crop,,0.8906410009336726
cal_crop,87ae2ccc45edb8abe7e3fb6b,crop,,0.8455809113215962
cal_crop,9457033032a04b7285d1b756,crop,,0.858577079762919
cal_crop,81b68e560ac83e99c5a1c205,crop,,0.8856042156416517
cal_crop,ed0924dcbdf5b8a086214626,crop,,0.8957986549941744
cal_crop,ffe954d41048f13743203194,crop,,0.8899026426789838
cal_crop,588243629136787931a6d494,crop,,0.9078146878628721
cal_crop,227f6767e5d21df12b6e3189,crop,,0.905818885180677
cal_crop,163cc570cf95910ab8b1a316,crop,,0.8851288675096574
cal_crop,76df1e74842e52e7568cbfba,crop,,0.8879935928564753
cal_crop,4d8011d04bd37e45e2509cc8,crop,,0.8894481583879666
cal_crop,510e711a361c9936fd57938b,crop,,0.8718910935522947
cal_crop,6bbeb69769c49422059c29ed,crop,,0.8666982052537586
cal_crop,d48eca1121fbde003be16910,crop,,0.900950556115323
cal_crop,9427076a32b284b62dc14660,crop,,0.8757554680208145
cal_crop,a0840c6826c25e6ceb0558e5,crop,,0.8799779906059388
cal_crop,65ed9ed05a6debc502259e47,crop,,0.9013513382101014
cal_crop,152991b75b31d9e5db23bf08,crop,,0.8957216801935337
cal_crop,22f52c67ab729a01ea5dcdaf,crop,,0.8935461935030948
cal_crop,5161ba298a6e880800f52178,crop,,0.8994864587478275
cal_crop,6c608dcacae680726750609c,crop,,0.8685031674598264
cal_crop,c2a3008e8e7725732079c3bf,crop,,0.8805374566824699
cal_crop,d9a2212df198ed060c94fd2b,crop,,0.8863931432782501
cal_crop,2258e58017d108b1050d4458,crop,,0.8822862417348002
cal_crop,1d35f9e8480ce6715494e9cf,crop,,0.890796766571339
cal_crop,c962c560c4ad1aa3a21b59de,crop,,0.8500568889353571
cal_crop,9916f91d784d265e15a7c56e,crop,,0.8592385932219504
cal_crop,009be8244f11635c906f8153,crop,,0.8872857719377437
cal_crop,a91e31395621a2a6d01f5a16,crop,,0.9027663916740793
cal_crop,98e557cc1ea6e22b49b56c5e,crop,,0.8719878507323859
cal_crop,790ef0e67300eef41cafca9d,crop,,0.864599036543159
cal_crop,24ce4b244fe38ad3ec56d3b3,crop,,0.8935780155423249
cal_crop,d095b7ced1b6e88f24ec734c,crop,,0.8877043700411886
cal_crop,8c06d80fb539a6fc775fa887,crop,,0.8657576410984387
cal_crop,88629fe665044a77aecf1714,crop,,0.8764957652201587
cal_crop,cb159a7a2feca347d50ede5b,crop,,0.8643986459205818
cal_crop,bbe19992aec721b793460394,crop,,0.8914155176101755
cal_crop,a06beeee5129af3e9b392219,crop,,0.8663280131619485
cal_crop,cf4ecfea880cf655af467787,crop,,0.8445942065328165
cal_crop,b8e562e4c3bb65e7bd3d6e4f,crop,,0.8806163932675802
cal_crop,bb0bef558b0e10555489d969,crop,,0.8644258972042691
cal_crop,ede7a95284c236fc297f66e4,crop,,0.8605375520367153
cal_crop,e46b32647487f811bb9284d9,crop,,0.8895106271842234
cal_crop,b0b4cec6cdd432b21f705c1e,crop,,0.5512421826123377
cal_crop,877f5e81cce368908549242f,crop,,0.5857946366649252
cal_crop,134e1d59af1ecad0497982a2,crop,,0.8487286075423
cal_crop,1cd06ded5f1dceda0ebda2ae,crop,,0.876804159736637
cal_crop,57e292238080f4a89b78ca69,crop,,0.8168359437260341
cal_crop,09b4ad8d0e5fbe60bc3e499f,crop,,0.8731527115838074
cal_crop,eb4b137efea147277163b0bf,crop,,0.8551245717701442
cal_crop,861c1c3da5b39962415da46c,crop,,0.5121198565541035
cal_crop,e46423dc0d16be7999600508,crop,,0.6803576574111045
cal_crop,41347b433cb0c8912095041c,crop,,0.7789408577923593
cal_crop,7e563e73efe6500753c08ed1,crop,,0.9173658872225219
cal_crop,444377d878cb4ff781e7444e,crop,,0.8466952267628959
cal_crop,545d0170f3b60b33d845275c,crop,,0.9077628742635777
cal_crop,02e17f8fe834dbafbbdfdd32,crop,,0.7838153709454226
cal_crop,05102055f5c3a1ca3d202dad,crop,,0.7255790840250046
cal_crop,986602d4d8cf862df7918254,crop,,0.8549870879063607
cal_crop,c0f5e1e450291a0014883a67,crop,,0.8385684394522639
cal_crop,a61d7d47c99bbb6f2fb20ce8,crop,,0.8560931866217694
cal_crop,d0825303c8d40b26a94060f1,crop,,0.9256376881909891
cal_crop,573dc061a023e3a6168a2770,crop,,0.777836722595617
cal_crop,acd353685cd3b9d038918695,crop,,0.8172830947011142
cal_crop,d5c0b01e4676f8131327e176,crop,,0.8060171450099927
cal_crop,412d4e409cdbb3ad2977de83,crop,,0.9024135576404763
cal_crop,dc82e0aba5765de1a850632d,crop,,0.8950356742312284
cal_crop,ee96c6abdc9af2f05506d71e,crop,,0.8419422036543541
cal_crop,15ac8bb41973a6fa02438b9e,crop,,0.8270181409174576
cal_crop,c0e3ddc629409b71c4735525,crop,,0.8158280968860866
cal_crop,3b074e9f1b5415e058978ae6,crop,,0.7726815640325932
cal_crop,f78ea52fb0c828cfed3494e3,crop,,0.7524103286057384
cal_crop,32bce0807557f48d3ad9b7e6,crop,,0.7828948128681555
cal_crop,f5aadbbcc0afacf9b9918d53,crop,,0.8420310431469883
cal_crop,908ef57bdfc542d35fa1b509,crop,,0.7604802270612624
cal_crop,6f5db3fc582731f3621446c9,crop,,0.7372749809130598
cal_crop,20e3249cbfdb62bbc5bcc111,crop,,0.6870705520995799
cal_crop,ffe18184bf3ca3f3e2f5bb47,crop,,0.4611392535573287
cal_crop,fcdf930e78b7eb9e6c17d435,crop,,0.5373264293595279
cal_crop,d4382bb4d6b697c1e29ff1b0,crop,,0.8415009498274968
cal_crop,25f8b52cd7c8e8f0bbe8c979,crop,,0.8876046822799712
cal_crop,71455f6bd1e4d142dd1e9f96,crop,,0.894471468503627
cal_crop,21ae34b32b5ff97d7cabbd79,crop,,0.8871373427343896
cal_crop,6246ac220620141634f90ef1,crop,,0.4906521437452303
cal_crop,358d8eb3e96ff3c15809b1d7,crop,,0.5136883750532452
cal_crop,79a1d860a37ad02b4d5fb7e3,crop,,0.8830416545556014
cal_crop,9434155c91ada9879f78bc58,crop,,0.8365061995900741
cal_crop,53ee4665a85c3e55b8091446,crop,,0.6202753298442295
cal_crop,13b34ae7850e260b4e06409b,crop,,0.8667076682567881
cal_crop,8c6cd1e58e0fdb0e4c0deb47,crop,,0.8327622149867854
cal_crop,3f723ee578b91d035c99ee8d,crop,,0.8989915556879061
cal_crop,53cf65e2b353ea5d3056a399,crop,,0.8632167061872186
cal_crop,a9c7e08f682f7d5b7e945791,crop,,0.7807611970568071
cal_crop,532f53873d6dcde645f477b6,crop,,0.8997776534041596
cal_crop,ac2309ba50d3afd5af7b0119,crop,,0.8559998033129967
cal_crop,fee640092276fc22747e9dab,crop,,0.8918841924436676
cal_crop,9099d7a51686799363df7887,crop,,0.8705777707587274
cal_crop,894e2042cb100c53341b5819,crop,,0.9023604084693778
cal_crop,f328d7de20ba2811551d2ac1,crop,,0.878270564429731
cal_crop,0050ea1ce3e979390ab601b9,crop,,0.8681811635982083
cal_crop,1fb99c56980d9a0c027ab3dd,crop,,0.8757038928033954
cal_crop,d2a9d28676d55285fe466630,crop,,0.7634755317092798
cal_crop,ddc559e3426fe418408c0c80,crop,,0.8051242810834327
cal_crop,1c74dd94a2a0bc7885979f40,crop,,0.7431856130487352
cal_crop,a183ac1d9e7ab56a0fc6188f,crop,,0.7629136784732127
cal_crop,ca6567d7335c5aec80516e9d,crop,,0.8246793667024696
cal_crop,f639e842638107c794d4eff5,crop,,0.7803069389178441
cal_crop,ee91b6ac23f76e43bf585a81,crop,,0.7815464784448475
cal_crop,4b0ff9d39f347e449e7234fa,crop,,0.8525423031914038
cal_crop,8dcfb3253666daae14226dfc,crop,,0.884683633724693
cal_crop,06c7f96abb80a76326cc7e4b,crop,,0.8490518692467054
cal_crop,48033b461b051e17d74a2783,crop,,0.7945241712395887
cal_crop,87e190adbe849ea9bc7aaa7b,crop,,0.7861615796390431
cal_crop,ba968e1973410b5a8963178f,crop,,0.846177887051832
cal_crop,6cb5459a819e226818b1b4ba,crop,,0.8242272710177007
cal_crop,04633a38f33c3a94f46eb5d3,crop,,0.8646558541219502
cal_crop,840d1a4bb5da83e48949dc2c,crop,,0.8891089410642865
cal_crop,fb109d976b54525f60ba0eed,crop,,0.885643461248364
cal_crop,0889be4893bbcb52b96d3b0a,crop,,0.8581854559410895
cal_crop,af1380262c31de2bf2d15cbf,crop,,0.851663675191013
cal_crop,1896218897c4b0922b65caed,crop,,0.841118678693164
cal_crop,c7393b97bd8a2a92e42e56f5,crop,,0.8902352037247522
cal_crop,9596dd0ed134c2c4f5cdfc04,crop,,0.8709015604721896
cal_crop,cff93b72a19052101dded645,crop,,0.8618426649283384
cal_crop,84ea79265970b22b4b48d14e,crop,,0.8657521992225455
cal_crop,f353b4580e4d8ef0b27dce41,crop,,0.8594145264095905
cal_crop,8ed3f7742f5859f2c3e35e35,crop,,0.8184605082931341
cal_crop,e90f51bc29898e0c835e6ea1,crop,,0.8590682923793106
cal_crop,4b2da4c1b4fbab73ba76c142,crop,,0.8427847763402977
cal_crop,f06eb51d8e2ec8cc99855afa,crop,,0.8584534586418004
cal_crop,3bc890bdae7be91c480d706e,crop,,0.8803579155105378
cal_crop,251690b159e2532ac93c4806,crop,,0.87426067796093
cal_crop,bda10a0b7e7817decbf3ba37,crop,,0.834732715649991
cal_crop,e0282b5734fd51b47c6bd7bc,crop,,0.8465274806902392
cal_crop,005b5ed786d6dc62e1f87951,crop,,0.773257382755039
cal_crop,92b5e8cdb523e43917d84c2b,crop,,0.8211122656743318
cal_crop,3da12723aad73d89fe3c180f,crop,,0.806337422625984
cal_crop,549d0c8869a0c5e61dc28df1,crop,,0.8094431854759393
cal_crop,bf47a3878ad0dc8bfb13885a,crop,,0.8280404106734497
cal_crop,e8823f0fdef6177a7dc07f17,crop,,0.8690129434701727
cal_crop,e7490d775d07fd0140d3861f,crop,,0.8375021150850012
cal_crop,6bf2d7117756ed14fdca8264,crop,,0.8457122869867745
cal_crop,d582758730350355250a3b24,crop,,0.8515599234591925
cal_crop,adbb0c8cccab34b6b9d316d8,crop,,0.8533754451001745
cal_crop,930418105e5fa2fc646ac940,crop,,0.8270159994171798
cal_crop,08557eb253b8a127e919193a,crop,,0.8539149047814154
cal_crop,08c2b18fc406a98267e25199,crop,,0.8404545701170539
cal_crop,52bad7c8963127a7b24903bc,crop,,0.8711681043735728
cal_crop,569f80d2ce62382f016644fb,crop,,0.8729241416125358
cal_crop,9936044f246501094600731d,crop,,0.865758395131331
cal_crop,527dc884486686c9fdee0760,crop,,0.8382094699539042
cal_crop,fc8abe65ddb394105fd88091,crop,,0.8261049930831224
cal_crop,c5edf8cc395fd73c9fc979eb,crop,,0.8827299590547163
cal_crop,13c9af4051a0fbef2f776599,crop,,0.8552530549249725
cal_crop,263acade38315fdfbf5de4c1,crop,,0.8672086859562851
cal_crop,9e60f35171c25f6cfd9d51cf,crop,,0.8798247054392768
cal_crop,2d69de7e8e3124154057d11b,crop,,0.8565065710077803
cal_crop,111f84a08d9342458eb64fef,crop,,0.8441473969077485
cal_crop,78d8a4cf51be94f3e3f0b10a,crop,,0.8296209982765177
cal_crop,f08bc3474013487e3a09e560,crop,,0.8422937047522123
cal_crop,6f1f13d9048cb96cdc6a78d6,crop,,0.7727613168860602
cal_crop,7159eff1f1226ad0a8494840,crop,,0.8668403926858225
cal_crop,2643276556a1c9febc7d946f,crop,,0.832230018988232
cal_crop,a46eae469b310f3646ffc4fe,crop,,0.853783142150118
cal_crop,61a3d9ef2392c68a70414921,crop,,0.8288318128795888
cal_crop,c26d4c327a55396d60f781f3,crop,,0.5513067457988093
cal_crop,c09bb65111c7fe537195651d,crop,,0.8016763303820306
cal_crop,4dc713422c5c785bd5de530c,crop,,0.7997290736566252
cal_crop,36d525e99d88c2e7de84b0a3,crop,,0.787159565335873
cal_crop,0e63f9632fc2fcebfb266e74,crop,,0.8351279265345927
cal_crop,4125d4f212da2787e0efbbb9,crop,,0.8302665767438826
cal_crop,11301f5d9b2cd8dc013516c2,crop,,0.8494870376261842
cal_crop,05eea9628d61ffdd612f6ce7,crop,,0.4655959346633507
cal_crop,00014287269ae2ab00107351,crop,,0.7041833562279557
cal_crop,c879f75dc089eed88ecf3025,crop,,0.7138094215430195
cal_crop,a58bbe18bf10a7ad4fc8a9ae,crop,,0.8267118853507343
cal_crop,a5f5367d5a058ff1d355e1ff,crop,,0.8320266067711672
cal_crop,628afdf5aaeff6a27a788372,crop,,0.8356835606641296
cal_crop,c273110ea981e1f581ec12a4,crop,,0.8653157869281406
cal_crop,a1e359dd73338af21fd64ebe,crop,,0.9101718787901841
cal_crop,a2f68e1bf61ce375d52d93d4,crop,,0.8022569911378988
cal_crop,7ca5c08d88e7347eac741470,crop,,0.8406547433546067
cal_crop,91c010ef2b756338abd1d160,crop,,0.8556189070962374
cal_crop,02678f56d7f803d095829fd4,crop,,0.8591528818921277
cal_crop,1c10485e7f91a7e7350ee0e1,crop,,0.8425926818162327
cal_crop,e785f018602c1f8830853650,crop,,0.8572222406560969
cal_crop,28886c280c270eedd76c6e7f,crop,,0.8132306008896001
cal_crop,68f677c38bcd7ff67292da62,crop,,0.8195852062856178
cal_crop,9e19dc41588562fc75975470,crop,,0.8075097368116007
cal_crop,dd9096c99cacb7a74c3b5253,crop,,0.8850967203842062
cal_crop,c8641f1fd004c3f3663a1a0e,crop,,0.5815410790973321
cal_crop,419c108aab62392211fbf7eb,crop,,0.8942858202866668
cal_crop,a401d60424649cc6e63f8c21,crop,,0.5088997403388913
cal_crop,1d71bc5587b05a8a2d1e97e0,crop,,0.46431812531879113
cal_crop,b21215c8159019338fd90d71,crop,,0.9061751631693815
cal_crop,22504bd77c50197ca63f81df,crop,,0.9131645297176337
cal_crop,85e452f48c1b1dff44c6bc74,crop,,0.871051684568229
cal_crop,fa23ef206f21d6d4c5d8f126,crop,,0.8775986013972759
cal_crop,fc9b1305815fa89135e434ab,crop,,0.7879199427091702
cal_crop,c7914c4a792f9243c7d74fe3,crop,,0.8379773059400544
cal_crop,3a174f099dbc53f9f3b98e93,crop,,0.8864123242940769
cal_crop,d859f6bdf2a684ec9dc0262b,crop,,0.8360634378365951
cal_crop,6fb252b50a28ab1b0bb91f4d,crop,,0.84998689645276
cal_crop,918a02274240cf89d518757c,crop,,0.8991173990865307
cal_crop,08fc04cd82a979d1e3202579,crop,,0.8864026013873009
cal_crop,e7f8679bd559f29e9daf41f5,crop,,0.8880359570227881
cal_crop,d49beb936c383c9af12425ad,crop,,0.8688023683907228
cal_crop,13ce0a4e06530beda779803c,crop,,0.8893659093409972
cal_crop,facf0c2935ba04ce0707fc79,crop,,0.8981557789501424
cal_crop,0b0175b08bde0c720d59b512,crop,,0.9068669211411741
cal_crop,df722a1b8a4ab4e0fdae4113,crop,,0.9004824245908665
cal_crop,d282354f802681a0854f31a2,crop,,0.507016750074079
cal_crop,e422e50f68238d666194a1ff,crop,,0.7445010070827743
cal_crop,0055fed3e5b78410a722205a,crop,,0.8232965897426988
cal_crop,77bc7dfe693d277b5f4dd71a,crop,,0.9091827039071989
cal_crop,56ca285180fdddaccdbe01b0,crop,,0.9114826566067687
cal_crop,6d689c40730c669c62da2354,crop,,0.890922840064962
cal_crop,f303ee17709a96e34994ee97,crop,,0.8611583070549621
cal_crop,abec58aa931a35451739789c,crop,,0.8863122364075766
cal_crop,c45d2778905b296b53041704,crop,,0.6149298467186057
cal_crop,0e60942f0874be645d628670,crop,,0.8816951667287434
cal_crop,34ebe990cbf32ccd17d7e82e,crop,,0.8111872509382173
cal_crop,d88f32538cebf406b11d6712,crop,,0.8569605154797438
cal_crop,e4bdaed315345a07e9b645e8,crop,,0.7889114706830564
cal_crop,e649c03ab4cf5eec6f6c42e1,crop,,0.8337450450440407
cal_crop,92dae5a966032e0bf08760e8,crop,,0.6849611330923951
cal_crop,0faa81e239844c9fd867544e,crop,,0.8515908906485729
cal_crop,b85da417352c2e97b9e84831,crop,,0.8198276204693394
cal_crop,25d9231854ce46e00ce9c4c8,crop,,0.8376781784197672
cal_crop,235f6d1a19de79dbc24dc023,crop,,0.8059017805392918
cal_crop,1b2b616d732b3d14e8af0088,crop,,0.831848183129693
cal_crop,3291d7815a35dcbb9d876776,crop,,0.8322400688504069
cal_crop,d164ec24d268076b359979b2,crop,,0.8490889206939755
cal_crop,3c63212689436c9875044b42,crop,,0.8344339169070758
cal_crop,a1703766ccac4846fd4ce206,crop,,0.8517514258774
cal_crop,67de3c7fd09a6cee6084744f,crop,,0.8407321145491289
cal_crop,37fe7670fe8d4f705b98675f,crop,,0.8203608052705742
cal_crop,09085a5d3fd3d6ad1eafb4e5,crop,,0.8841884465375586
cal_crop,721a50bdca825ea8ff754400,crop,,0.6181535722024616
cal_crop,6adc1afda2368a7dbb15055e,crop,,0.7472575518885013
cal_crop,a2aa3e2e6b5e54c2730c8eac,crop,,0.8940555651522702
cal_crop,c94fb17950208ac3315dd91f,crop,,0.828933766540365
cal_crop,205288cb921621647e4b532f,crop,,0.9016538080543486
cal_crop,d9123ae81f2c45f835438baa,crop,,0.8729941311747039
cal_crop,58a7e8b5cd7beeffd5a3450f,crop,,0.8397942095448554
cal_crop,94157790377489734b42994f,crop,,0.8447914082595813
cal_crop,5cf1144eeb02f182c6ebb49a,crop,,0.8162265444766598
cal_crop,b6ce30c8c45f54fd36e6ee4a,crop,,0.7968606117508672
cal_crop,cf87e9566dd1d36503633f92,crop,,0.80197578747115
cal_crop,04c17d70694b2baa962962f7,crop,,0.8549385455998885
cal_crop,463c52e9c88fe62c3369479e,crop,,0.847355790871545
cal_crop,d97052e0d6f1652a149452cc,crop,,0.8428543046429975
cal_crop,b5a3fc6795df5dd6c59ad103,crop,,0.8727168388353586
cal_crop,ef7090a634e7b79bda66e48a,crop,,0.8795811374983767
cal_crop,12c7f17805fc59b9953f9f34,crop,,0.914674269464969
cal_crop,317126b6d355538c2043ef8c,crop,,0.915086418464287
cal_crop,61a6b42e81024560a47c44fe,crop,,0.8822045686288755
cal_crop,cb3cbb3b2b480a37028bbef0,crop,,0.8668489049051127
cal_crop,41b70bf864625f8fafbbad5f,crop,,0.8516214575323084
cal_crop,1ed8db9beb863d4c01cf1f18,crop,,0.8511800081400406
cal_crop,899a3da56c5bf59eeeae5a52,crop,,0.8757754207502064
cal_crop,f66b9d0b9796195129d31e47,crop,,0.8631097672803176
cal_crop,8d2e4ed0e383adb62e4a7ed4,crop,,0.8602757192014691
cal_crop,3a5fa7c54ebab4c4e1bdb4a8,crop,,0.8955999466566822
cal_crop,e3bc2455f9c3d5d32e10de07,crop,,0.9020718845276041
cal_crop,57bd861d0004b74f0ed11059,crop,,0.8838092847743217
cal_crop,509463278cdbcd8be18eb173,crop,,0.8851825384078895
cal_crop,c298fe53456e5611798cd0d6,crop,,0.8542255258684437
cal_crop,8e37374b64301fdc3eba3dbe,crop,,0.8699493163971227
cal_crop,d37601a83f260a035cc241ca,crop,,0.8573094852843404
cal_crop,0fb54d91cc96c29932f928f0,crop,,0.8763981648916375
cal_crop,5d6ab3ea8489e1f1b37971b3,crop,,0.8901418208229062
cal_crop,b82697f25b333f871e3471fc,crop,,0.8441148047742694
cal_crop,442b56283d1cf74163841b78,crop,,0.8210050943513563
cal_crop,efff669890f751781f34c3db,crop,,0.8900236053620476
cal_crop,1130ee49ebac98266c0dd226,crop,,0.8819474831688345
cal_crop,9655dd49459ce43760914fa4,crop,,0.9032040550799912
cal_crop,7965485d5d3276177dfbcf86,crop,,0.8699277691083849
cal_crop,63b7903e2fba705dda487b45,crop,,0.8698366024736559
cal_crop,d18adbb7f5a344c4f94559cf,crop,,0.8685753823871861
cal_crop,5cb96ab8444982345eacd970,crop,,0.857279862018461
cal_crop,33a90191ade0dcc7d348f411,crop,,0.8733077457906452
cal_crop,c0018075360f3e6043ab096a,crop,,0.8499162236161176
cal_crop,b10d67215770ecef26b3cd9f,crop,,0.8733548157642093
cal_crop,3ce3675d5f86de452eca779e,crop,,0.8589341025862187
cal_crop,e705e8ab16bf9e50a966cc9a,crop,,0.9043022993126113
cal_crop,a6cb457eebd6a12a55fbaf4a,crop,,0.8880227653939524
cal_crop,5d654ba80fee9f097aea0efd,crop,,0.8683371060147963
cal_crop,58f2ef82302fc9301b554fbb,crop,,0.9131720483731556
cal_crop,7bd40cd1f794167ccccf712f,crop,,0.8744971520946683
cal_crop,3f3ea99c5aff09773ddb149e,crop,,0.8720544113381546
cal_crop,45b80170e9f2b1a0bb3c18e8,crop,,0.8436181728716106
cal_crop,d398db4759ae9de6786408b4,crop,,0.8521525130558301
cal_crop,000cf4851e7a40e1b772948b,crop,,0.8419471611436191
cal_crop,74cfa577031dc5495bc6b6b4,crop,,0.542519233299214
cal_crop,0f3dcac3d8e951c1b6d81db9,crop,,0.6549971630616723
cal_crop,6fb8a35948e6cc0a1b9cdd5d,crop,,0.766467979097758
cal_crop,c5c83997565175fda4486909,crop,,0.8979015026971898
cal_crop,a8d8f40dd273a9ce11fec5c7,crop,,0.885592569626855
cal_crop,f7016070762b1cc5d66605fa,crop,,0.8937473029736027
cal_crop,13c8de8dde4a29469b07e15c,crop,,0.727082298663074
cal_crop,cb92aa9116e03f57148e1f25,crop,,0.8415500257324336
cal_crop,dca02811b9a5e7a2e259d180,crop,,0.8434725883252266
cal_crop,ce6f4ffeb6d7bb9311553613,crop,,0.8031926832064517
cal_crop,1e2a1f306ad828c0e4b2aa6c,crop,,0.6034420995858426
cal_crop,53a5738085556a6baa35478b,crop,,0.6342508444858302
cal_crop,8795604f3a772f9c854cb411,crop,,0.912160466549103
cal_crop,31ed4482d3e58163ceab144b,crop,,0.8767875005377351
cal_crop,02e6d6148ad3db36a9c1cb2a,crop,,0.9148127126725706
cal_crop,a19683caeb4d4aaf6a6706c6,crop,,0.8130752900753112
cal_crop,312a8f30614bbc0740bb02ca,crop,,0.9112749003313145
cal_crop,3e35fd5741fe1de8773f1d50,crop,,0.6006153683666354
cal_crop,ba9ba63f68605555081ff109,crop,,0.7039330372699458
cal_crop,66082b65babbc49a1f05e9a8,crop,,0.8135826091970338
cal_crop,dbabf791d09d0917eb673404,crop,,0.8658489395176395
cal_crop,11b419cabada6e442e5d01f0,crop,,0.8175308868492427
cal_crop,dfdcc032d3dd23c90280d7a9,crop,,0.8229764468051016
cal_crop,e879729a5e1b7a60b088a058,crop,,0.8263630118503259
cal_crop,b630f1b03f47bb038d245264,crop,,0.8328941976604256
cal_crop,71d5d3c8c47f7fb0cf56c6a6,crop,,0.832007126106638
cal_crop,991864c70ccc57913cb822ec,crop,,0.8134144796626057
cal_crop,bc88d49bc1d61285851c3157,crop,,0.8463391274881593
cal_crop,6b86009abe128ac1d49fdf75,crop,,0.6823388210397217
cal_crop,c6871939ddebf7fd8fa8acb1,crop,,0.864799515825594
cal_crop,063673fbc583fdc8f5d72c0f,crop,,0.5728193650623464
cal_crop,16fc22cdc360bce92baaaaa7,crop,,0.9080033167515991
cal_crop,1c25f5a46323164d1b34a721,crop,,0.8448919007445183
cal_crop,9f064b96ba574bf94b6df4c0,crop,,0.9105991516668221
cal_crop,973f133554c73af8f29804ec,crop,,0.8906078767547304
cal_crop,d2c24e21691f13f519eea527,crop,,0.7934078094307008
cal_crop,7397092dbec593b3cc79f206,crop,,0.8275738163997329
cal_crop,eb60f8abfdb15049d2353ea9,crop,,0.8023960778415559
cal_crop,7abc5a3da8d831731fc783f0,crop,,0.7972654052595132
cal_crop,3c7eb874fd41204250fb0792,crop,,0.9159264606662038
cal_crop,6d7ddcc23a8d7bc39551496f,crop,,0.9099174929525502
cal_crop,69058502b01e1895eb90c209,crop,,0.8147757921785652
cal_crop,a68ce303501ced06b5992229,crop,,0.8564822756264331
cal_crop,e2940cb603cd2dbe16951bb9,crop,,0.8369760632236246
cal_crop,42b11899dfee2c2e59842c89,crop,,0.8862237468968621
cal_crop,dcabbb5556e7e0f27fb71c64,crop,,0.9129846884457741
cal_crop,e3aa8be8c3345d292d493ab4,crop,,0.9088199924932773
cal_crop,fcaf521b983f8573d1121862,crop,,0.8558443576420736
cal_crop,f3d5cee01d141f6dfc6e878a,crop,,0.7992177800097304
cal_crop,d8a5f3305833effcc47e27b0,crop,,0.8448736433078969
cal_crop,09b53ce8c98b1c4ec934c11a,crop,,0.8404960346337307
cal_crop,0a761c4b719fdeb05819e553,crop,,0.8152254661173739
cal_crop,bb58293cfa464cbf385ed13a,crop,,0.8116018770422374
cal_crop,6cd263a79dcb20077b02ae37,crop,,0.7975765726246556
cal_crop,ea0b68cb63dd8343f84029d3,crop,,0.7857059385425531
cal_crop,c6016f1797d49318aea7b2df,crop,,0.8039347332220695
cal_crop,e6d0f844b574b1e07560a18c,crop,,0.8046484013735563
cal_crop,474765516f11ef53f7036c3c,crop,,0.8152395516189149
cal_crop,21d4f4815f6c4112b77a81fc,crop,,0.8366564437334711
cal_crop,b27c68330448685358e9dc8f,crop,,0.7971501665062449
cal_crop,6f91a86dbdfdd05c6c2c680d,crop,,0.7975923748961897
cal_crop,5f53652a3ce2d79f3f2ae0ed,crop,,0.8847152011646674
cal_crop,6864a5930c9271d1fd890e88,crop,,0.8874904907393135
cal_crop,40ace059e0cbcb87e0b20d9f,crop,,0.9119889482461577
cal_crop,fe5b67145d743c4a155957b2,crop,,0.9077737663109013
cal_crop,8bc6edd857064989b36133b4,crop,,0.8906732596694932
cal_crop,9b0935403da7f03f6f41c8c6,crop,,0.8926203020598931
cal_crop,b171a7764ed764f1087ca6fe,crop,,0.8888032588882026
cal_crop,5773bb6b854e98f102050ff0,crop,,0.8994758501603689
cal_crop,b6c845c5a3a9b7023d3522a8,crop,,0.8876567827801344
cal_crop,a30e251a39745a87630f0ec9,crop,,0.8538435210405267
cal_crop,b7f88d438176e9beef1878af,crop,,0.8979906586337759
cal_crop,ca967472c0f3ef49c7944aec,crop,,0.8729750894474847
cal_crop,6e424fb04484dfd320c52002,crop,,0.880263511030822
cal_crop,fcb9abb0742021ef8bafdb25,crop,,0.8884552510960506
cal_crop,884c44c61ac2dad8057e51eb,crop,,0.8898461988865581
cal_crop,391f965ef0ed62edd68a938f,crop,,0.8911548676846518
cal_crop,680bf4a2c1917b5a4ed878c7,crop,,0.8951464231171918
cal_crop,a37adc5f521d06ca2db4f140,crop,,0.8903196244938315
cal_crop,fbac95fa9a4e6f71fb0f84a6,crop,,0.8354940562495311
cal_crop,83aff49e75060b5cd9ac919c,crop,,0.8745611264633052
cal_crop,3d6421274156605f849312d5,crop,,0.8805768307987647
cal_crop,104f238eb713861f18bd9a0e,crop,,0.872434792847784
cal_crop,950910eca3085e18ecfb348c,crop,,0.8799776793412469
cal_crop,54bb46e9d0d02237950197c9,crop,,0.8901941941068495
cal_crop,6bb1862082773d114e06b211,crop,,0.8541687943158471
cal_crop,6256d51a791952783ab3a0ca,crop,,0.8780450332920786
cal_crop,9fa17a231a5fe428e63f3f90,crop,,0.8720565747909244
cal_crop,cccec7b4a3e6a74738440ca6,crop,,0.878005573923104
cal_crop,e799263e58913343b6b8d054,crop,,0.8444494360484133
cal_crop,34feda1a88b919a03215688f,crop,,0.8671710677304464
cal_crop,cb3dfd81aafb327f07bcaf0a,crop,,0.830925842424559
cal_crop,0f4f269920641dbd4121b782,crop,,0.8526820395281914
cal_crop,1cf3578560998072543b6617,crop,,0.8672259031005759
cal_crop,d4a4ee61573e97ab6b59c317,crop,,0.8495454460475926
cal_crop,b5d54b7a741a2678cc789242,crop,,0.8516580508539245
cal_crop,22b0a3df8d9cac36472c8f18,crop,,0.8649114064654632
cal_crop,9449195648e81cf244aac6a4,crop,,0.8544779880008803
cal_crop,500a1296751c7c51bcf0d0b8,crop,,0.8426879583665355
cal_crop,99b19db8e64840b09e834012,crop,,0.45275254713488666
cal_crop,786072d6a7a2b328152038dc,crop,,0.5429618632788002
cal_crop,6c5b272d83d25bad78ff5e69,crop,,0.6421884232290009
cal_crop,9ca1a9b088bdbd9d595d426e,crop,,0.8043446155238834
cal_crop,5e355bd7b24c6b71d5fc5857,crop,,0.8389167728668283
cal_crop,ea1a63e8119ec95e9fc92029,crop,,0.8489862980616861
cal_crop,ed04ef0c9c92990cd22c0976,crop,,0.7443404648403825
cal_crop,7220b63b64484c53b40c0594,crop,,0.7826206845430486
cal_crop,b6c6ce433d0ee8e1791b5909,crop,,0.8456616063045659
cal_crop,129c17c99307c7e9f319972c,crop,,0.852211918672399
cal_crop,9d68ce6c8c178da5fa7c3082,crop,,0.8093693789625712
cal_crop,85c82e16699e344dfc544ed8,crop,,0.8339053013489237
cal_crop,751e87419c8b9495e7ed67eb,crop,,0.8977496087008959
cal_crop,c757e82ac53495616ab9aa18,crop,,0.8100398182854734
cal_crop,3e176fcc4124dfeb0774b9e6,crop,,0.9300000268076988
cal_crop,c6f81970c42af97335c71545,crop,,0.8737351287676837
cal_crop,0d51ecf15a721a1e9f6f6915,crop,,0.9176404234485005
cal_crop,8fa00191b298dafd4909e02f,crop,,0.8670592940297904
cal_crop,8d42fd0c16d3e99949ee8e03,crop,,0.9070977178481507
cal_crop,e19028bdfbd8a15637696ad3,crop,,0.9004217744773066
cal_crop,a3c276f2303f38325cb92362,crop,,0.8569925248267843
cal_crop,e0cf8920a7d29f854cdf3088,crop,,0.8536570540824148
cal_crop,f1877705ee2da39ad3fade88,crop,,0.8829184570072558
cal_crop,80898a4e35b0a2535300f983,crop,,0.8856793319994987
cal_crop,72f25bb647e76650dafc68aa,crop,,0.9223595386305633
cal_crop,eb6d5e2c094ca729dffc0d1e,crop,,0.9181195743772183
cal_crop,6601c27a228cdb47b3597c5e,crop,,0.8724562280647997
cal_crop,feeaf2292e4de6542df40047,crop,,0.8889752386774065
cal_crop,93f7f16182df79eef4f325bc,crop,,0.918595725730145
cal_crop,6baaa51e93255012520d8b01,crop,,0.8344174559374484
cal_crop,edb1c9e3cb826758f2ed6367,crop,,0.8809359746250428
cal_crop,0476b60e49d59f6b92e047fe,crop,,0.7902714682787204
cal_crop,e882a53ce6ba6c931082c1da,crop,,0.7892811364338773
cal_crop,69b27ff32653f5447f114820,crop,,0.8156178779629684
cal_crop,b15f55f8c5800ed50f6c2106,crop,,0.8134781570522327
cal_crop,4b2510c4da1d78f2f1cc4841,crop,,0.8039860007782212
cal_crop,1812a59195e86ca4d4075483,crop,,0.8036351746092084
cal_crop,b6eef97fbd5673a924cb4104,crop,,0.8091271568839635
cal_crop,6237bc0c644be565d3014555,crop,,0.820018405749108
cal_crop,e00db81df9c862c707f7006a,crop,,0.810207137639822
cal_crop,bc4e7b99bf67fbb83a8cc970,crop,,0.7702171572620534
cal_crop,8a7d6200a79a23984f8bbc53,crop,,0.8869355265099089
cal_crop,72d701b3a8b26e6687780bf6,crop,,0.86587272719163
cal_crop,30783ea8cceaf471c6cd4a8d,crop,,0.8779118298011546
cal_crop,81f29d1b95ca1ad8ba0a57e7,crop,,0.8577940281582367
cal_crop,96e9d58a9867156fc37b0f90,crop,,0.9291779102954615
cal_crop,5b3655e043ebcb9e79efbefa,crop,,0.8628440055876645
cal_crop,096d94c36ef09d76d9e11a5a,crop,,0.9194069560882546
cal_crop,ef06049597155cd2a2fafa65,crop,,0.8537241189510639
cal_crop,a4251719eca80a36598e2e4c,crop,,0.8715882252421999
cal_crop,6d872df3ba11da556ae5f69f,crop,,0.9014589651188063
cal_crop,58ae55ff1e90a375e4bd3461,crop,,0.9414677914155123
cal_crop,966e3c619288284eeb1b8eb8,crop,,0.8680632531766407
cal_crop,533eaa9b62a28827f993d8c8,crop,,0.8552002108583466
cal_crop,5ddabe84c521461543abd9e0,crop,,0.9053445077821577
cal_crop,52bce466074791ed5c7df562,crop,,0.896620230682242
cal_crop,1e76e6edf04d7e477351be25,crop,,0.8708546739302703
cal_crop,f44a3c9cc57195419b6bdd06,crop,,0.8666892326558948
cal_crop,358da8add6b82b93f52715e9,crop,,0.9022315488838654
cal_crop,ea24a4856f1281ac3867a7d4,crop,,0.8805113882600079
cal_crop,a11cc97dfdabc3825c1308b8,crop,,0.8559376065349757
cal_crop,972aee9c8bc4b81b47043459,crop,,0.8055826487267386
cal_crop,3029dd920570c838d9f568d9,crop,,0.842750648897865
cal_crop,6f9d55ba3da1c2bea66d9ae0,crop,,0.8709231625602057
cal_crop,55d2f65e2ea56f8c2c985396,crop,,0.8521224740291379
cal_crop,79e4164a2c88a1ce508b6566,crop,,0.8999228224568988
cal_crop,1c0b965d3f808977779c00ea,crop,,0.8520229341003588
cal_crop,57382013abcd30867b30eef3,crop,,0.8554785783788206
cal_crop,71cec0cfc8cea77239177471,crop,,0.8619166711345637
cal_crop,0942b4631c7570a4e7cf28be,crop,,0.8492477251468898
cal_crop,56cdf4566ea1a0bbd5ee7976,crop,,0.8566311615128774
cal_crop,9211d4bccbe91ebab9e4b504,crop,,0.853038319335136
cal_crop,fd3c1a3850ea51ce2715fa44,crop,,0.8159589502926418
cal_crop,47cc90432dc85879de833218,crop,,0.8711796892437521
cal_crop,ce6f2ee06044cd2bbf461848,crop,,0.8461117753275076
cal_crop,3f009f9489928f2ae4f5d889,crop,,0.8692358163204984
cal_crop,73b59cae200a1b74dbeb60dc,crop,,0.8936348670364135
cal_crop,8d814d0d3fff07f8138e515a,crop,,0.8029763498342791
cal_crop,98debf016076c2ac7f0b30d8,crop,,0.8386564428436212
cal_crop,d711ca09a7f32e652a911116,crop,,0.8826247137645502
cal_crop,0468fdb49859c566e5c91af4,crop,,0.8977218728698413
cal_crop,cfb580f9dda42f8c9e4d32b1,crop,,0.833340516204994
cal_crop,30e7bf5e2209608816f1b42b,crop,,0.8820976257692108
cal_crop,5f1e0653b5a9b5fbaf69c699,crop,,0.8357981378380628
cal_crop,f0dbfef5ffed92fa68588e9c,crop,,0.8521468050971195
cal_crop,023d2171776d76e3cde0e950,crop,,0.8195495786379625
cal_crop,6f7857b48375e2a0aa1568ce,crop,,0.858317485628056
cal_crop,383abf8640952daf1cf17230,crop,,0.8516353291768071
cal_crop,4efb98c52cddb3f759670e44,crop,,0.7656928600847555
cal_crop,de0cbc7735fb9602f8dc0254,crop,,0.6120412719407848
cal_crop,4f3f664d44fb13b59e438db2,crop,,0.8493582970120659
cal_crop,9d7d6d1b333ced601732225a,crop,,0.8919863208435496
cal_crop,a95338443d46c0e6d5f4ed33,crop,,0.8372080335241203
cal_crop,4178b1fa683855e266673642,crop,,0.7369292198837015
cal_crop,039faa9475787092c5307c2f,crop,,0.5152091467385396
cal_crop,9b6409398ccc508a4b07d4d5,crop,,0.8152364922917096
cal_crop,74176f4b5603956f8e214248,crop,,0.8809072435311243
cal_crop,63940ae8efc0ca66fdd5f3c8,crop,,0.8396460596462764
cal_crop,97b0163b53e1a00926c710a8,crop,,0.5064100363844612
cal_crop,bb5baf2cb6eb8068fcd9ccbb,crop,,0.8491069818094887
cal_crop,618b918bed7acaabea2871ca,crop,,0.8884590268267927
cal_crop,65337dd969a8c6d3e3ef95ef,crop,,0.8630999011936664
cal_crop,5c3bdf96dfc159632dd7f2cd,crop,,0.8825304662196081
cal_crop,5a429fa26b3132462fc4888b,crop,,0.911307525439294
cal_crop,f4933469be2addba2c7e34cb,crop,,0.899152187179664
cal_crop,ce44fe8a4b5ce7dc7800c716,crop,,0.8478250165711759
cal_crop,1ac61af724068b1a92782c55,crop,,0.8616136177697817
cal_crop,9448c87cd1790dc6d7d2ff45,crop,,0.9080111674586157
cal_crop,150630b28214828de99075df,crop,,0.9138080465527935
cal_crop,91b1934e27a32edb66262786,crop,,0.8889461171992953
cal_crop,938a4492cbca6956ccdf3681,crop,,0.8861617765315618
cal_crop,1d0125b20b5de8c7b00ee221,crop,,0.883497402804824
cal_crop,392c846b9e119c6e64a4e876,crop,,0.7639037568283912
cal_crop,5074de97d0e932c40196b151,crop,,0.8251480602131732
cal_crop,f9927d2a8f09b07544c75114,crop,,0.8789974318597609
cal_crop,1f3c7d4ab54c031b58a94b82,crop,,0.815017068469464
cal_crop,2440e4b3c07e2496841be015,crop,,0.8212321468129339
cal_crop,c52e32c0c734ef75b5b4ad99,crop,,0.7822787561826959
cal_crop,85d8b3aa6a769929211b8be3,crop,,0.8848568925229858
cal_crop,d74fde8d6ad646540ef94ac1,crop,,0.8784041034388906
cal_crop,c6b133a5bb9b6ba91daa7372,crop,,0.4038634907060027
cal_crop,ccef830074a9a0d1b5efcfc7,crop,,0.5425463079239121
cal_crop,515deb1cdc9e072f78111e08,crop,,0.8606712068734933
cal_crop,506f47f2259295d816c620d4,crop,,0.849315038333224
cal_crop,0fed8a0a7382dbde6131f238,crop,,0.8147432208850867
cal_crop,29ec858d909234c317aa2ba7,crop,,0.9206366518627115
cal_crop,e1b92f0c38dc5f0326f917c6,crop,,0.9021273017689553
cal_crop,458579105a30373b2f84a8ee,crop,,0.9163038487660564
cal_crop,a44acd5d21bcb1705848640d,crop,,0.9007477765783329
cal_crop,226fc5587962e97e569e9b49,crop,,0.8917912602263316
cal_crop,bea1f925c5f4d902be6982d5,crop,,0.8892717026099712
cal_crop,efd4f6974f8ede48ca835807,crop,,0.49687443417228033
cal_crop,a8d0ec00b45f123be23a58be,crop,,0.8577077744627545
cal_crop,6171df68031105cc368cfcd6,crop,,0.8034882193235673
cal_crop,4e3b0c69238f5a66836f6524,crop,,0.8717323477469091
cal_crop,90009e89e1618a2d78b0fb4d,crop,,0.8016010722919449
cal_crop,79b9c930dbffdba62215816f,crop,,0.917049270787498
cal_crop,1621b8a30ac8d86569b8c3e8,crop,,0.9120135004688203
cal_crop,e54430c1630df61d59d125b5,crop,,0.8527442733003363
cal_crop,ddbcaf7feaad787ea7dbb9f3,crop,,0.8810587179378657
cal_crop,2ce5e232200cadf6826577c4,crop,,0.8250447880668939
cal_crop,0b07c659153adaedb61ba10c,crop,,0.6277660378256976
cal_crop,be79c7787e1e7bd365cc7e35,crop,,0.8741835474159648
cal_crop,ba8e842ce92226b738b2df52,crop,,0.8417297154852138
cal_crop,6d9a3bef6e6999df7fa7f7a7,crop,,0.7239430622165611
cal_crop,6df554a5d23136bfe4acda19,crop,,0.8277003426709757
cal_crop,8dc7e8cde6fe296a9428825b,crop,,0.8613797781065614
cal_crop,96d57106fce69bbd974c89be,crop,,0.8386728450771014
cal_crop,7cebcb0187c83b611797a76a,crop,,0.8129927240852561
cal_crop,4657a4689f6a902a135ce217,crop,,0.8495297626718598
cal_crop,199affc00df40c7ca5b030e6,crop,,0.7859039462521413
cal_crop,872a90dbe90c128489bde54e,crop,,0.8801260905044724
cal_crop,3b9bf42a63099f79651a36f5,crop,,0.8538642766363053
cal_crop,edd66e3f4d2be7b3c2670596,crop,,0.8386757721809138
cal_crop,b9ed38b7cb89d930f7e0694e,crop,,0.873966429275294
cal_crop,f2d774b0dd8e1fd4c709c18c,crop,,0.8738155306868247
cal_crop,c6447ab1ccc2e868b846d7af,crop,,0.9433065674034171
cal_crop,423b4bc7ea586dfb400b2b5e,crop,,0.9716630939074672
cal_crop,4155aef316ea11d71bcb9f31,crop,,0.962078321957103
cal_crop,5e350e84dc742141836769d6,crop,,0.9674525045195186
cal_crop,919291ad5430130e8c48a7fa,crop,,0.8733211132648689
cal_crop,cb9708b5b29abadf8c9f285f,crop,,0.9651288395271272
cal_crop,47e702b40d0714357fe7eb50,crop,,0.9338701207976668
cal_crop,5c5f81a8a59a22c130f71e21,crop,,0.9664575624795173
cal_crop,51d00ced3884390f2713577d,crop,,0.969451709800749
cal_crop,45e0e0e6d15e792287c722ab,crop,,0.8811357932941638
cal_crop,0d3e5e129baa06471945dbd8,crop,,0.8308328097021598
cal_crop,69535c98379ce315b19ea7bc,crop,,0.8278925254780902
cal_crop,6474ce1039c4620615b9bf12,crop,,0.8561195384001027
cal_crop,305eadc575bfaac456175146,crop,,0.8470672627619403
cal_crop,cadef589826728feb28dff4f,crop,,0.8297604957263702
cal_crop,1885a1bed05e0ebcca962240,crop,,0.8643530556154689
cal_crop,359a4080b5fb214a6c44dc6e,crop,,0.8159206564838718
cal_crop,1e379cb41e2e8cc2cbf7558a,crop,,0.8568141104794049
cal_crop,e2f42ba94106e5133cd0be2c,crop,,0.8143172012387406
cal_crop,689f14e7a1c04359a4c4ba2c,crop,,0.8260664124331801
cal_crop,7a9b2f09e0386483bb760eb5,crop,,0.845501107331749
cal_crop,8a1136f77787268fc9737a90,crop,,0.8515290752707785
cal_crop,683755897a54408a430df413,crop,,0.8337634752842329
cal_crop,e01c31510c8ab167a514a72a,crop,,0.8090300685335318
cal_crop,1dadca2544a7caf2835cb62c,crop,,0.8542170251930608
cal_crop,762319b288bf8774a79ed6d7,crop,,0.8571153766800441
cal_crop,de18a5b106d0981f2d87345d,crop,,0.8018033171329476
cal_crop,7b341eed41f0028785aa12e3,crop,,0.7119422780033176
cal_crop,a5f2ae6bb30c62bc2c0273a0,crop,,0.8804193382153973
cal_crop,cb00397066e61ca34d5139c7,crop,,0.9036526245278815
cal_crop,e473e6bf17a188e7859903dd,crop,,0.913814058660733
cal_crop,728ae4ffa90bfa270d01a656,crop,,0.9021717791598606
cal_crop,63b7f2f36223a477a244aabd,crop,,0.8993475538097866
cal_crop,701a1d6984e4e096144f3070,crop,,0.6785271445018586
cal_crop,cb65958384c733237bec99d1,crop,,0.8914429611710635
cal_crop,084cc012b9d05e6fb9c99651,crop,,0.4211303264561242
cal_crop,614b9d95e15fccba9fe0edb4,crop,,0.906823683374379
cal_crop,412b866c22c744a021de60d8,crop,,0.5001423546207747
cal_crop,5f44051eff62523b79004067,crop,,0.9107327118824153
cal_crop,e0924cde03dc17ede8ff0f0c,crop,,0.6258457925910577
cal_crop,9693f1c6f8c77288397bb48d,crop,,0.8679759155009734
cal_crop,3972508e877864c8384c553e,crop,,0.8967562596095702
cal_crop,2a9981f8004c275b46e8c90c,crop,,0.9114879393231065
cal_crop,e8153fea013dea770605dca8,crop,,0.9079189709640358
cal_crop,3ce09356d25c95b8e1166215,crop,,0.5248483160307006
cal_crop,8f0442d04d2373fb5a9abb51,crop,,0.8673918127113829
cal_crop,2b36f77cd3b3025d7d7a01d2,crop,,0.4536787652468878
cal_crop,49481f81f5fb11f8a8e4701c,crop,,0.9164832631157815
cal_crop,2919b5e355f651d957b6bcfd,crop,,0.9169917019416077
cal_crop,6d0cbf24dd9c5f8b742dbaff,crop,,0.773236333337437
cal_crop,37b83a705834686a2b912707,crop,,0.856274626119899
cal_crop,209ca1b61a809632ae92ee4d,crop,,0.8874551397524528
cal_crop,b2e79fc9267a9a84453a4f92,crop,,0.875817301666159
cal_crop,efe1a8758a9d6acd95226aa5,crop,,0.5877020540457608
cal_crop,48b43d89126e8159b87e7f1e,crop,,0.9235554865773956
cal_crop,883a4ae9f87ebb8dd516fbc2,crop,,0.5157398060762943
cal_crop,247a9861637dcf47837e1f6b,crop,,0.6512550088209079
cal_crop,deb91a1efe3dc782323f88aa,crop,,0.9050575122782151
cal_crop,32a459096f9ac3e6c8796121,crop,,0.9141213419775194
cal_crop,ef77c9297ad82ca83e182d6f,crop,,0.9134768794766213
cal_crop,e3527f26ad642c22e411dc02,crop,,0.7743371256708996
cal_crop,b284980aba04744e771bc719,crop,,0.7397164907572846
cal_crop,3789f1ae8d76864b61de59d8,crop,,0.9343177641213768
cal_crop,1e591d33eb906e9338fd49a4,crop,,0.9406158751000876
cal_crop,727b6dd5af914693cae46c03,crop,,0.8762219215444834
cal_crop,ae3cb99ab5befebfe84cc78c,crop,,0.8660483339738859
cal_crop,222eba8b1b057f74a8bb8778,crop,,0.9022847008361062
cal_crop,ab2eeb42f79c54902d72f1f9,crop,,0.913636330825852
cal_crop,2bf3780ae472d2bb994ab85c,crop,,0.9032311302798884
cal_crop,69d0b1592cb19cbe183e222c,crop,,0.8969285942497831
cal_crop,4d43d0b78e611cdec5d529c6,crop,,0.8757209702525777
cal_crop,83251c5384f3aabcb21e8952,crop,,0.9118600902563541
cal_crop,286f475ad9b2fb353f6b04ea,crop,,0.9095857562803545
cal_crop,d544fadd18281ed2eba64b60,crop,,0.8712087433287105
cal_crop,a353eff8dbb9c9656d014cd7,crop,,0.844188708146414
cal_crop,d23234224444cb3eeefd6502,crop,,0.888618907203574
cal_crop,0e76c7b344fdd09c75cef2ab,crop,,0.8382769248666162
cal_crop,6e42227daca0387338e23e61,crop,,0.8841649461443393
cal_crop,1ca99bd7a3b38874beec19d1,crop,,0.8885948987699263
cal_crop,ea08ce9f6cd8687612ade6da,crop,,0.8321450503988759
cal_crop,c8b731564fe7c1c618f5ad96,crop,,0.9144334164122658
cal_crop,40fc5c2f6ad4cc3e55a22062,crop,,0.8812758894139249
cal_crop,5236eba904f78d3e65459b9c,crop,,0.9211424344159727
cal_crop,ee41d41fa799520a9db9c2cb,crop,,0.8951019651228944
cal_crop,c0845c4d18333a1007adbcf2,crop,,0.8856606294355658
cal_crop,361d4a720c02111a33a9afe4,crop,,0.9406651057898994
cal_crop,3ed0186c8c010b590340412b,crop,,0.9405355237886783
cal_crop,e898712afffc3995d42cd890,crop,,0.9262924986727885
cal_crop,cc28b93679e8d9d4d275e5b4,crop,,0.9328150495148138
cal_crop,488433926e35c29c88b3e11c,crop,,0.9342638526441831
cal_crop,78579c705b6c702e46469bf0,crop,,0.9352239585113981
cal_crop,ac1496034a5557985c9311e1,crop,,0.9362505895460677
cal_crop,fd599840a4ef73919a9e52a1,crop,,0.9458246315967165
cal_crop,80aca41b1a10c499a8016030,crop,,0.9370140058810434
cal_crop,d175354d84fc5e58695c406f,crop,,0.9262608823914329
cal_crop,a6d4b5776d379bc814c6ce24,crop,,0.8864763581304337
cal_crop,a4ed49fda5dc9f1c207a64fa,crop,,0.8932644430074566
cal_crop,bc82ffb8fc6ec0f883bb1958,crop,,0.8771522652865973
cal_crop,8cc14507534aebb94441245b,crop,,0.8570148839799097
cal_crop,aadecf922aad4d2b52fd5392,crop,,0.8790475632425094
cal_crop,61b531c782ad2421ee8e90eb,crop,,0.8871283583562479
cal_crop,25125582782cfdd3e083c0c5,crop,,0.8491498825770405
cal_crop,c8e7125bfbe0ecfcb26d36bc,crop,,0.8941943480541221
cal_crop,5048efae2fb642d9d6a70ca1,crop,,0.8591512728150967
cal_crop,df660c404e097db8ec3086e7,crop,,0.8917089283840648
cal_crop,ff76b3cc9b2cad77abc0cef8,crop,,0.6887394773337644
cal_crop,56b43a5bc855526dfee85d00,crop,,0.886082324166288
cal_crop,37d0926c99f5974b17721214,crop,,0.8872035292349186
cal_crop,a06046fec02f180fda411e8e,crop,,0.8826524170858132
cal_crop,213e51a57e6f42a4fad30b75,crop,,0.880861572255852
cal_crop,a49409e0fb0df0240164c97f,crop,,0.7426498096057713
cal_crop,ccc3e2ab9d123c639bc6626d,crop,,0.8948924576372074
cal_crop,c0cbb31cdefe35420e3fd48a,crop,,0.939642952624404
cal_crop,b05e36af48a514030b89f7fb,crop,,0.9228679909242715
cal_crop,1353efbb7136c5340d92754d,crop,,0.5404905219719408
cal_crop,df3d97c61ad902b5727da064,crop,,0.9103714301497176
cal_crop,9d2d4e404301f5c5975c9a44,crop,,0.8866254153030665
cal_crop,a3bc41a7dc3f30bc155f4b34,crop,,0.5452115756347439
cal_crop,5a83d713e609a0768a39f0ec,crop,,0.5128564645233818
cal_crop,05be3092bf7930890b30bca8,crop,,0.895891415589023
cal_crop,6b9afb114a932ccb77a68004,crop,,0.41717968621709806
cal_crop,736bb6b9a84491773a3a071c,crop,,0.8979594735269361
cal_crop,724fe9174c9b57908e48ed9f,crop,,0.4686677471214174
cal_crop,56c465f708ca3e1fe72ed6ee,crop,,0.9051704361026724
cal_crop,981003814c4620b8300b20c1,crop,,0.7137667057711934
cal_crop,be40317ead95d19695744fd2,crop,,0.8614161349250458
cal_crop,53a8a2cf8f9e70741a84970c,crop,,0.866591019893904
cal_crop,762561d59c41875eb9ada122,crop,,0.5393646582518294
cal_crop,51ca72c0f94261e848ad7508,crop,,0.6625093130254031
cal_crop,4884d94fb73723c62e2c027c,crop,,0.832752595012948
cal_crop,060542ef196f7bc7dec21dee,crop,,0.8360963194288391
cal_crop,74d160a834d80095022d0565,crop,,0.8666767123327622
cal_crop,68959270339e0d3d29dc9ec7,crop,,0.6870517066781046
cal_crop,7502720a5bb3683a103d2f8f,crop,,0.8475343684039139
cal_crop,466c6b59627f3ce5177fef25,crop,,0.8487705547040003
cal_crop,f603425b1fd917d66b3babdd,crop,,0.8827408949373579
cal_crop,ffe743077af5659fe5377a85,crop,,0.8754635286823652
cal_crop,f028c117748d12215a5ed707,crop,,0.8260518754195714
cal_crop,4164637534abde8141272387,crop,,0.879038154979201
cal_crop,9c9fb2b53edaf799b1bf85ef,crop,,0.8845809585348036
cal_crop,f6fd3bc0e91102a07950eca9,crop,,0.867203462052181
cal_crop,80b192da700b8acd292b6093,crop,,0.774014298961387
cal_crop,abacb3cdcf6ea2eb824ecb21,crop,,0.8833203565012552
cal_crop,93162adf616887539360ce70,crop,,0.8106132110206583
cal_crop,884b2030a6cd87106d2e4e44,crop,,0.8732807257094216
cal_crop,a009d8154af6b5476675f4c5,crop,,0.9081371189483538
cal_crop,cd9d3ba4543de4b4ceb785b1,crop,,0.9289822281524287
cal_crop,1a0a25aa165b289e6d82417a,crop,,0.9117202644692549
cal_crop,8ff5ca55dbe9482e50cf6e65,crop,,0.9194142799408643
cal_crop,de48e3c7b910099d4a8e36b6,crop,,0.9289744362083162
cal_crop,69df785e724ff0c2d844ea84,crop,,0.8917117550633777
cal_crop,402ed598bd705a4859260b97,crop,,0.9194796523813672
cal_crop,fe452651b2e66dd2923e603e,crop,,0.9166007312957984
cal_crop,de73e09dc96e0bbcf819074e,crop,,0.8744569585401738
cal_crop,8bcd63914c13e165188adc47,crop,,0.9161300469430743
cal_crop,8beb0ef7fdafa7d58b963f47,crop,,0.9214243317469512
cal_crop,6a5a600a7a4c6251c65f67d3,crop,,0.9301245925350542
cal_crop,0f45a6fb659cdad7a3d9e23b,crop,,0.920009222687535
cal_crop,d23e3fde88897495394cbf1c,crop,,0.8988609639922231
cal_crop,1b9c5da9044d3d50ef4524ff,crop,,0.9149600848989885
cal_crop,1d14309992f7c8ad9fc2b363,crop,,0.915436456701662
cal_crop,e600d57ad548607ddb168eac,crop,,0.9258283878600037
cal_crop,37b71a059d4b97cc4cbfb0da,crop,,0.9348146740048667
cal_crop,026171f5b9c124f5d551c95a,crop,,0.9348185509833364
cal_crop,3edbb83769637819ee1c3189,crop,,0.9332647491434001
cal_crop,6f9e1066a2b9ee5a2183b4a2,crop,,0.9390472153054393
cal_crop,41e55946c044a93842478190,crop,,0.8955396126498961
cal_crop,1dbd9e4add1271ee1b6cf032,crop,,0.9151809993383345
cal_crop,3a052da85e25877cbc055860,crop,,0.9127119890897856
cal_crop,6c5bd385c2b54163ec2f1d9c,crop,,0.9188574235422224
cal_crop,3342ea3ef905f53635d1c14e,crop,,0.9043366449411976
cal_crop,130c95ffeab52235428ddfa4,crop,,0.8360601992420589
cal_crop,2717c44d3a2d28654607948f,crop,,0.9191627733545875
cal_crop,8aed3ac8de0f0a261d1fe4b9,crop,,0.9139803780304884
cal_crop,c8871812cf1d7ab1742bea78,crop,,0.9091877293535308
cal_crop,b9a1356e7e763d0594749ef4,crop,,0.9113022037959568
cal_crop,8995633ab93d23af93609602,crop,,0.8979276950330252
cal_crop,2d6baa9b2aba7f9699e8dca8,crop,,0.9192670527633159
cal_crop,d8cd936309d77cae67ae861c,crop,,0.9151461049381223
cal_crop,19fbef699661b27f4bea0edc,crop,,0.8924514022028226
cal_crop,42d2a3e4076ad7c1026e04a8,crop,,0.9178997065455216
cal_crop,ec84f7af4ea901927e563adc,crop,,0.9163279518815685
cal_crop,1e317fd3c7b9c547c90aa3f6,crop,,0.8832729422443975
cal_crop,0ee81e0f67e40b36604bd8ee,crop,,0.9165069307841074
cal_crop,93b9c51c5970f5af356de245,crop,,0.8596867566501499
cal_crop,64e1a1a6b885405a8a3b1c04,crop,,0.841606510945074
cal_crop,0855eda51ee348cdb81698cf,crop,,0.8544069195818106
cal_crop,2a969c92a05720ac8c146f5d,crop,,0.8156761318508097
cal_crop,30aa77d4bd9ad70f7ddf0bb4,crop,,0.8795662211451577
cal_crop,eee09cff751530ef9cf5e6c7,crop,,0.862687130580264
cal_crop,6ffb58ec6a3ff75e4ac3939a,crop,,0.8412521561675073
cal_crop,e49397ef1929fbaa40504235,crop,,0.8246693217922239
cal_crop,ee34716314e3db2a811832a1,crop,,0.8817022555549032
cal_crop,8c331c2fd7498de50d005854,crop,,0.8863423239160478
cal_crop,97a65cdc2a9f65b8fc097e86,crop,,0.5519967265233688
cal_crop,69dbf71a1721a5b32cff8b10,crop,,0.5812240051538551
cal_crop,a6c8b2e8bbfa601d4ae6f153,crop,,0.8498356433984336
cal_crop,80cbab22cfe595422bd08c7a,crop,,0.6663743556855558
cal_crop,07ecafc788637980843ea179,crop,,0.9072175161881467
cal_crop,9fe883b70ceff83a660408c6,crop,,0.9016836432590409
cal_crop,905939493df0c9f259027652,crop,,0.5239553924105522
cal_crop,5379e557503c4ddd493accaa,crop,,0.9019954004865339
cal_crop,f8eba75bbc7c6610d0b8da6d,crop,,0.875022282511162
cal_crop,83ab32e14c3556c00c904c62,crop,,0.8517361284705985
cal_crop,7d61bb212166b86dd9c50f6c,crop,,0.9133439482240036
cal_crop,f93f86cc3115880ea35926a0,crop,,0.8698693837667734
cal_crop,207a2583525f93df2ff5f6c8,crop,,0.7632263618658848
cal_crop,c566da96e4ae9f9d95b2fcea,crop,,0.8598939773709192
cal_crop,159c6347a7b8be9575583712,crop,,0.9162569283505708
cal_crop,e0c00dc110ecd80066d62cb2,crop,,0.574166701641408
cal_crop,d3835b9b1b9998bb9b9bd91e,crop,,0.7860301833581306
cal_crop,b53d394a1d9acc50cf113a6e,crop,,0.9605877779924975
cal_crop,6904dbfd36b1e10c6ce1814b,crop,,0.41556904957006363
cal_crop,557fd4a82765bdad30ead8a8,crop,,0.49383477727024877
cal_crop,b829b4fefb6bd5395eb53f13,crop,,0.8691832370572158
cal_crop,5c1dd88279a2c942f4fc160f,crop,,0.8987712525519214
cal_crop,ba7fb1880016fe95b98971a6,crop,,0.956297610018379
cal_crop,d515446097919cfca096f485,crop,,0.9170120146496581
cal_crop,1b8ef0ca2ddc79b78db0fc2e,crop,,0.9587023526898301
cal_crop,b6d85741ab5026b09e6ec9ff,crop,,0.9576601593597394
cal_crop,a59a5c04a66f13c6338a3a20,crop,,0.8717980942383495
cal_crop,f12b3a2b1794f011dd1b8619,crop,,0.80416521526436
cal_crop,a7e97b28d278c84bf18d97b3,crop,,0.8369023726172702
cal_crop,2e66adef8323f2a3df3f7ba4,crop,,0.8607703209003845
cal_crop,30c649aaca60379f0bfcfaea,crop,,0.9600591921156929
cal_crop,397c2859dfecf09ebfa2ad10,crop,,0.9599238546754326
cal_crop,7c43341b2a26531abd05f669,crop,,0.9609229799875909
cal_crop,37b91deb0bc07f15c9b8e118,crop,,0.9590540323238573
cal_crop,cba295721049e7f0559036f1,crop,,0.8490811159535623
cal_crop,e775e6d1a3ccc37373e63a45,crop,,0.8548156273350969
cal_crop,d4280657e00fe593600a6c41,crop,,0.8559473881378726
cal_crop,261420384fb0412e85cf2fc0,crop,,0.8359862354936133
cal_crop,2c88202fe0ba04585a60aff6,crop,,0.8365292367958128
cal_crop,740d40016613bb151e04b844,crop,,0.8588236450870612
cal_crop,5ecea56da0da5c0a7bb8d0e0,crop,,0.8456268679576907
cal_crop,411cecb8ea8d559f58cc5c7c,crop,,0.864468597799127
cal_crop,851bc366c480597ca09bd2e6,crop,,0.8557897894660129
cal_crop,d197f9210d78b543622c439a,crop,,0.8825612151300134
cal_crop,e5345f9f69de569ba5e0a96a,crop,,0.8796163019118812
cal_crop,17b543f723e647fa60ab2745,crop,,0.8530917830123422
cal_crop,6e42607f8c9eda0ec7270f42,crop,,0.8087282832867647
cal_crop,61ba4a0f9363d57cce0f93dc,crop,,0.8204067071359188
cal_crop,24e97283bacd1aad5a266bd5,crop,,0.8702936090554031
cal_crop,3d1205e1f1304a671204188f,crop,,0.862895598263297
cal_crop,2c316a31d191af564f1f0e89,crop,,0.8846089762473638
cal_crop,e40371ff175f0064eb80d7be,crop,,0.8773750697930924
cal_crop,513f09dcf150e2367b53fda2,crop,,0.9001984126550184
cal_crop,1220d44a2a27eb4bcad75fe9,crop,,0.8480268058571071
cal_crop,6acaffc7433d642bafa1d999,crop,,0.9022750760256455
cal_crop,90ad408dba79512558ba0c83,crop,,0.8775004514000492
cal_crop,180a5801b17c6d0070a4d087,crop,,0.8652426228034472
cal_crop,b98e1b240f09accd23bbac2c,crop,,0.8893828306597897
cal_crop,a30d8c38800ba1d653047bd1,crop,,0.8784308357407468
cal_crop,cdeeff02cc3e28c11dc1f1cd,crop,,0.887767153353684
cal_crop,a62db316d349888b93a393b3,crop,,0.9467065682724132
cal_crop,14303da0b9c768db8ec71734,crop,,0.9740245610017692
cal_crop,00db56f2613bc370f377f653,crop,,0.8927096021329054
cal_crop,ee591171c88cb939f21869ce,crop,,0.8911599175225143
cal_crop,61ba1bd872c25602fac1789d,crop,,0.8961852434048919
cal_crop,e80e74698cab4ced41658c9e,crop,,0.8704758947464264
cal_crop,d9b1d16cc99de63f7dfcce43,crop,,0.9534832973591333
cal_crop,71c59410b1acb3a6b617c3dc,crop,,0.9472795786998827
cal_crop,59d30612e7c9eb68c8487fbb,crop,,0.94596736155207
cal_crop,2aa20ab1f866b0d079c3e664,crop,,0.9513238071656057
cal_crop,3798102da37d8c8a252ba74d,crop,,0.9139289735746389
cal_crop,20241b53a7c686c70c095e07,crop,,0.9448931445433939
cal_crop,e30c0327f238b22b4cfd5ff1,crop,,0.968286132229886
cal_crop,622b76207040f7e40ffbfa54,crop,,0.9264905353877367
cal_crop,e9596adc4c23ec109ee7f7db,crop,,0.8942225521374205
cal_crop,cd1b87f884a2c73a02d5d66c,crop,,0.9107512035425759
cal_crop,0fac32fa6a31bfdbd83650ef,crop,,0.9012611806080447
cal_crop,34d56c8a931dd3e0b3d19a51,crop,,0.8935586790357992
cal_crop,9c236cdb25b0c9e9187fb65d,crop,,0.9035315157962349
cal_crop,006f58cca088f98b3e549916,crop,,0.8835070027664158
cal_crop,5a88c21d002a4496e466d058,crop,,0.9050800359371167
cal_crop,1ae47f3acb4f607b6f4364d9,crop,,0.9031074786538322
cal_crop,51503100f238f12eefd55920,crop,,0.8982588410339437
cal_crop,1293a14fef4d1aed5eca611f,crop,,0.8944430335741764
cal_crop,053f379bc425310f32a37c23,crop,,0.8978659867998598
cal_crop,75ac987b552503384edd849d,crop,,0.8771834840471362
cal_crop,8ef8f872e21fe91a606958f0,crop,,0.46026802446906706
cal_crop,8322f71120fbc73bea2f8127,crop,,0.8513782280936678
cal_crop,0e3f51665fccb05654b5e7f9,crop,,0.7583633569787319
cal_crop,00ff5260f9a5715326dc4cb2,crop,,0.9168440740309829
cal_crop,01210eb58c7d21d196ff367b,crop,,0.8734530258723433
cal_crop,d36a41fd1d39618e80f496bc,crop,,0.8834088648022829
cal_crop,497b9c7da6b9d8fb3cec2faf,crop,,0.8999462642162015
cal_crop,7d791eb456cf2dc58acb3c8f,crop,,0.920091280650405
cal_crop,fd7aeb3e1e69b3b6ef40d218,crop,,0.9451447473925492
cal_crop,4355e3b003147f46021fc356,crop,,0.9283756191125911
cal_crop,b669f425dbe1d6a59d200f46,crop,,0.9581775979123478
cal_crop,a42cb7e40e47dd50f2d9f632,crop,,0.9578039566331297
cal_crop,2d972d07968cec6832a9bf93,crop,,0.938578474398054
cal_crop,7277431160b59ed627ba0f44,crop,,0.9148789076759302
cal_crop,cff14c71fe78766aff2acdd5,crop,,0.9399825947709304
cal_crop,d50537903eafd138f7caf1cc,crop,,0.9104286940321021
cal_crop,c4e753eb3b2ec135631037d2,crop,,0.8617604175607613
cal_crop,7bc19608973cf65996b54b33,crop,,0.8674461493686827
cal_crop,e14c20ed0a321f2018f90fdb,crop,,0.8466073946336137
cal_crop,f60fce149a61dfd55e1814c6,crop,,0.830431560935938
cal_crop,2ba340bcf4a537eb406d2af2,crop,,0.8723030915468816
cal_crop,80439ee7ba624d60a6de8ebe,crop,,0.8430004274337664
cal_crop,f48f02e496ba6d677b694cf8,crop,,0.8582600622313427
cal_crop,0c375cbbcf6fab697e44ab16,crop,,0.871507495048961
cal_crop,40d099c6bd541ecb0aecc70f,crop,,0.8902782410899752
cal_crop,164e0320f98fdbc8a155be57,crop,,0.8707636802429128
cal_crop,db77733a62d267c23606ffc3,crop,,0.8966417235940682
cal_crop,973048f7d3348bc7c77365eb,crop,,0.8367874123349218
cal_crop,8a37da222c479c318046593f,crop,,0.8828531472743224
cal_crop,c2d5e962574116913837db1c,crop,,0.8930994758239555
cal_crop,03bcef3ed3cb0dba55dcecd0,crop,,0.8515255218841081
cal_crop,9defaf69246a41f3d78fa157,crop,,0.9215625898871623
cal_crop,2d5ecd60208c167bcb81679e,crop,,0.8872571299620133
cal_crop,57406dd7198ff1ca8c052da6,crop,,0.8593024444400625
cal_crop,4434a01fed6c5d1fe1910bc7,crop,,0.8682069830579924
cal_crop,6227eeaf7c5887ce57de50ce,crop,,0.8168311452076016
cal_crop,4c072aa2212c27293eb7916e,crop,,0.8825879635791793
cal_crop,cf62a371a46e4bff622f70cd,crop,,0.858984149745898
cal_crop,1e96076cd8fde930f5b5aa3f,crop,,0.8989694672681439
cal_crop,a0526194ddc80c212a7557de,crop,,0.8866507208897458
cal_crop,a91cf117d563059c578b4b4b,crop,,0.8839257676848885
cal_crop,cf67e48e1df9070ad58535da,crop,,0.8959383587653137
cal_crop,50e49ca554d1f5b30991dc89,crop,,0.9194752471486499
cal_crop,50e1b79aa85015fa19a8dae1,crop,,0.8924802108339258
cal_crop,9f7d1d98b285d640470ac753,crop,,0.8874623819215576
cal_crop,4c694031f962815a6fb4090e,crop,,0.8897538588224758
cal_crop,68d65d346e44fb3b4f6345db,crop,,0.9250560887083371
cal_crop,95d09a1aa595e6abdd4bebb1,crop,,0.925363710978922
cal_crop,d15d3508d6dd0860455a021b,crop,,0.8823900863250194
cal_crop,e633969d36d90d6555a100d1,crop,,0.9318041327974298
cal_crop,c73a16184d662890d02a7004,crop,,0.8812147352492239
cal_crop,d5fd9f8a07db72d9ce980678,crop,,0.853805061594754
cal_crop,6fbd7d6f3009250f197b4ee9,crop,,0.8784378917843897
cal_crop,e102e97aa9fb90e54b519502,crop,,0.9219165996365981
cal_crop,b9ad4a9b977f4024e79ed1df,crop,,0.9133418461871248
cal_crop,6edaeae069662ab38a20d739,crop,,0.8655960632024978
cal_crop,e1c5b5946ab3c6be88be174c,crop,,0.9178877041449074
cal_crop,9b18c1eca326cb1585b82e53,crop,,0.9305297274947428
cal_crop,ca5b8de33c6d1c6cfc25c019,crop,,0.9160035924488976
cal_crop,dbf55efbdc9a59679bc0a629,crop,,0.9253896991084402
cal_crop,24b492255904ea9086bfb590,crop,,0.9139308572175305
cal_crop,f40563504bcabee460a882ab,crop,,0.9313949956293527
cal_crop,a525fd4d77ac8d9015f887ec,crop,,0.9085498604695424
cal_crop,2507669a498909a56504db23,crop,,0.9189158297979434
cal_crop,90140219c757167e221f678d,crop,,0.8972681055279819
cal_crop,cb8cb75cd904f7e98abd260f,crop,,0.8996340627914248
cal_crop,f785b6459093ea334adbdb6c,crop,,0.8871938146113361
cal_crop,9b8706d9629c985e09297069,crop,,0.8948778225525068
cal_crop,7f4592f673ce8e6fa84f04cc,crop,,0.9027161430562295
cal_crop,2c4de9f8942ceaa63b206fac,crop,,0.9205183789760525
cal_crop,a906d70340aa29d2eaf28a22,crop,,0.934644058586366
cal_crop,884e472807ff74fd83184ec8,crop,,0.8379190146926978
cal_crop,86d54fbbea6c72b914802474,crop,,0.8342730824892682
cal_crop,3b45991ecf5646a88bd619ee,crop,,0.8729599817309419
cal_crop,932ddd9b0efd86a0e77e430d,crop,,0.8627165832433142
cal_crop,f5c59248d574cd711cbdcaca,crop,,0.8629686631180328
cal_crop,5e2058e9756a046690316843,crop,,0.84954958731427
cal_crop,a644a2f3c02028a4014c966c,crop,,0.8641611906827495
cal_crop,c5d84a697189f049f6b0722b,crop,,0.9006249842141398
cal_crop,a8c1dba26c2dd93399e20bda,crop,,0.8873435922584026
cal_crop,4b600c85221f1dde9ce20023,crop,,0.8951482451951319
cal_crop,5214531d4af2bda85bc6a720,crop,,0.8762488976861441
cal_crop,084c07a1594091724dd16d67,crop,,0.8903916450724647
cal_crop,6e25d4c6fd2ffcd22afb7323,crop,,0.8978250320886778
cal_crop,372ff542b6fac95a62a2aaa0,crop,,0.8883939176922281
cal_crop,d7c7cd5279339916d4cd32e5,crop,,0.8395274537386964
cal_crop,16f54496d38cb7fc637b03a9,crop,,0.8621864281397025
cal_crop,e9a3826a72ec51d6ec41b168,crop,,0.8553778679270663
cal_crop,5e35ebf204a06d6a2673b1ee,crop,,0.8344253018685948
cal_crop,0f22029b8dfe300636578e8f,crop,,0.8264121669041694
cal_crop,f2bc46d94e6937a50ec460a8,crop,,0.881374644704281
cal_crop,6594748407e6835663d6abc1,crop,,0.8424638150834739
cal_crop,99059054451535eca47b5535,crop,,0.8422649895014326
cal_crop,6954192bae59e6f6ed2c98f4,crop,,0.8418632868353565
cal_crop,516a2bfadacc44541fcc9875,crop,,0.8936137936249743
cal_crop,f408c02af65f58dabf2b33a2,crop,,0.8899698173494225
cal_crop,1e777b17dcb239fa12bf384c,crop,,0.8796198887057032
cal_crop,2966b3dffe6f294a8b709100,crop,,0.5004667565796556
cal_crop,b9de0c10d1efb8dd280e50b7,crop,,0.8774595721946954
cal_crop,4e8a1afb2e51d64b3ff86651,crop,,0.8862933088808383
cal_crop,d207f95025cfa6a0f4f98370,crop,,0.8777141342438006
cal_crop,dd5954456c448a8675cc4e0d,crop,,0.901347606357904
cal_crop,298d8710dc8defa8f0aad138,crop,,0.8881589191178388
cal_crop,4339992dfd6254e7c4a1a3a2,crop,,0.9179702637036652
cal_crop,5b6856ec1491c3bc0c56d5ed,crop,,0.8833979627938239
cal_crop,6e2de83c4413b330b98631dc,crop,,0.8781117110666805
cal_crop,db2276a8525c9d63117b11c6,crop,,0.8856989548191352
cal_crop,16d38766b6d29380b3c700e5,crop,,0.5175032972637307
cal_crop,46bf04c1dfab808eb6ea5c93,crop,,0.8966769437348628
cal_crop,5cbb65fc3cba3fd95235a92f,crop,,0.7359903973634266
cal_crop,4253191332f4d98d01a783d2,crop,,0.9234021521805008
cal_crop,be2d24b5add2213961e38f2b,crop,,0.8043209729681247
cal_crop,3486e3ade14a24ee524a0224,crop,,0.9174491159258358
cal_crop,5785c3ddd1e5933cb4b8757a,crop,,0.8259687090845318
cal_crop,4ceead0962c969c578bd2bfc,crop,,0.8921549523891857
cal_crop,5f899febcaf48cb5178c4053,crop,,0.9069841992851903
cal_crop,ad4ff74e19598717f79cdf80,crop,,0.9076833536717159
cal_crop,d699c06a22b78b14fde38fce,crop,,0.6007657238356202
cal_crop,373288f841caa3b4d3632de2,crop,,0.9046343365314881
cal_crop,e3627de38ea694b9e9c47973,crop,,0.8151763394502722
cal_crop,7f8f2b421986ae76e9913f9f,crop,,0.9110882982229267
cal_crop,3f0c90bb6617a3879fe19a41,crop,,0.8618028337175243
cal_crop,54b40036358733d928c32d4f,crop,,0.9159992479561618
cal_crop,a8c5a14c34d6ea2f4a297725,crop,,0.9038623093209516


==> figures/data/table4/still_queries.csv <==
enrollment_id,query_id,protocol,channel,credential,H_sub,G_raw_sub,G_ref_sub,G_release_sub,H_forward
0018f9db92c9a466fa0d7788,75559ddd2219d71fb16f4e01,TTF,crop,1,0.20163256055608234,-0.0915824754027543,1.2975087234719487,-0.07058332151917455,0.6844480551884492
0018f9db92c9a466fa0d7788,92534f83f290c2bf217ddb1a,benign,crop,1,0.14222081242197018,0.6433126456582073,1.2975087234719487,0.4958060273666556,0.9118202536138013
0045891b71cafcb80d0cdbae,2d0b5686a88d68c68d1c3ea0,TTF,crop,1,0.320358507178561,-1.316565115329907,1.658631652308002,-0.7937658210597234,0.7688395607925552
0045891b71cafcb80d0cdbae,367764fcbcdf9dfbfefba09c,benign,crop,1,0.2991820548163394,-0.7580881320253964,1.658631652308002,-0.4570563518250176,0.9133363034548515
004e79d3a212547996064c84,919b16685cf34dd966b60b86,TTF,crop,1,0.06581615440861335,0.28551738953546973,1.4070713732149303,0.20291606735137305,0.5031559359245842
004e79d3a212547996064c84,903796312672dea629367c79,benign,crop,1,-0.10589112739837656,-0.561119146288172,1.4070713732149303,-0.39878513412301586,0.9124062395919647
00743f7648c4c087fbfc3bf0,e0abb45137652d52c2413307,TTF,crop,1,-0.04361006581438216,2.222309743115887,2.0088131595440073,1.1062799606611213,0.6342883766159731
00743f7648c4c087fbfc3bf0,768e7904ec910f1ae02d291f,benign,crop,1,-0.05563435271837353,2.1595214816069666,2.0088131595440073,1.0750235637131975,0.9026419692911618
00dc0409d63e16e53ec40335,d6364a0fcd7a95d083289b3c,TTF,crop,1,0.1445641619089118,-0.7726484531067068,1.243251072451276,-0.6214741899102505,0.7582572131140541
00dc0409d63e16e53ec40335,20f20241540074c0c8d9b419,benign,crop,1,0.14838119846793954,0.08318662519536267,1.243251072451276,0.06691055977240898,0.8562074665764947
00f107978372bd8a692a996c,4b1dddef44caa8e4f15d2aec,TTF,crop,1,0.15862519225018154,1.5902433908329086,1.5502185743873076,1.0258188213629293,0.6811227245146534
00f107978372bd8a692a996c,9c61bcdfd2990dc441de1a10,benign,crop,1,0.19766507384309762,1.8727095080051472,1.5502185743873076,1.208029331441405,0.8459040684346304
01233f45767893a78ec7c660,873faca118a3d1d4c75c5d7f,TTF,crop,1,0.11479788238872804,0.19721599444381083,1.0892675542736985,0.18105376743302562,0.7336923257328296
01233f45767893a78ec7c660,15e58bec793853fe5f1d11da,benign,crop,1,0.09819317611341524,-0.0920449896229597,1.0892675542736985,-0.084501727111787,0.8621112130633666
0136826e28afaf66f5fac76b,85528238f5ef47def7fedd1a,TTF,crop,1,0.07655959204081016,-0.007243408230705038,1.2552139214469056,-0.005770656385292033,0.6440353552987613
0136826e28afaf66f5fac76b,d30a889036b6567583b5e667,benign,crop,1,0.0663019493183001,-1.5343801388341998,1.2552139214469056,-1.2224052909367789,0.8578800459528422
017637f3ae0c13375e1abafa,6e634b8e1ec7a9b3691deb71,TTF,crop,1,0.15727841007255908,3.066971162328253,3.100638481176768,0.9891418109357472,0.2323673656554812
017637f3ae0c13375e1abafa,db2881dbd6db82735622e240,benign,crop,1,0.13966032773900783,1.7155758919001516,3.100638481176768,0.5532976199305404,0.42139089751696307
01ba92faae568c085bda0610,0a049f51cb73b6ea21d2744b,TTF,crop,1,0.20031355179870883,-2.6646201664413316,1.3476475523717273,-1.9772381597487132,0.7002653914801725
01ba92faae568c085bda0610,cf09e55e3ff212699c5e4357,benign,crop,1,0.19927549091516078,-2.3850627072056234,1.3476475523717273,-1.7697970830786933,0.8608212809703085
01c7c9dad374dc8767324573,7b25b9d464053118bb6ad58f,TTF,crop,1,0.2262454478490875,0.7709730683272473,1.8971424027380894,0.40638650383572933,0.6330683798075872
01c7c9dad374dc8767324573,192b6ba2b249d898cae889ac,benign,crop,1,0.16691797192129176,0.6560700585923175,1.8971424027380894,0.34582014383602994,0.8608889575510328
01dbd77e6d523be983ca4376,08b2dbfbc4d89e0a699ba430,TTF,crop,1,0.23566307971315162,-1.027089375228528,1.3745262560540965,-0.7472315430168875,0.6788496262276044
01dbd77e6d523be983ca4376,ac551b00ceec801d1bf8420d,benign,crop,1,0.2612690374473736,-0.7151578519789825,1.3745262560540965,-0.5202940641032298,0.8274981531700988
01dc3b0a85ed808b5b70bab8,2fff060975de528c22941574,TTF,crop,1,0.25625139691315,2.088189600972179,1.8518422650293127,1.1276282221256706,0.5379107761121874
01dc3b0a85ed808b5b70bab8,29aed96454871a82e76025a2,benign,crop,1,0.22781262474024513,1.2467542170214925,1.8518422650293127,0.6732507625328217,0.9500132087978265
01fdf1a11fd0e2bb14a8b0a2,52f1b1cf0295c94a2ba37247,TTF,crop,1,0.14830395584343758,-1.3704351437515707,1.680300719269481,-0.8155892144992797,0.6206090146994537
01fdf1a11fd0e2bb14a8b0a2,110b45f4c894f242715b1ac7,benign,crop,1,0.08969568873476778,-0.9632366251913238,1.680300719269481,-0.5732525220902694,0.8646530823909002
021475a09698c616bb7f2ee5,e0991ad0f8600d5700ab18aa,TTF,crop,1,0.16849215953159383,1.6364543411982757,2.219477422397661,0.7373151556686905,0.5219539727819141
021475a09698c616bb7f2ee5,5d8057922138962388e5d073,benign,crop,1,0.11099148522441118,-0.05408292258530595,2.219477422397661,-0.024367412815076598,0.8700782117412491
0269351ebe0a9eadfc4a7bdd,e4e303e3f893f5e414348633,TTF,crop,1,0.09708631759171606,-1.9681645201241686,2.573873854788625,-0.7646701552457398,0.5773217614189997
0269351ebe0a9eadfc4a7bdd,bf06578673a59e0948fdae51,benign,crop,1,0.029987432449227826,-1.2843471326802682,2.573873854788625,-0.49899381443685514,0.8246623542586614
02a71f8f0942b95ac6021f30,561b124cdd114688abb73b28,TTF,crop,1,0.08086389236246187,0.2873677225471805,1.4565012638796455,0.1973000159174091,0.6178213330579498
02a71f8f0942b95ac6021f30,c4e8fb783f0235426a20ac86,benign,crop,1,0.05958557257533921,0.06120668489284329,1.4565012638796455,0.042023090820950335,0.8392132301623804
02df184a54a29e44639bba32,fb444a2013742f72b3cf00f8,TTF,crop,1,0.24492683439317203,-1.686709615021668,2.3083070973960034,-0.7307128314618284,0.6010286947851844
02df184a54a29e44639bba32,3785a0ddd24f5561e7747e7b,benign,crop,1,0.303809103897899,-1.7446934126220546,2.3083070973960034,-0.7558324516656556,0.8497466204570702
033c02ffda025fc7780d3e1a,c47dcf181e29d9e2e2d67e69,TTF,crop,1,0.13077991187581164,-2.3986896850930517,1.4524509702060147,-1.6514772163034344,0.7135269998228818
033c02ffda025fc7780d3e1a,49e3f2ecaff19fae5356ad2a,benign,crop,1,0.16791383247836347,-1.9152042209034377,1.4524509702060147,-1.3186016328191694,0.8637856632819398
0355e96c04508c1972d37928,173e3dca97eee1f8068769ff,TTF,crop,1,0.15512846292849955,-1.0225728794426183,1.5466047860219965,-0.6611727111441092,0.4979067878551245
0355e96c04508c1972d37928,cbcb42e8816c59eee5e48317,benign,crop,1,0.12391149242143439,-0.5584476081655899,1.5466047860219965,-0.36107971035183867,0.69036165019886
035d61750d9ad53a09152a1c,d6d6a174844ff9e0c98473cf,TTF,crop,1,0.19618616716933682,0.5427362057251391,1.3280273150794588,0.40867849596351563,0.6273395067326726
035d61750d9ad53a09152a1c,0d1d8bc08b9464c3311f3cf5,benign,crop,1,0.20962392564096452,-0.16990502935351848,1.3280273150794588,-0.12793790265025737,0.8581758848662177
037052d77e693baf31d54429,cd41ab04deff136ae5afe251,TTF,crop,1,0.18848852337619018,-0.7006133613259938,2.3019095615483236,-0.30436181031141085,0.5435087970557144
037052d77e693baf31d54429,4e213f593c3bf4143d64c401,benign,crop,1,0.17470966748894898,-0.9870324316693809,2.3019095615483236,-0.42878853633392855,0.7619124312359851
038ee17631ff8d0b321ecd9a,30bae1bee4662e5b30c48633,TTF,crop,1,0.18569867754942243,-1.2469859764052988,1.794444736558802,-0.6949146724889604,0.566843907619952
038ee17631ff8d0b321ecd9a,4352dc8441f3ca1777765776,benign,crop,1,0.16275929386448998,-1.8443707721560456,1.794444736558802,-1.0278225540079804,0.740718714305347
04150eff99b7db8c3283dcd3,922f9a08e235b44836df270f,TTF,crop,1,0.3707531950632421,-3.195015272673315,1.2258939785133216,-2.60627373057824,0.47225333271394276
04150eff99b7db8c3283dcd3,d5d8e0e88264a43c44aece16,benign,crop,1,0.26556618681191885,-2.145085805941129,1.2258939785133216,-1.7498134777874828,0.7861150498000512
04343486d66ff6062b20f171,ad919b5537af184ebbee4106,TTF,crop,1,0.17889555694316406,-0.3074321653881176,1.5872294803867522,-0.1936910630674571,0.5890450240898617
04343486d66ff6062b20f171,48492696fdc893d4f5610ac8,benign,crop,1,0.16131268912763314,-0.6519073287212971,1.5872294803867522,-0.41072027503070957,0.8334097851143639
044df24069e63cb4c36fdc6e,1ff6f97b6379b7360e814943,TTF,crop,1,0.11983219530271318,0.4855321530314851,1.0567187519034242,0.4594715028543933,0.621339963394907
044df24069e63cb4c36fdc6e,995aaacd61c8a839d435bb14,benign,crop,1,0.0594721641131665,0.90189593117882,1.0567187519034242,0.8534872022988821,0.8916536542141124
04576e0614004c4a109a361e,77c3439fdc997c58ca289eaf,TTF,crop,1,0.09902083973522922,1.2147918243473717,1.638110619106476,0.7415810691771183,0.7319571419841234
04576e0614004c4a109a361e,a4c79beb10947c08d9d3c8a4,benign,crop,1,0.1132986265374514,1.2463607936245384,1.638110619106476,0.7608526427259098,0.8578417714901533
0477942d578796a7e6934c0b,662c27a8390df3e9738c983d,TTF,crop,1,0.1424102013174398,0.8075592124718735,1.6170523459526205,0.49940202275649453,0.5900965676088821
0477942d578796a7e6934c0b,6c056b412a2610792a507303,benign,crop,1,0.16834996667147362,1.0118223347721147,1.6170523459526205,0.6257202107925831,0.9109822716986802
048c61210e5eea2b56a1a1b0,d45b6329e321661068ccc262,TTF,crop,1,0.24375738893980065,-0.363287648214167,1.3348472129393723,-0.2721567267718955,0.6666612685386217
048c61210e5eea2b56a1a1b0,ba2603d8e9263e77309ca90a,benign,crop,1,0.257491321581464,-1.4129380392033504,1.3348472129393723,-1.0585016963042684,0.8467007710161761
04aa6381ee6cde8133719b35,533953d0e2c2bd7c29caf106,TTF,crop,1,0.1625389438901918,1.8705860125483207,1.066602408074516,1.7537800387355174,0.7461668628580927
04aa6381ee6cde8133719b35,efbbd9d8e1392be60fa27aca,benign,crop,1,0.12703256529234472,1.5936324636388177,1.066602408074516,1.4941204441078684,0.9188733187745767
055efb34fc39c6c326db472c,aac13709da5a250a733db0ff,TTF,crop,1,0.21153265215836572,0.33867430068377535,1.2973230793736565,0.26105625196098897,0.7067260388458128
055efb34fc39c6c326db472c,e1472369f5c45adacb46c103,benign,crop,1,0.2143364460042551,-0.5050865854962655,1.2973230793736565,-0.3893298389019023,0.8894458437165189
05831ec1d057ff2b30f8c05d,0ca56af8f8b8af335ef1b911,TTF,crop,1,0.012337019482272253,-0.8050568147196742,2.541138792986258,-0.31680946233306656,0.4487913825214668
05831ec1d057ff2b30f8c05d,f5a94c62108eb815b70db472,benign,crop,1,0.07200181907653588,-0.9355074240055372,2.541138792986258,-0.3681449539818962,0.8327703251409495
05d4310a1c1ab722a92b4d38,1f1852f1ae2034f2e7db1685,TTF,crop,1,0.07691817511383396,-0.06935745915402025,1.214342122864206,-0.05711525429953002,0.6912692803003315
05d4310a1c1ab722a92b4d38,d96513fc1cc59dc6bb23ac22,benign,crop,1,0.10544317398147775,-0.6280855829323831,1.214342122864206,-0.5172229235126508,0.8913640002125842
05da8e61ed9e8bd27dd1ec35,b8f454f70838b31658fbc66a,TTF,crop,1,0.12272374991578022,0.7637390877547845,0.999440598877086,0.7641665633884372,0.7442003083321869
05da8e61ed9e8bd27dd1ec35,11b51d8e70929cefe8da7c60,benign,crop,1,0.09375469800388896,0.7184859470044079,0.999440598877086,0.7188880938113354,0.8857205758555193
05fef37d282e00735e7da056,6919b869e647fa6f6ddc1d38,TTF,crop,1,0.1594848309581066,-0.23378117420916136,1.4078656868573276,-0.1660536061014552,0.7438624224558495
05fef37d282e00735e7da056,f4dfe195a14405be8013ebd8,benign,crop,1,0.173451054859782,-1.469320215346703,1.4078656868573276,-1.0436508461446743,0.9529392068743994
06167cb0d78b3e5887311c40,c2b82b65ff3b243273c86765,TTF,crop,1,0.15085779835011495,0.17362153739560596,1.8855991681789512,0.09207764848734201,0.5026302412487339
06167cb0d78b3e5887311c40,bfa3c712036f4457da7282fd,benign,crop,1,0.057586922060057034,0.09283230581333,1.8855991681789512,0.04923225857327056,0.8441611078863801
0626cd166c0d31cb25bc50f3,f1b736688e35ba6879fbe08e,TTF,crop,1,0.2846837574710332,1.795686797063498,1.7911105704275088,1.002554966014687,0.6683235888438889
0626cd166c0d31cb25bc50f3,f017a58bad5a22df81f90fcc,benign,crop,1,0.23770658130617514,0.721715711505821,1.7911105704275088,0.4029431367453542,0.8687513143355609
066b0af7b9a9747243859871,9c79bea0e0243d7b4106038f,TTF,crop,1,0.1376499580374045,-1.0796421329225658,1.943281341790371,-0.5555768532866565,0.5207502847538915
066b0af7b9a9747243859871,0b287f0efab0c7fd16a14bef,benign,crop,1,0.18879840571078085,-0.616200306339491,1.943281341790371,-0.3170926890965656,0.7882461033927145
066be7c777f2eac024db16d2,f50bb287326fedc1839d0ca1,TTF,crop,1,0.01990186578110995,-3.0603269024106,2.5639679186827706,-1.193590169405408,0.5134271444638094
066be7c777f2eac024db16d2,3556e5dd6cf7e5a12ea26433,benign,crop,1,0.07449078816791489,-3.5955594749468927,2.5639679186827706,-1.4023418346022436,0.7619584813860906
06c6969b9308d3a9c934403a,dfa6d7bac10e2e38ee12deee,TTF,crop,1,0.22809854466168072,-0.7618507976019996,3.08863621850164,-0.24666252148386347,0.43804046978670264
06c6969b9308d3a9c934403a,cc76b0d1c0d36ec3d610d068,benign,crop,1,0.2697753504836417,-0.192914753280108,3.08863621850164,-0.06245952570409695,0.6651240575256474
06c97c0a0cd8f4b4762d0ad1,bd290231d42860d85e84b9fc,TTF,crop,1,0.20034537959573268,-0.3757846694870595,1.9059858338081395,-0.19716026363965453,0.631310145932299
06c97c0a0cd8f4b4762d0ad1,4fade4cc030018b954c10eaf,benign,crop,1,0.16710792015335577,-0.19136998907240865,1.9059858338081395,-0.10040472792499902,0.8772297860431285
06ebc9bfc96903c1287f85b1,57f9736ba8f55b2dad82528d,TTF,crop,1,0.25018434757806146,0.39275878156310107,1.64852450428258,0.23824867664555913,0.5633322972885058
06ebc9bfc96903c1287f85b1,2e2b88e4bedb8f0d2b7f116c,benign,crop,1,0.22261170846702452,-0.6269542740762856,1.64852450428258,-0.3803123777945474,0.7246278971451607
0753fc5f8bdc6d4b3ac25269,645b34f75a217c6827ab8f28,TTF,crop,1,0.13488462751698446,1.123422817851909,2.292505534080551,0.49004148568063416,0.632418076445917
0753fc5f8bdc6d4b3ac25269,092ac89902028b284157c3fe,benign,crop,1,0.14162016803335964,0.7399519644017238,2.292505534080551,0.322769979571061,0.8690448301938632
07589952bcf3e0ca95471f06,cb49aac5c8fdeae6aea40c11,TTF,crop,1,0.20018255378633015,-2.4232471309531642,1.565768095258949,-1.547641147045089,0.6762795123267915
07589952bcf3e0ca95471f06,9ff02a65da27b3f5102075e3,benign,crop,1,0.2193652266483912,-2.1444450309569607,1.565768095258949,-1.3695802318684422,0.865490922432299
07f531ad23aa0b4647c1b587,2d3965ef2846f064291c2815,TTF,crop,1,0.2356617119112451,2.291279563919435,1.7482167163468756,1.310638173456755,0.7092178432417009
07f531ad23aa0b4647c1b587,3b72ba615843d6c0d930ac7f,benign,crop,1,0.20427876136979306,0.07040072911654764,1.7482167163468756,0.040270023995456955,0.8707129246468801
08771e6f5212dcbb5a1adfa7,5ddb293c39d167afcf0416ff,TTF,crop,1,0.28171911576973785,0.6394379451096849,1.608359233806686,0.3975715944977383,0.7894882187958058
08771e6f5212dcbb5a1adfa7,95e978eb1c4981f31caced8d,benign,crop,1,0.2654029146298127,0.8865278615917355,1.608359233806686,0.551200156630114,0.9088830469451696
0881fa8a43cfcc5ad86fa537,e543f2b541c2e26627399420,TTF,crop,1,0.04326438003514115,2.0416323331740167,1.2740490712744479,1.6024754298762962,0.5716389667195187
0881fa8a43cfcc5ad86fa537,5a75eefec9062d91e66e1d0f,benign,crop,1,0.05532037224983949,1.352652699701471,1.2740490712744479,1.0616959190970523,0.7845336239337836
088445b32a45f010fc2de7b2,e74ccd269ab4a4f901a36d72,TTF,crop,1,0.035967954885004566,-0.2552438115115593,1.53945276640267,-0.165801651783057,0.796804123782548
088445b32a45f010fc2de7b2,bdd0d00dabe878188f6f1a7b,benign,crop,1,0.09174212285313922,-0.8358491564526042,1.53945276640267,-0.5429521286358022,0.9289908557411538
08bf746639f6c05a68ef00fd,b59ca93db6f6145192af6489,TTF,crop,1,0.20646622075704663,-0.5938842247219336,1.6838991312317115,-0.3526839664603477,0.5673391377929727
08bf746639f6c05a68ef00fd,0e6ece02b0a1b42185160707,benign,crop,1,0.04378646580534181,0.023032073019877204,1.6838991312317115,0.013677822259478258,0.8736140500522501
0903eb4a3baf239c2ba65d76,ee5ea0194eabda24dd6459b5,TTF,crop,1,0.1329870031028854,-0.46750354147828577,1.4000644241904776,-0.33391573516240014,0.7364249863266163
0903eb4a3baf239c2ba65d76,27ddf3ba1528a1778ff86d10,benign,crop,1,0.1395448798465835,-0.7740175783874435,1.4000644241904776,-0.5528442584597372,0.9404601073674744
094bcf5ed744c54ac05dcb2d,f9956fd726b35299b1ac1640,TTF,crop,1,0.1651292366984179,-1.2583342193412264,1.4656094578992203,-0.8585740304548125,0.6725658672757503
094bcf5ed744c54ac05dcb2d,fea092277817ec505f16bcef,benign,crop,1,0.08997147418063478,-0.9621838879289721,1.4656094578992203,-0.656507695650484,0.914867390000857
096389abb62a81a94ddf5d8d,a28308f47ebc7fd3e4444456,TTF,crop,1,0.16688289572512052,0.21581113567723384,1.0632527930513844,0.20297255468089254,0.7119964676592803
096389abb62a81a94ddf5d8d,202ad8f17f2973f8a1deb011,benign,crop,1,0.11214428906558754,0.6931847794418441,1.0632527930513844,0.6519472922826774,0.8881722275079675
0968498af61c25c1dae94d60,5968141d62f3b6809097c6b8,TTF,crop,1,0.02078407721211199,-1.4791408665714636,1.523246014069568,-0.9710452894078013,0.628426525029978
0968498af61c25c1dae94d60,3abbaa3e6bb0bec5dce3301e,benign,crop,1,-0.04821976724242518,-1.083038564664165,1.523246014069568,-0.7110069907687948,0.9596773039926682
0970bdd54e5a12558f9dbd5b,f07fc2d67a778faf23bb71f1,TTF,crop,1,0.05382452547087712,0.9322866444812539,1.3380506018388887,0.6967499160345717,0.6075394277575799
0970bdd54e5a12558f9dbd5b,33a613dbf825cbd2ec51bf81,benign,crop,1,0.04191841879950478,0.7276404254094692,1.3380506018388887,0.543806358600691,0.8566660193024654
097623614e2536966ae32c90,771391f4e9f9c0067631b37d,TTF,crop,1,0.049677901646615064,-1.136020437848809,1.3815652611438345,-0.8222705577500318,0.5594303221772468
097623614e2536966ae32c90,5a84f4964628fe4bd6f55aa1,benign,crop,1,-0.07512636560973525,-0.45108809394963884,1.3815652611438345,-0.3265050929090176,0.8637859622646956
09ad7b3e687692688331257a,7b45adbc6db5a50ff281522d,TTF,crop,1,0.038971396622001636,0.5801552337517782,1.4843278146463459,0.39085384510564153,0.6052168319501186
09ad7b3e687692688331257a,12d6c9555f8183be29074b6a,benign,crop,1,0.07286069759831938,1.1931795964175826,1.4843278146463459,0.8038518072922242,0.8655666710360027
09e452b7792dce33b8d0771c,a79bdc7da213579b6e6320a3,TTF,crop,1,0.18561594634992185,-0.9519027147905396,1.0815288592177101,-0.8801454595294558,0.5968285307945955
09e452b7792dce33b8d0771c,746807233d8ab60e36a55f23,benign,crop,1,0.1905529864385391,-1.2302363332074477,1.0815288592177101,-1.1374974627096872,0.8624286917323783
09f36870729681ec41272479,a5ddef5203b4f88ca4ddb4c9,TTF,crop,1,-0.031836646641740775,2.979836991835073,2.030087093110188,1.467837021351544,0.6636517517072681
09f36870729681ec41272479,63b7086c8f8e6d1fa4f736f4,benign,crop,1,-0.03369803409262498,3.9481368329829953,2.030087093110188,1.944811553347825,0.8519989571217708
0b40b60a274bd19ba1d5562b,a6ae334ddd7d39217610fb38,TTF,crop,1,0.19662646819069127,0.07611388667750388,1.369885391962588,0.05556222960262253,0.678364709034948
0b40b60a274bd19ba1d5562b,7dab7abc3849d56508bba7c9,benign,crop,1,0.12031649023856578,1.0113794323056204,1.369885391962588,0.7382949246992493,0.9367717557001957
0b40cba5082e96f5152e4948,85a756e195df4af2187536d5,TTF,crop,1,0.15995491070428702,0.46596549887449573,1.704488862201094,0.27337550230323626,0.6022494427701441
0b40cba5082e96f5152e4948,ab974e1b6f569aac6c027da3,benign,crop,1,0.21348987198103386,-1.3055910792532261,1.704488862201094,-0.7659721974171478,0.9536277450816307
0b5ece3f730c3aaedad51588,e734475caab3ec02d82148bd,TTF,crop,1,-0.04905504491851839,-0.24398963830748768,2.8522828875633217,-0.08554187923341844,0.5289388429699559
0b5ece3f730c3aaedad51588,43577f4f1142ad3ce09d1af4,benign,crop,1,-0.05804491725318446,0.021020773973545938,2.8522828875633217,0.007369806853731744,0.745108331327851
0bf70597510a5049ceeb5920,3081552b88ccb436e5583c44,TTF,crop,1,-0.003057707111230909,-2.346147803503076,0.9987195049219494,-2.34915588605274,0.49171871947808654
0bf70597510a5049ceeb5920,ea350dc525338f2352f2f922,benign,crop,1,-0.11564999396979019,-1.1433287473919798,0.9987195049219494,-1.144794651308359,0.773916288871173
0c1a04c5fde0f003ccad1828,396fbaa8e9f1441a830dbcbd,TTF,crop,1,0.2176396347858144,-2.0026527267149965,1.1772357882258242,-1.7011483568072057,0.6102551156913156
0c1a04c5fde0f003ccad1828,2d5e3350afe7e747b0af0fff,benign,crop,1,0.21696696870256652,-2.069376356045481,1.1772357882258242,-1.7578265770905372,0.8275383871658637
0c3a2e83c0a70981dca3bf17,f871ebd70464fc190893f2d1,TTF,crop,1,0.10528438384103214,-1.2892648961825253,1.3714933033621115,-0.9400446163477361,0.6519954776615048
0c3a2e83c0a70981dca3bf17,58a8944bfc98495dfaf96425,benign,crop,1,0.12340140195297158,-1.2951402904514997,1.3714933033621115,-0.9443285557986771,0.85366051190197
0c9f80d67a304ec7ec508de8,7172e42f7ec64d01903430e0,TTF,crop,1,0.26594818119006036,1.013191971615682,1.5938190432958277,0.6357007565429272,0.6944111599056305
0c9f80d67a304ec7ec508de8,b2a4b4b04e81baa7b76c3b66,benign,crop,1,0.2703840347448682,2.9673311980818267,1.5938190432958277,1.8617742149358059,0.8821543165484663
0cb595da01f4783e1b38f3a5,96a5f940a7faf7c14243d7ca,TTF,crop,1,0.5361111710259858,1.4666188293395281,1.7670480561518298,0.8299824242094704,0.6955331980124969
0cb595da01f4783e1b38f3a5,d010b8abb3747bc76783bf69,benign,crop,1,0.44600302685008125,1.3437377635620942,1.7670480561518298,0.760442116378207,0.905885648668052
0cc2ca666c92a528ec4c3275,7d0b6e707be0921217b61c8f,TTF,crop,1,0.07489597346544728,-1.9101547677091648,1.3909493100888004,-1.3732741760281815,0.6715953531742627
0cc2ca666c92a528ec4c3275,8d41779467b5b3b940d09a1f,benign,crop,1,0.0943047921646349,-1.5503146404896846,1.3909493100888004,-1.114573068367754,0.8638332932593799
0d02d1c34a3a0853a872e445,c86375c0e8a0875e72260b62,TTF,crop,1,0.14577971126857164,0.3962330393198532,1.8752694153221283,0.21129392719914297,0.5513676281001247
0d02d1c34a3a0853a872e445,7ea90bfc8d8068c146ee3f77,benign,crop,1,0.1573207019031511,-0.28917114119601794,1.8752694153221283,-0.15420245156952286,0.7550560989681663
0d11848d5b1ff75ab42db84a,579632c6ccfc1634b8027712,TTF,crop,1,-0.14781186692822143,0.9430599138877954,1.2961928322960738,0.7275614325202375,0.6838191185163014
0d11848d5b1ff75ab42db84a,5264ac0bf7f6d210b14bb113,benign,crop,1,-0.16894486644739048,0.6114858067829477,1.2961928322960738,0.47175527556325303,0.8727525401168068
0d5c222a10c708530e87237b,74faef8376fa561a67330a91,TTF,crop,1,0.010038059189035154,-2.228389518211962,1.2257749261149773,-1.817943466403505,0.7522026195844796
0d5c222a10c708530e87237b,0ff5be64150de33a6e28c869,benign,crop,1,0.07011687350788892,-3.2937718998094394,1.2257749261149773,-2.6870935517084353,0.9270265861191352
0db1794754009c18519ad9ce,f488b527e62a125fa2c83fdd,TTF,crop,1,0.1553683847162113,-0.061134022550356514,1.7137617976279442,-0.03567241528838691,0.6830413807838184
0db1794754009c18519ad9ce,19920996aa0153e0ebf6b2fe,benign,crop,1,0.13636061227820556,-0.7663636042303543,1.7137617976279442,-0.44718210272343284,0.8236842833587035
0df8e544ad196b773ec222f8,1ae09e765f37e939ec2424a1,TTF,crop,1,0.23196385979763492,-0.40530460875163665,1.962370038463431,-0.2065383188733339,0.6689647274748025
0df8e544ad196b773ec222f8,a970518cce6c605b6bbf311e,benign,crop,1,0.21228134251950562,-0.07303029404807009,1.962370038463431,-0.037215353178371005,0.8246862208004668
0e1457890631b539dfc1eb8e,0dc940ad8078fa5cec0094a8,TTF,crop,1,0.09600105184246004,-1.5079182844539107,1.6292760519752676,-0.9255142998178684,0.6366765926758557
0e1457890631b539dfc1eb8e,67627bfdbbead6679bc93b03,benign,crop,1,0.00865914614796704,-1.998546281019469,1.6292760519752676,-1.2266468156801993,0.7883803835235803
0e23de0e761742ea4ebcb91f,c71688e511a1f2335d99c82e,TTF,crop,1,0.1370547238728261,-0.6560835042893443,1.4805120176776607,-0.44314635508226435,0.6541407621922382
0e23de0e761742ea4ebcb91f,1ea37ffe0c442d68d700a3fc,benign,crop,1,0.1667499289066763,-1.8404722787039516,1.4805120176776607,-1.2431322790550032,0.9088987512339709
0e3571877d8c34403f898233,d72642171a76d12bbd625ed0,TTF,crop,1,0.1752205424287571,-0.15285475245040187,1.2093706342257038,-0.12639198284177514,0.7189296938372296
0e3571877d8c34403f898233,d2b6f955633cc9d960b0f1a6,benign,crop,1,0.14478948586911364,0.9411721717625013,1.2093706342257038,0.7782330289217616,0.8957794691447526
10429771c73d1e651e4a0881,ab56ec74c9ab48fab1db2a84,TTF,crop,1,0.148056121560407,-0.5189797891426183,1.2338741366434982,-0.42060999070326294,0.7227487430479658
10429771c73d1e651e4a0881,4fa3c8b29366ac65b9485c98,benign,crop,1,0.13740315358006486,-0.3639207754832274,1.2338741366434982,-0.2949415703559516,0.8598119719680059
104cd91f8f378a74a2073812,ac8b0421fc4cd1fb5b6c6e4d,TTF,crop,1,0.1310131075651994,-2.925555050175193,1.7134160783674173,-1.7074399424118454,0.659750836863037
104cd91f8f378a74a2073812,92cbbf1e5cba593875cbd211,benign,crop,1,0.18243719306519263,-4.12975716008219,1.7134160783674173,-2.410247698864317,0.8820652259960244
10ce1c6929daed1f563a0c47,7cea9f25e3f2a9df7ed790c4,TTF,crop,1,0.3272282490039245,-0.305114766465008,2.3128918557224223,-0.1319191667825328,0.5404991584416988
10ce1c6929daed1f563a0c47,e2450cc1f1648c7d3269cd43,benign,crop,1,0.3031758625296775,-0.3400071335947951,2.3128918557224223,-0.1470052016282427,0.7149438134275946
10e77a3e32b809f395d03252,9be46a8d7e6f19e1a54f4c04,TTF,crop,1,0.19352581121142118,-1.6906173064877894,1.8183011393468984,-0.929778500328625,0.7106120273566934
10e77a3e32b809f395d03252,18e484442a4780f9be4f3743,benign,crop,1,0.16269142469192188,-1.364999234442673,1.8183011393468984,-0.7507003130036846,0.890878081388838
10f35654d0942664b718331f,acc18ce33fc123a5b947125a,TTF,crop,1,-0.023353652512073907,0.28574067176227547,2.1168060756615,0.13498670239454114,0.6540499882339693
10f35654d0942664b718331f,37f71f3f1650e3d98597d9c6,benign,crop,1,0.028115743352451435,0.1428769191873058,2.1168060756615,0.06749646121582341,0.8980788510900894
10fcad2d3a6d96ee408a94d9,784a40bdd73a96a0aa59276c,TTF,crop,1,0.07819978750799467,-2.2141946218408477,1.0330741080850583,-2.143306665525821,0.5906087850756722
10fcad2d3a6d96ee408a94d9,84dc69ca8ae580da3c3597cc,benign,crop,1,0.1151763036115545,-2.200930115764094,1.0330741080850583,-2.1304668256992847,0.8724142126917879
111423cf6d976d638e083fb3,4d91794351bd6d7deb30b08b,TTF,crop,1,0.25265463351224565,1.156513921224458,1.1209343992951548,1.0317409492934426,0.6812211407071105
111423cf6d976d638e083fb3,9e8a2fcac45dd29450d70958,benign,crop,1,0.2554404635712675,0.10713572029871624,1.1209343992951548,0.09557715452936705,0.8085678107467121
112d3ccc28f9aca538e3307e,36f64651260171bbad83c5fb,TTF,crop,1,0.3399912127827176,1.5993873881240528,1.6348547437239742,0.9783055003901254,0.678252478058094
112d3ccc28f9aca538e3307e,958d5e6757ff7691f6d8c188,benign,crop,1,0.3237511280957543,1.4758380689957056,1.6348547437239742,0.9027334536363454,0.8604013761639777
114b91b51bcaeb1cfe30d68b,10ecf9582d935d610498a35f,TTF,crop,1,0.16632831110106458,1.0682287865207403,1.0556148811831119,1.0119493439913343,0.6927532841344362
114b91b51bcaeb1cfe30d68b,9ae74b1d0ec9cab59646ffc7,benign,crop,1,0.1757877955114828,2.2796394699931213,1.0556148811831119,2.159537072306282,0.9030475028780979
117bd41816e3d74edde86ea2,22c56107d9851551cb4d5172,TTF,crop,1,0.22092495049223373,1.6182792803103403,1.403295618536083,1.1531991256400616,0.7130507823602542
117bd41816e3d74edde86ea2,33b4253d6abd1ba32c579578,benign,crop,1,0.17455935693704497,1.1012817759535702,1.403295618536083,0.7847824516850033,0.8889156183195744
117ced9a015e849371d8c505,ec3ec52d51abe12e9c9fd1f0,TTF,crop,1,0.24926545599383532,-0.048567050915955194,2.065957024543487,-0.023508258080386268,0.6270874305308151
117ced9a015e849371d8c505,7141cb31148845adbf093643,benign,crop,1,0.24719133778324848,0.4267567627694545,2.065957024543487,0.20656613748475947,0.7648453392065718
118d59ee4f1f385874311fda,b2c3a878cb2a99b595f21958,TTF,crop,1,0.29838674958301203,1.9481463232196412,1.2329313244597986,1.5800931362281754,0.6825710268210886
118d59ee4f1f385874311fda,cb2b8b7542a838462d33d1b4,benign,crop,1,0.24620001107104036,1.1604539505792437,1.2329313244597986,0.9412154006937001,0.8882774317461208
1193c8e3dbed13f54f94e903,6d937e8018ab9c045bb33680,TTF,crop,1,0.26038162093986594,-0.6321848445323727,1.8248797101938576,-0.34642548821216024,0.6998267819137953
1193c8e3dbed13f54f94e903,cdb697051e061b4d4e92158d,benign,crop,1,0.16176398962112762,0.008631019009937235,1.8248797101938576,0.004729637225798494,0.8567921126211441
11c2dbc3a70672430d6b2f39,09fd19cdc87924a1ad3a571e,TTF,crop,1,0.19986857718994028,0.45477738027361064,1.8075954664522642,0.25159245456960244,0.6722623262850468
11c2dbc3a70672430d6b2f39,c83d2834cc41c9f8416bc4b7,benign,crop,1,0.17793910871124963,1.3641398210209903,1.8075954664522642,0.7546709683325128,0.9575987856409367
1243468ac995e577ad49228e,f3b0ea139738531e12e2b887,TTF,crop,1,0.016332551601080252,-0.5008268588964447,1.3082401093741014,-0.3828248769532485,0.6410686258452762
1243468ac995e577ad49228e,9b684861eae68b7e0f44173e,benign,crop,1,0.06588582075788987,0.5551445478120088,1.3082401093741014,0.4243445402981915,0.8678592467019636
12913062fbf700967ec38b98,db1a1ae50940b3751a9103d7,TTF,crop,1,0.15470053134876416,1.0343297201317465,1.6379492296738132,0.6314784984744164,0.6867952201365977
12913062fbf700967ec38b98,c55ff92c3c3b90c9a427226a,benign,crop,1,0.1663022960188978,1.3361472993928214,1.6379492296738132,0.8157440262412201,0.8750987008773722
12a9b77b2f4920161132c422,00e4f4dc6828e32d63e667c1,TTF,crop,1,-0.03936200155025759,-1.134407969782889,1.3761647818875904,-0.8243256801172457,0.6479062188646546
12a9b77b2f4920161132c422,aaa99b4943994aa593fd247e,benign,crop,1,-0.06440509828939431,-2.04569105905447,1.3761647818875904,-1.4865160669556856,0.9373771396435223
12fd05e4d471b2d06e9c490f,bc251e0d0b00e39ed1863f05,TTF,crop,1,-0.03225215521855251,-0.4877824920372529,2.97325845734991,-0.16405653899056508,0.4927321776450764
12fd05e4d471b2d06e9c490f,c4bd0018b01e566ba7e7dc32,benign,crop,1,-0.06693666953268974,-0.7308389364020101,2.97325845734991,-0.24580403852728397,0.7138274794925594
12ff56453809a506ff1ca79a,50da3cb6e01d6ce1294dad4b,TTF,crop,1,0.005196240892386356,-1.2232734065369968,3.2305620563158963,-0.3786565263915737,0.44167604884326017
12ff56453809a506ff1ca79a,a529be7ec7167a21f4335b1e,benign,crop,1,0.0033513811519658866,-0.26744080922417646,3.2305620563158963,-0.08278460669137046,0.7107849976178174
130d3bbf124149852b69b4ea,af7fcc750a5c3a0486f299c8,TTF,crop,1,0.1806156321060308,-1.4804175513254771,1.374757455735145,-1.076857263184531,0.7259933563236292
130d3bbf124149852b69b4ea,f3fa828e886c252fbb7d719f,benign,crop,1,0.13074294786497417,-1.4518938682503344,1.374757455735145,-1.0561091065143131,0.8756705533431214
13c66ad3371f9ed4b92cf769,288c7ab385698147b04d3eef,TTF,crop,1,0.3903051273422561,0.5126832324933476,1.263930584685554,0.4056260990162645,0.6747229330020025
13c66ad3371f9ed4b92cf769,4638dbec37e2714d87705458,benign,crop,1,0.3523380841469765,0.1844451570634405,1.263930584685554,0.14592981552806364,0.835104528674692
13c9ada130f43a29b5a00ec8,135866d3eb6354abcc2f429a,TTF,crop,1,0.26749671925328716,-1.6036044299667287,1.0570837017734316,-1.5170079978306532,0.5786855606249287
13c9ada130f43a29b5a00ec8,1e4c0e99719e16dddd02f047,benign,crop,1,0.28369474428925845,-1.928065052217437,1.0570837017734316,-1.8239473837150182,0.7938270990516011
13db663cb13d3985b3b9de25,ba20a7ae8bf6fff864aed28c,TTF,crop,1,0.0009948247320776564,-1.4102732173526373,1.4320195951258894,-0.9848141898007057,0.677803779262905
13db663cb13d3985b3b9de25,2695e2ec306f41dd4a13d654,benign,crop,1,-0.036519842447831526,-1.4984249783975188,1.4320195951258894,-1.0463718398111665,0.8298503957912455
13e4e88c33f4cd5d76ad975d,4d05feab28e3b326ede34e44,TTF,crop,1,0.17718214677141225,1.1528048236780086,6.976880316258278,0.1652321340516074,0.21363748631792098
13e4e88c33f4cd5d76ad975d,cea37ae31aa39e13be577b04,benign,crop,1,0.1850445155827701,1.2349989978777556,6.976880316258278,0.17701306915066722,0.390874878170224
1456b0a1989734dbd02cdf3f,15cb764661f1a3a27b7c9150,TTF,crop,1,0.15892565598268166,1.4842901193393556,1.3269123593474328,1.1186044872393233,0.6458761030517827
1456b0a1989734dbd02cdf3f,3808bdc3ea7866f96b77e1a5,benign,crop,1,0.16482940710770894,1.3554492415200625,1.3269123593474328,1.0215062298362072,0.8417212522477799
1493f8a051a930f901bc3828,b047e06e91133ae1d63a7c07,TTF,crop,1,0.049563276569881645,1.300053087105619,1.1835077314851743,1.0984745198700079,0.6001273061160052
1493f8a051a930f901bc3828,e18e578b3850b30cde08e3e7,benign,crop,1,0.050331106368182665,-1.6727555230221998,1.1835077314851743,-1.4133879133371374,0.8972082914108562
14a755ceb46338e5d4e48f40,aff930401539260b4d3d0d38,TTF,crop,1,0.14176339053569453,-1.3114325344653814,1.683516255127549,-0.7789841829391916,0.695595455198584
14a755ceb46338e5d4e48f40,b51332f5504b0b2e8b25a439,benign,crop,1,0.0922178923903587,0.31418310180451003,1.683516255127549,0.18662314714668818,0.9040113769934176
14b61ab73d50f5e703451a82,388a1c8c26acd29bc414e12d,TTF,crop,1,-0.059857144114020114,0.7280856235597732,1.7843468374793354,0.40804041471461133,0.5809725548542302
14b61ab73d50f5e703451a82,36ca58ab0f351d0a44c5d5e2,benign,crop,1,-0.06408868064888026,1.097560072151364,1.7843468374793354,0.6151046697299257,0.957519223815858
14b6df23052a42e263e81ca0,cf1aa87ebcdecbbfca9449f2,TTF,crop,1,0.12197995912952268,1.2809521552268115,1.4218416842961759,0.9009105369286554,0.6784811106094388
14b6df23052a42e263e81ca0,6b85752fe06ff2cef0896fc9,benign,crop,1,0.13224771517781478,1.6776588732948696,1.4218416842961759,1.179919601334044,0.8338209841834214
1522812467a6fc0e24212243,6a308092ede4946dd16d8407,TTF,crop,1,0.049203589537113825,-0.17910427801210863,0.8764665038348975,-0.2043481151058877,0.8700656362024317
1522812467a6fc0e24212243,401ac9059b155c2973c408fb,benign,crop,1,0.03991625358994593,0.0814383816396433,0.8764665038348975,0.09291670735084255,0.9543492974438865
15cf1d9d2cc6e02395b7dea0,613f25ea05df200a14187e11,TTF,crop,1,0.2720573820850838,0.9932623333147085,1.6445843740840302,0.6039594860360491,0.6249246721185286
15cf1d9d2cc6e02395b7dea0,f868b2ebd3809dea02e809aa,benign,crop,1,0.23324895400096948,1.8628626668221082,1.6445843740840302,1.1327255057130472,0.8083206767616489
15db1a9814e59094666b329d,f083deb660006c2712ebe0d7,TTF,crop,1,0.13609190286112086,1.9109464133128826,1.2142508866270223,1.573765713790137,0.7594481255380199
15db1a9814e59094666b329d,f2d1d731b15006b497e51c56,benign,crop,1,0.17198438333614388,1.7747601871359815,1.2142508866270223,1.461609134225923,0.9022201591803474
15e3d46e024f81163ff5adc2,a9c1135a186fa45bf3be12bd,TTF,crop,1,0.17789837353443844,-0.22292620795723855,1.157710873722971,-0.1925577560141174,0.6686120801095992
15e3d46e024f81163ff5adc2,ff32d8fb5546ec3b77a24ea8,benign,crop,1,0.20469423667554676,-1.487276907984542,1.157710873722971,-1.2846704144720964,0.9342922472350056
165b036ab28cac368382b3fd,33f606a2e5c96c56f82bba01,TTF,crop,1,0.04191355580437083,2.0704229579221387,2.0965806726495595,0.987523630705627,0.5220475582396584
165b036ab28cac368382b3fd,e41fe0d09a17097b5efe360c,benign,crop,1,0.136935765401028,3.676059147077528,2.0965806726495595,1.7533592649367975,0.8871548672458293
1683c47f791fa35a947dc294,04fb651bb621768f0c44f26c,TTF,crop,1,0.07229298540081465,1.0669682667193117,0.8911133840317772,1.197342881207655,0.5362213352926193
1683c47f791fa35a947dc294,6901bf5c19b5c4619ccb6c45,benign,crop,1,0.10727168101537504,0.42132331234290155,0.8911133840317772,0.47280550364607377,0.8040021224796249
16c0288d6a3f24e8c01bca40,ade462d7b0cd3a7f947013ff,TTF,crop,1,0.17226059923144313,3.2036233747525094,1.7680103070026587,1.8119936077655976,0.6468403139871745
16c0288d6a3f24e8c01bca40,6ed246c3ad6cbfcaf001ff2a,benign,crop,1,0.18039893033682747,2.8176119682199623,1.7680103070026587,1.5936626370672653,0.7836327939612786
16ee2b57badce4bb39bee571,140986c8f1e6f5260b9ef91b,TTF,crop,1,0.273341943632562,1.350797803348584,3.4521750131788407,0.39128891153891376,0.3531659195742978
16ee2b57badce4bb39bee571,1c42cfa45f5964c46869e62f,benign,crop,1,0.31210493049849564,1.5708203998031984,3.4521750131788407,0.45502339649829965,0.7981306470316553
171d8ffea380489225fe094d,eea7a78f52d0964a26a62674,TTF,crop,1,0.10340562038816581,-0.3512867214116913,0.9387782548727255,-0.37419563095793784,0.5783557138460393
171d8ffea380489225fe094d,ebd1fc67a43a6d15d5b62141,benign,crop,1,0.036774621774416906,0.04802966050875946,0.9387782548727255,0.051161880091983025,0.9173528199362995
1760bc1912b64d1b03dcf20f,8c454fa29a5beb601fdd1f17,TTF,crop,1,0.3722054376346088,1.899362839138611,2.2362966068549746,0.8493340433091244,0.5894409086231907
1760bc1912b64d1b03dcf20f,bd301e61c4f7056bf70471bc,benign,crop,1,0.3437360269695213,2.6896488640541714,2.2362966068549746,1.2027245651625662,0.752396410754874
17661be0d000b0d55e9144fc,4c51c143f1b923d8dcb3b4f1,TTF,crop,1,0.3850910538703556,-1.3184563249086831,1.256706394275353,-1.0491363224653096,0.6088062953921387
17661be0d000b0d55e9144fc,20ccbaebf52dd8b2262553f8,benign,crop,1,0.34000524447473246,-1.82254138137593,1.256706394275353,-1.4502523339406186,0.8041979732338774
1781b88b98cefa1278f0afa4,9b4fee8e558889ec1e2f9b09,TTF,crop,1,0.2436870149022906,2.3397175939447195,1.225812641084082,1.9087073468874691,0.5584570805673083
1781b88b98cefa1278f0afa4,c2eebf705dd7ca6e8593dae9,benign,crop,1,0.2413656529070468,0.2341940938166064,1.225812641084082,0.19105211185413318,0.790428513360751
17a2e820a30ab7de88ffa380,b540ee3d8eee8f8f509ecbed,TTF,crop,1,0.2903948454086347,-1.0077124623796114,1.1348210527344749,-0.8879923931190901,0.6353744528511888
17a2e820a30ab7de88ffa380,025b3212f261b8730d984f00,benign,crop,1,0.22440973180605167,-0.39363244069798403,1.1348210527344749,-0.3468674111653849,0.843999047496417
17ef359f817123920041bb0d,712598ff5d2d9ca98c395f7b,TTF,crop,1,0.22689115747890096,1.8785643901965297,1.3132976613500231,1.4304178294701542,0.6627744317670089
17ef359f817123920041bb0d,70f0a8622c1d141443b7cd48,benign,crop,1,0.1420136163981975,1.1328026073030253,1.3132976613500231,0.8625634847613637,0.879374879538571
181b44adf824f1770ab711b0,b116743d10fcbb2b9985393b,TTF,crop,1,0.119563678272097,-0.3317344937072228,2.143614179103964,-0.15475475808146064,0.6582692725753629
181b44adf824f1770ab711b0,a65776fd246d67e99c6da724,benign,crop,1,0.11377602794623327,-0.19687065564011078,2.143614179103964,-0.09184052688175592,0.7663906583104515
18b86be244f54ac3aee44759,b3b87f26f25d9a3dce8657fc,TTF,crop,1,0.35328811199641896,-1.0657450885299589,1.693944273105237,-0.6291500289890286,0.6005046853212489
18b86be244f54ac3aee44759,6f9113260ea7a87e81d11ecf,benign,crop,1,0.2839795161029558,-0.5164697552241921,1.693944273105237,-0.3048918216639033,0.8091838096643793
18f38ba8f928fb6af562bd34,9cb2496ba41463a80a92db08,TTF,crop,1,0.01693057954719215,-0.4852100471522233,1.2970719025038806,-0.374081071539341,0.6875118811143258
18f38ba8f928fb6af562bd34,528b2b25f25690e9833eb094,benign,crop,1,-0.026015846456484967,1.5089814718463488,1.2970719025038806,1.1633753448312278,0.8342865045480184
192485c88178f0166ebdd55b,e617cf63dbb146a04455b636,TTF,crop,1,0.24866654472625835,-0.4531424873187787,2.397403585070115,-0.18901385237793658,0.37120859323876726
192485c88178f0166ebdd55b,e0cde3b70adcd22d62b836bc,benign,crop,1,0.19824105491112573,0.09572459374342825,2.397403585070115,0.0399284435626756,0.836125749414207
19500acb9480fdbe66831e96,a9b68698ed842ccf486744b3,TTF,crop,1,0.09809598868837845,0.5061366106862975,2.029379406317724,0.2494046254291474,0.6018169689391516
19500acb9480fdbe66831e96,7e22eaba7ffcb501475a746e,benign,crop,1,0.11437592189552552,1.5364890461661247,2.029379406317724,0.7571226165904872,0.7645285457818196
1975456d22009cddc8ae0413,1a728f8165ec23239c5aece3,TTF,crop,1,0.10393464243163789,2.661011355673169,1.9095605108586644,1.3935203103234486,0.5376174994246831
1975456d22009cddc8ae0413,f269277edde6c4300e9180df,benign,crop,1,0.09591971470953496,1.5099322459196394,1.9095605108586644,0.790722387341721,0.9814121454411744
1a475c62fd6bf52ef580a79b,0a48a93ce627c48b1ca06aa3,TTF,crop,1,0.2651898816319967,0.7030420808781025,2.2870813854532477,0.30739705431985553,0.6446948600954173
1a475c62fd6bf52ef580a79b,4c7a40dea047d2259cbe2bd1,benign,crop,1,0.2051538896611705,0.2396863638570375,2.2870813854532477,0.10480010260305499,0.8846837614457141
1a54de81a59e61685d85f6b4,ec75607415be8ce1e38663c6,TTF,crop,1,0.3394501964103317,0.5231152570521417,1.0800845880350989,0.4843280450874671,0.7182743361753006
1a54de81a59e61685d85f6b4,5becb3cb45dea2204d090fef,benign,crop,1,0.32379374346828366,-0.2130502973081581,1.0800845880350989,-0.19725334447715936,0.8759987725737189
1ab0dbb7a49b197d6d455a4b,1e9b11d3efc3ed552a3fde3d,TTF,crop,1,0.08084298797957008,-1.3638094496489064,1.158474185182411,-1.1772463012925607,0.6251237996660423
1ab0dbb7a49b197d6d455a4b,9705fce2c797111277976a7f,benign,crop,1,0.03973350949086974,1.9935810307152562,1.158474185182411,1.7208678934881496,0.8548748403447943
1b2f6852a68180158a821ab7,4b959212bf30db84a3efbb29,TTF,crop,1,0.15324395127336266,0.2644424743024441,1.4817748840235943,0.17846332607850668,0.6176145500968112
1b2f6852a68180158a821ab7,114899dab35f4470885d8c5a,benign,crop,1,0.13590903999469828,-0.863735148224689,1.4817748840235943,-0.5829057824757514,0.7851100850284548
1b578cc0eda773b660b767ba,1aedddb4acbcb03b69118640,TTF,crop,1,0.35771811366102757,1.7411014979423218,1.3437228760380597,1.2957295949860772,0.5563320240510017
1b578cc0eda773b660b767ba,84474403e072d1dc62e6547e,benign,crop,1,0.3330236149643812,1.63431452183912,1.3437228760380597,1.2162586132773625,0.7793572963469071
1baa4c326669dd61e676a366,de9b1590270d818be37045e5,TTF,crop,1,0.03923855593115486,0.5761027330074582,1.042519688648324,0.5526060939476382,0.6735876373345455
1baa4c326669dd61e676a366,d8ccd6b9c51809758a935da1,benign,crop,1,0.026167104148585037,0.9568166140733505,1.042519688648324,0.9177923683282265,0.8808886845974861
1bca5f8a5f497f2f0451306c,f41a408469ff66235da866fc,TTF,crop,1,0.09547313795094715,-0.4364908608501921,1.4897901057723555,-0.29298815931114075,0.7142670842116676
1bca5f8a5f497f2f0451306c,0e599d05873dd603602e53c6,benign,crop,1,0.0460815822076136,-0.5531210662315585,1.4897901057723555,-0.37127449302316495,0.8766583676857082
1bd891a61c79b26792b61f8a,163031d280257208d39c658c,TTF,crop,1,-0.11290474624025221,0.36998433435747585,1.3541405765626442,0.27322446484592133,0.6497396637718504
1bd891a61c79b26792b61f8a,d62746af0f78dc2e142f7493,benign,crop,1,-0.07987462505053894,0.5591999369427023,1.3541405765626442,0.4129556019672475,0.9471880337355071
1be229c1f6030340a2c1a7ed,3f8f5a342ff9b17f9f605d10,TTF,crop,1,0.16704696801404578,0.04723451110092649,1.3207260587404421,0.03576404871270079,0.7400619306842308
1be229c1f6030340a2c1a7ed,8317ea19d1a5000c42114cf7,benign,crop,1,0.14392276246254163,0.4096402391521258,1.3207260587404421,0.31016291110572464,0.8537921682203349
1bed194193d05e54ac93eeee,8540e67264027e56b6f34236,TTF,crop,1,-0.09302849645437837,-0.7158645388064431,2.0911675626498423,-0.34232767932729824,0.6819405682925292
1bed194193d05e54ac93eeee,3452d5d8799aa6a2b2f099d2,benign,crop,1,-0.019315246682409415,-0.06616019566802894,2.0911675626498423,-0.03163792172837333,0.9071635578927243
1c63f77263d8aab0d71afc51,8ddd02247e3b68cd51de46fe,TTF,crop,1,0.07137181838436404,0.8760538014482716,1.4788969636691864,0.5923697343151998,0.6624799446015918
1c63f77263d8aab0d71afc51,41d5f6ba86790e560ac8dc95,benign,crop,1,0.09171981106914467,-1.1077375013718553,1.4788969636691864,-0.7490295325399319,0.9224803162011399
1ca238e04aa63c85161ab8a3,3edb29e2a2b2b85acd55a3be,TTF,crop,1,0.18774939288678438,-1.2062629346733305,1.673091608527604,-0.7209784141675878,0.6650039147837741
1ca238e04aa63c85161ab8a3,2cd1d7dd0e6f5a5e68e6566f,benign,crop,1,0.17940034854828418,-0.6649445575788772,1.673091608527604,-0.3974346378821769,0.8777342588807316
1cdf10ae2723df7b3df572ad,4fb4e1590f3707dc52377c7b,TTF,crop,1,0.0325490682419921,0.930721075379859,1.690515857536312,0.5505544779309278,0.6892724893861061
1cdf10ae2723df7b3df572ad,89a3710d1106bcbbed3adb3b,benign,crop,1,0.1058920160178161,0.9605742551924166,1.690515857536312,0.568213691051865,0.8977855748743034
1ce37ffdb744d9ddb94272a9,dbd385e80e94b6f8472ed92a,TTF,crop,1,0.2320997460498567,0.7752151651875864,1.35706524782192,0.5712438413936258,0.6518335317454129
1ce37ffdb744d9ddb94272a9,cdbdee67ef3b85d1d89b555b,benign,crop,1,0.20835525040251376,1.1924736302395023,1.35706524782192,0.8787150302120063,0.8549257424556082
1d22dc1d2d1ff18f52abee70,e6f48dee6622d1ee5586b684,TTF,crop,1,0.10326945390743797,0.18298347955274386,1.6272935337333665,0.11244651057694541,0.6281979776830093
1d22dc1d2d1ff18f52abee70,e57073427746f89ce2709365,benign,crop,1,0.06004514596651254,0.002301128261103858,1.6272935337333665,0.0014140830854434527,0.8865402876113404
1d294a877a5f91ac40be702e,be88826446046718a18295cb,TTF,crop,1,-0.03359957949054972,-1.3168153460610426,3.2350964140256795,-0.40704052601091656,0.40816157949778775
1d294a877a5f91ac40be702e,1b4880529c8e3bf5a8d6d43a,benign,crop,1,0.021048364579243424,0.363240929518964,3.2350964140256795,0.11228133045560622,0.7058461290278315
1d4648c28add254a72157e37,f5b6535b0d1613b2cb5d343b,TTF,crop,1,0.23788291896983754,0.7719385360776488,1.84924881129349,0.41743357160127237,0.5748466874611047
1d4648c28add254a72157e37,2ba880c591e32e09e383e462,benign,crop,1,0.030829976666855077,0.2636005649157974,1.84924881129349,0.14254467181807587,0.8897491527577698
1d5517ba71eac658be38d332,080e02988f667198a37ff056,TTF,crop,1,0.15249171203901182,-1.9675196181070969,1.9085771824546611,-1.0308829195875793,0.5286284867846123
1d5517ba71eac658be38d332,98f235751eb7eabff6502de5,benign,crop,1,0.09851108293438574,-2.138390875266948,1.9085771824546611,-1.1204110029842853,0.7063793053630028
1d601c473bb728f1e4f0a36a,25d52fda0ae1b942bad647d1,TTF,crop,1,0.04701671477542046,1.6042068922537098,1.630821089437881,0.9836804923872154,0.6408715160147532
1d601c473bb728f1e4f0a36a,1f08c7fee6be78d8b78f6867,benign,crop,1,0.11428995666130662,0.6562825877504345,1.630821089437881,0.40242463873007983,0.8857283717105576
1d8dea6649b79617da97729e,1c084875201b65b9ccff4774,TTF,crop,1,0.233381163691215,-0.008733162155621562,1.6692001791345665,-0.00523194417589235,0.6278087307562618
1d8dea6649b79617da97729e,8213488486dbf4befaea15aa,benign,crop,1,0.2660596496432398,-0.6100008935194902,1.6692001791345665,-0.3654450204023813,0.8837981596219122
1d97ce269eb074f6feb6e569,feabc56e0612f03a3d0103ca,TTF,crop,1,0.10358296108187727,0.27494343589275566,1.4694737923482295,0.18710332727567336,0.562522358145363
1d97ce269eb074f6feb6e569,8f93685d84c47b6a53727af4,benign,crop,1,0.07337222408037826,1.2684989315064028,1.4694737923482295,0.8632334500361062,0.7660552866144047
1dd602d91e956061bbe3f519,fb2d9ea007e3d4c9989fc3b8,TTF,crop,1,0.34988917423614524,-0.522387159691483,2.7771941032099385,-0.1880989013651214,0.48859853710763007
1dd602d91e956061bbe3f519,8da119b55f582eb1facb99ae,benign,crop,1,0.3694973143192154,0.048107911151768934,2.7771941032099385,0.01732248786505949,0.597376368183267
1dfcf1a2b4ff82ad2e8cd518,bcce6cd03896ae003115b953,TTF,crop,1,0.0679863677550093,0.07669279790680869,1.3184099889241239,0.058170674184130786,0.7249810329122098
1dfcf1a2b4ff82ad2e8cd518,9b5ac4c327579eab8fecde41,benign,crop,1,0.112045250568958,0.18391244757241496,1.3184099889241239,0.1394956418090362,0.9393771973157917
1e0fa253b3536c3dbc87a63c,ad322ee36aeb6eae6eeb2e62,TTF,crop,1,0.06300195199264305,-1.5840829413480475,1.8440770233290245,-0.859011267592488,0.6294221361545442
1e0fa253b3536c3dbc87a63c,caebbcb35f0770a39fcbc238,benign,crop,1,0.09431946820687635,-0.9861364519516467,1.8440770233290245,-0.5347588194398851,0.7423641750370937
1e6048977269198f2f8e6292,8308126419fe552a43d93cd2,TTF,crop,1,0.11077491427398145,-0.3598352758540013,1.1612477521406575,-0.3098695133667013,0.8232485323949879
1e6048977269198f2f8e6292,5085213f6f781650c7c05623,benign,crop,1,0.12040852986842351,0.565464386341032,1.1612477521406575,0.4869455164056494,0.910307069467069
1e6ab5fbded00895344cb76d,b7821e9df40c2330199fe1e2,TTF,crop,1,0.25052509912909504,0.8705997675963824,1.4990260804914857,0.5807769317201865,0.7203247237275268
1e6ab5fbded00895344cb76d,686a2b9b33651a90ea518e2a,benign,crop,1,0.2516510151300907,0.4577094160504249,1.4990260804914857,0.30533786036621574,0.8753555584098984
1e81edde744c1f07f7d1ac44,dfe566307fab64948df82c85,TTF,crop,1,-0.04689750117427068,3.5678057072644567,2.9323452234667076,1.2167072549003928,0.43808525971437295
1e81edde744c1f07f7d1ac44,72a2053c8694700ef7eb9f02,benign,crop,1,-0.08753575666866949,2.6665937981620527,2.9323452234667076,0.909372394771965,0.7015156781460771
1ea0df4703142657862fdbe0,e4bd26ea0c29716134879f36,TTF,crop,1,0.42610099769945065,-0.5399011756275597,1.1513058836377397,-0.46894677018556824,0.6151068056467942
1ea0df4703142657862fdbe0,91d7ea8202df6de654b61d9a,benign,crop,1,0.3998329672343039,-0.5116914030263772,1.1513058836377397,-0.4444443568807312,0.8211683213271858
1eead1ef0e4c4c657bc17c3b,ec12c24a15cb452a7c872ce9,TTF,crop,1,0.06377243251454684,0.8325337568478903,3.106331255767397,0.26801190481606213,0.4647955988745838
1eead1ef0e4c4c657bc17c3b,98e5c5d76cb7df7eca4d1617,benign,crop,1,0.043876288403227416,-0.045538244107194883,3.106331255767397,-0.014659815826997172,0.6880391661334646
1f312bf8e84ff441a3931fe9,d9bd91b82f0b004ad6ebd0b3,TTF,crop,1,0.10988743488775081,-0.010209795042059511,1.634007949933586,-0.006248314178933148,0.6603792188291693
1f312bf8e84ff441a3931fe9,1aaba5b20eba10df5fd8d92d,benign,crop,1,0.043228471248679505,-0.15218569875498117,1.634007949933586,-0.09313644940415787,0.8913006804938505
1f5e042cc8084da9017dd256,4bf91f4ba7ff46addc4f0596,TTF,crop,1,0.06000798264268532,1.3307056975208447,1.3431047276031867,0.9907683817743175,0.6555909721177388
1f5e042cc8084da9017dd256,88c8cca0adbb57246a4cde60,benign,crop,1,-0.07245054955688919,-0.1805200795962622,1.3431047276031867,-0.13440506602817642,0.9312140374097011
1f85edcee6e59e1b2afa4174,b8873e088af9fc6b66e830ce,TTF,crop,1,0.09371745385187688,-1.772080500615853,1.5876444480086291,-1.116169620243727,0.6822096609223813
1f85edcee6e59e1b2afa4174,6beba0c8748cf29b7ddd1ddf,benign,crop,1,0.10390121585968656,-2.5817837039235956,1.5876444480086291,-1.6261724765654604,0.8898132759424572
1fba292226e392ecf197b012,16e9f3170fd6800e527ff1e9,TTF,crop,1,-0.07074556871483328,-1.5308599180772946,1.9515054808670558,-0.7844507397422896,0.6489398882639965
1fba292226e392ecf197b012,8f87c2db928546124441ebbc,benign,crop,1,-0.11641988880052205,-0.933481222510408,1.9515054808670558,-0.47833902167451836,0.8812324359881033
1fdf70482ae18c1e1b311073,0ca0f8f530f724bf979c7ebd,TTF,crop,1,0.20890197887470646,2.1508384958278524,1.0257229986676555,2.0968999414282856,0.7398344410197523
1fdf70482ae18c1e1b311073,6b5b685d6ab07e8dc14bdbfa,benign,crop,1,0.19979121578033346,1.308952418605829,1.0257229986676555,1.2761266153786834,0.9115658446802385
1ffc0676704193e7cba738aa,45b5a20f0c07947a10facfd8,TTF,crop,1,0.15262613229401276,0.19281667330148697,1.1772766777570538,0.16378195282764038,0.6650724720201078
1ffc0676704193e7cba738aa,c7b793748d51d1f99a9e3118,benign,crop,1,0.1575746867706273,-0.4048158229852719,1.1772766777570538,-0.3438578463615932,0.8464148108144834
1ffe26a445fd6eb172b987d6,6e88f130f38bbd7ff22d4bd6,TTF,crop,1,0.0945635345271359,-1.0561884182809937,1.097539885962664,-0.9623234943799783,0.6495444081195558
1ffe26a445fd6eb172b987d6,fcd83630441a2b0f1543d8cc,benign,crop,1,0.05692481314833785,-0.7925226756262149,1.097539885962664,-0.7220900905401582,0.890474006139883
20d10364577285f9b6d8be9f,4b760af0d4d103b239d39786,TTF,crop,1,0.13346674748074883,1.0040241634199922,1.3850988762297223,0.7248754443819736,0.6421384810756299
20d10364577285f9b6d8be9f,6f6d0d4df511c3d2e93b9b11,benign,crop,1,0.06781492545516554,0.8620672209148622,1.3850988762297223,0.6223867737597428,0.877394576300829
20df6d163ce76d8bff75b6a9,33ef51350036b350e7844178,TTF,crop,1,0.051159710947405485,0.510261670009568,1.8703635608540679,0.27281416334724046,0.5285715713619055
20df6d163ce76d8bff75b6a9,4db0df5524d823e435b6959a,benign,crop,1,0.061964175566389425,1.753971086769769,1.8703635608540679,0.9377701338283396,0.7834588637060581
20e646410bd1dabbd8f79ec4,65fb5d47dc82131e4fc0e300,TTF,crop,1,0.49923329982443787,1.9095776728017204,4.140493727568305,0.4611956443955797,0.3993328702776472
20e646410bd1dabbd8f79ec4,96e8f13019d968b9b788adc5,benign,crop,1,0.462719152249238,2.0083221464644194,4.140493727568305,0.48504412241771433,0.6193789427513505
2111160c90e31b90209e0de5,ddb552f16c0492c6768af877,TTF,crop,1,0.1664964050784998,-0.30835250167536976,1.9544573380822208,-0.15776885771164265,0.616787272920228
2111160c90e31b90209e0de5,5039257390c950e74d044c5a,benign,crop,1,0.12498594269936059,-0.8613687788166605,1.9544573380822208,-0.4407201743589167,0.8362694204907074
21149eac5159f3b683b7506b,436f28f8aee989f87c08c874,TTF,crop,1,0.13166179135511222,0.5003963304382125,1.290791358616772,0.3876663157820048,0.7892933345713009
21149eac5159f3b683b7506b,09bb9b7540b24af261a958be,benign,crop,1,0.13544175488743204,-0.5490279233186566,1.290791358616772,-0.4253421125370731,0.9512802908089305
21775eb97c93fe2a96c10361,430ed1344ff82083b0dc1f9b,TTF,crop,1,0.2167904907000326,-1.5547701429664533,1.3294263122173153,-1.169504566502293,0.6877944460671577
21775eb97c93fe2a96c10361,792c0dce97d615ae63370019,benign,crop,1,0.21184244953587314,-1.2679876238352175,1.3294263122173153,-0.9537855631278834,0.8363852325294374
21ba1611305a559c2e372132,b900078674aaa16e77d5b0bb,TTF,crop,1,0.18532419686736254,0.38674967836749147,1.4431345615394575,0.2679928044651137,0.6190185924656194
21ba1611305a559c2e372132,4083bfc63e7e746cab4956d0,benign,crop,1,0.18361004773492748,1.769189651652717,1.4431345615394575,1.2259353346547543,0.8074342494715209
21d534efef130f48a28cbc94,0f60b65f327c31add24a0ce3,TTF,crop,1,0.27010716053380046,3.7457017727292046,1.8094596155902354,2.0700665217705776,0.7387594601346238
21d534efef130f48a28cbc94,92727525902a92fd95a35bfb,benign,crop,1,0.2993889032509859,4.030573947680568,1.8094596155902354,2.2275014667104456,0.8840433907534956
21d65b6c081f8cfd8b147e8c,8505ecebe7d409d21759ac78,TTF,crop,1,0.28615359179717154,2.397462246474913,1.3248942184159378,1.8095499347422261,0.6711726626196404
21d65b6c081f8cfd8b147e8c,7a25571c363fc140f9a6be59,benign,crop,1,0.3144170651406526,1.0143448563659518,1.3248942184159378,0.7656044099722292,0.8463756528887736
21fae1dad3953450ffd941a8,41e29df3e747bafdbba70c1c,TTF,crop,1,0.13548649055126472,-1.1804215697893903,1.1022533884771617,-1.0709167076548736,0.6553978336497935
21fae1dad3953450ffd941a8,6267fe378dd01711508fcb8c,benign,crop,1,0.10685882213610458,-3.778887868878096,1.1022533884771617,-3.4283295550571067,0.899722411639775
222f25a6c3c9ddc0e04be3be,1cbf0daa1dcb6fa93b87c6b2,TTF,crop,1,0.23255824365153532,0.9117035562416135,1.2747206708915635,0.7152183039472882,0.6279640544171667
222f25a6c3c9ddc0e04be3be,62b345dc8a7c9f75fc8feb6a,benign,crop,1,0.2344201543493165,1.165990131620955,1.2747206708915635,0.9147024585436744,0.8821978843801698
2239bab4259cd86b0bf9a62a,1bab2521862a8ae1a1302745,TTF,crop,1,0.0445449050841781,-0.9545368813704309,1.0776883698326347,-0.885726252681627,0.7052321196939583
2239bab4259cd86b0bf9a62a,4f813f135cf183fa1f38cf15,benign,crop,1,0.04891500794678888,0.03976913151287789,1.0776883698326347,0.03690225544426544,0.8715669799406023
225ade6f1040e748515107fa,4e844a538bdb5ea477f199b5,TTF,crop,1,0.028832996865767766,2.800263678707028,2.5186544954394714,1.1118093743216733,0.5904015568686285
225ade6f1040e748515107fa,6e7a9301d5d0a8d0ab92de83,benign,crop,1,0.056946232008406136,1.7301223699397459,2.5186544954394714,0.6869232652086577,0.8095886673984161
22b612bdb7c6361b36d5ec60,f33108602a290be9578470de,TTF,crop,1,0.0999182684104221,-0.2092544935764686,1.41017227566247,-0.14838931185068516,0.6098915378001419
22b612bdb7c6361b36d5ec60,a73635f96e801897a1f90c75,benign,crop,1,0.10971017770452561,0.6374861076865348,1.41017227566247,0.4520625732675512,0.8703890891285563
22bb212a7bcfa963f6490722,6986816ac01adca997256e2c,TTF,crop,1,0.40056049687561956,-1.5059699695737367,1.7800263368298193,-0.8460380267495538,0.6097038228707893
22bb212a7bcfa963f6490722,ae28a06c31eaa000b767ebf8,benign,crop,1,0.32086867332305874,-1.144068289890147,1.7800263368298193,-0.642725484572157,0.8573375832466694
22d020cb0352f6735d7777e1,a6ef15dc0ca37fdc437ddd87,TTF,crop,1,0.05789610493796496,1.061221041130557,1.7791271767248558,0.5964840822026721,0.5254353590345152
22d020cb0352f6735d7777e1,11a0ff21208d542feae91076,benign,crop,1,-0.05699851724432342,0.3536885870692273,1.7791271767248558,0.19879893449793876,0.8735945977305556
22dd9134920aea7b67f393ea,f606e8ddb2f16071bb2e4cee,TTF,crop,1,0.34108347693740004,1.5402289542976386,1.5592008977340683,0.9878322649351979,0.8073552368391606
22dd9134920aea7b67f393ea,98e9f41aa12f1a67cc5c19d5,benign,crop,1,0.3231159687872565,1.6366036181312047,1.5592008977340683,1.0496425576137258,0.9302685195463865
22f2a36ebbd7c36d0db5f028,11e658f1b0fa5d442d3f6bc8,TTF,crop,1,0.1396991040341017,0.12288936962638641,2.2556082555830708,0.0544816988154797,0.47454863868254205
22f2a36ebbd7c36d0db5f028,df808072e05fe08c7f609723,benign,crop,1,0.07734150956464622,0.35071441154511335,2.2556082555830708,0.15548551512747247,0.8716290754074597
2319c7780b403e869080b140,2331aed76135f34db80cdbb0,TTF,crop,1,0.1905211891201607,1.3326182861035691,1.773716258431815,0.751314241930538,0.6522981501578383
2319c7780b403e869080b140,4083a18ca5d51994846a0ec1,benign,crop,1,0.2210915331335669,1.0541035047530158,1.773716258431815,0.5942909412607933,0.8828100578001442
237a970458e7a7768e0f1a11,f2ae399e758d368eccca64ad,TTF,crop,1,0.42503806341558714,0.49509852089386885,4.058552916170311,0.12198892834962677,0.3921933419748767
237a970458e7a7768e0f1a11,ac75bca84cbb434b7669b2a5,benign,crop,1,0.44473342859316717,0.6301512926238269,4.058552916170311,0.15526501825641922,0.528770939402646
23f297eaa826431d4b058fe4,510cb643a12b220942b12788,TTF,crop,1,0.053761348256365506,0.3411460358133164,2.199759520893615,0.1550833318701726,0.5612530927621884
23f297eaa826431d4b058fe4,f202bf52f7f27c5e34c71e7b,benign,crop,1,0.06767593077981453,0.7290264355807031,2.199759520893615,0.3314118787332483,0.7336983238932951
23fbd500fbc7c6f21b56e82c,8a6c9aa20f9d80563e34c99d,TTF,crop,1,0.03348951875187192,0.16510823449839906,1.6089370816184163,0.10261944757486606,0.5661706793986776
23fbd500fbc7c6f21b56e82c,9b8b8c14f9b3a9e3df0f5a47,benign,crop,1,0.028036748895800885,0.4536138483856093,1.6089370816184163,0.2819338640199174,0.8511408022799168
2413413ef0b1ba5e847ae143,ca5653b8b0ab2e90b6c63069,TTF,crop,1,-0.01565179059777478,-0.9820455814477371,1.2191387876580297,-0.8055240235069958,0.6358710670218678
2413413ef0b1ba5e847ae143,57f867326a1e5bb3c18f6aed,benign,crop,1,0.005146049380420964,-1.6547457499482452,1.2191387876580297,-1.3573071144155935,0.9397960206600481
248c2dae57d7814e11dede69,cb7e9e02f80c450c7df29351,TTF,crop,1,0.2476469106421684,1.4150773597306046,1.5639350775882022,0.9048184800054768,0.6656372112153841
248c2dae57d7814e11dede69,dfd133124e3d544343ca4869,benign,crop,1,0.22595492196013045,-0.13633753160966677,1.5639350775882022,-0.08717595350563884,0.8392116899529702
24d5ed1f6050c4e707828be9,9b4988c06b39577a50a34993,TTF,crop,1,0.22672567964913123,3.096316375198053,1.335432367000124,2.318587186974902,0.7433944667744095
24d5ed1f6050c4e707828be9,d7c9d21eaefbeed3a88577f3,benign,crop,1,0.17806034370601506,3.240132097476461,1.335432367000124,2.4262794414328885,0.9262891222869242
24d6d48574a940063cc98b67,d45cf47f4c476dfc03082655,TTF,crop,1,0.22320475283720534,1.388432702828915,1.907317781394834,0.727950379518585,0.5325599218100725
24d6d48574a940063cc98b67,430782edbaf1db447a932705,benign,crop,1,0.19729358649790046,0.9028552560388581,1.907317781394834,0.4733638331513871,0.7523745380352671
24e45b0bc0b4e2003a770abf,2fd42b88c4add3651d5889c9,TTF,crop,1,0.1356395255495918,1.3938675823989375,1.4892633746693786,0.9359443105275994,0.6859957856981982
24e45b0bc0b4e2003a770abf,b287ebb626d7932d67e107f3,benign,crop,1,0.13262914496020994,0.9098463158244102,1.4892633746693786,0.6109371460413435,0.8419174423016448
254661117c8513a3f029be2a,8eb2ae9c21e5ef0673459450,TTF,crop,1,-0.031113172207194457,2.4534996072703756,1.3859698853794697,1.7702402001314934,0.6366386393167578
254661117c8513a3f029be2a,2989f15d83a428c1c56f0bd1,benign,crop,1,-0.07205227628093973,2.5984661546857026,1.3859698853794697,1.874835941312144,0.8035029680012048
256f9d86b99f3adcf4515a3d,049aec73de7be5a0aec3130b,TTF,crop,1,0.11797100176284585,0.24013693935162442,1.0394424559716966,0.2310247556004805,0.7299013881089997
256f9d86b99f3adcf4515a3d,6048e5870d9db2e865385a3d,benign,crop,1,0.09098144364183287,1.385087668340758,1.0394424559716966,1.3325294347785166,0.8693752405993699
25a63ce49d9285ad356bb5db,2e5ab2c4518999bb17fd0508,TTF,crop,1,0.11199326736265518,2.852073914570853,1.4732130513746973,1.9359548246667386,0.6490118072460843
25a63ce49d9285ad356bb5db,ebedd96cada520de5e410c9f,benign,crop,1,0.18485773308863115,2.275748344964345,1.4732130513746973,1.544751686010913,0.8086831601257173
26457084dece6f2c05b68a8d,aa5df66be30bb203c9a029d2,TTF,crop,1,0.12558846542137642,-0.06840891394164854,1.9393000912314067,-0.035275053227172594,0.5372815688488394
26457084dece6f2c05b68a8d,c618ddec355ac2f7ebe5af4e,benign,crop,1,0.06593177201203403,0.30660553151188924,1.9393000912314067,0.1581011277719285,0.7803558451167979
2687ef0ded100fea23c0cca7,648ffb3753cfae4c28c6280d,TTF,crop,1,-0.023068885221520438,-0.28821535431558926,1.793479997911441,-0.1607017388826328,0.6787970155503711
2687ef0ded100fea23c0cca7,47c75c200881b2cbb10667d0,benign,crop,1,-0.018835168614235738,-1.3600215795592738,1.793479997911441,-0.7583143280901142,0.9106238291809068
26f1ee0eebef19b197065833,015a7f78e961340d7545363f,TTF,crop,1,0.29250372843853945,1.376834055131553,1.3136700814855924,1.0480820675877236,0.6606004671358964
26f1ee0eebef19b197065833,32be7bd9fca9706d3b2380a7,benign,crop,1,0.2672834566644519,1.1603523054019027,1.3136700814855924,0.883290501744314,0.8720026747309578
27c0b3c0b0e7ef692340f052,36754c085a17eb14ebaba47f,TTF,crop,1,0.02182618105699661,-0.20166810601416896,1.233589882709512,-0.16348067444523467,0.7518156970633324
27c0b3c0b0e7ef692340f052,415aa176af33d9dcb8a8d1a1,benign,crop,1,-0.006801586472347459,-0.48695047747263914,1.233589882709512,-0.3947425998688311,0.9053127342911979
27e80b7237415500dd3ec8f5,aa64d92d538ef60d39133df1,TTF,crop,1,0.30608387446361535,0.8809420384831232,1.605531027359308,0.5486920049947897,0.6147008070668115
27e80b7237415500dd3ec8f5,d6894a66dffb22d4bb2c1e45,benign,crop,1,0.28413747048902516,0.12803006990653143,1.605531027359308,0.0797431302944724,0.7569114314122593
2951512d909402f8d5d4a192,7aa61888bde276835c7b43bd,TTF,crop,1,-0.006019119908915526,-1.897180802234636,1.892950816454436,-1.0022345988830934,0.5477835831811956
2951512d909402f8d5d4a192,69c3d3899a55efec33fcc48a,benign,crop,1,-0.01183242616632496,-1.6259848315280372,1.892950816454436,-0.8589683458197632,0.7034873575241061
2998d85ec32151a8bad75c29,2e112fda80d285f852e8a238,TTF,crop,1,0.13765053266926697,-0.0982412063807867,1.8447380087756713,-0.053254828552043616,0.6298641787558633
2998d85ec32151a8bad75c29,cca88216881f5a2139e3d6d5,benign,crop,1,0.14125779987548534,0.3865902219228662,1.8447380087756713,0.20956375381425632,0.8625748247107733
29ce025506972ba2d7bf50d7,9ac5c801e0f59c2df1492e6e,TTF,crop,1,-0.026650894347684535,-3.892909521666347,1.232531339957869,-3.1584669658780573,0.5106043064653236
29ce025506972ba2d7bf50d7,4284ba771ad91affe22115af,benign,crop,1,-0.03300960339294361,-3.5306761416176946,1.232531339957869,-2.8645731164437422,0.8712495206105451
2a9a14eafa00bd1be6c9ea2a,3a14084c14f58bb8140575af,TTF,crop,1,-0.009058453013805394,-1.5862205562251985,1.7168067948004606,-0.9239365553708448,0.5874090425384162
2a9a14eafa00bd1be6c9ea2a,3957ad63f048d23375241585,benign,crop,1,-0.025558899170787512,0.07172032965399704,1.7168067948004606,0.04177542276231082,0.8911610202476182
2ab11c57996c0499a1b7d273,5a53b94b63af697a953363ec,TTF,crop,1,0.18311263219718757,-0.10136209025797666,1.7440796884826857,-0.05811780902405878,0.6325104436149209
2ab11c57996c0499a1b7d273,476d025d82b6daf520e672b0,benign,crop,1,0.20278298392784558,-0.495284251016897,1.7440796884826857,-0.2839802873042942,0.8932985216945607
0018f9db92c9a466fa0d7788,75559ddd2219d71fb16f4e01,TTF,jpeg85,1,0.8963651448519214,0.7402393690682687,1.2975087234719487,0.5705082021240624,
0018f9db92c9a466fa0d7788,92534f83f290c2bf217ddb1a,benign,jpeg85,1,0.9992242526706012,1.2846210814771932,1.2975087234719487,0.9900673947221951,
0045891b71cafcb80d0cdbae,2d0b5686a88d68c68d1c3ea0,TTF,jpeg85,1,0.9412013182998895,1.3792339930714048,1.658631652308002,0.8315493021926763,
0045891b71cafcb80d0cdbae,367764fcbcdf9dfbfefba09c,benign,jpeg85,1,0.9988573811212281,1.7148071990979747,1.658631652308002,1.0338686089294171,
004e79d3a212547996064c84,919b16685cf34dd966b60b86,TTF,jpeg85,1,0.829654075424546,1.531110530692312,1.4070713732149303,1.088154133357125,
004e79d3a212547996064c84,903796312672dea629367c79,benign,jpeg85,1,0.9990254662144894,1.4445650993680168,1.4070713732149303,1.0266466412911375,
00743f7648c4c087fbfc3bf0,e0abb45137652d52c2413307,TTF,jpeg85,1,0.9108174838610442,1.8020487516185641,2.0088131595440073,0.8970713593033321,
00743f7648c4c087fbfc3bf0,768e7904ec910f1ae02d291f,benign,jpeg85,1,0.9982757103437608,1.9796174648154756,2.0088131595440073,0.9854661969980528,
00dc0409d63e16e53ec40335,d6364a0fcd7a95d083289b3c,TTF,jpeg85,1,0.9538712632310222,0.4856967930335607,1.243251072451276,0.3906666994269539,
00dc0409d63e16e53ec40335,20f20241540074c0c8d9b419,benign,jpeg85,1,0.9993291044781935,1.240978518745743,1.243251072451276,0.9981720878783943,
00f107978372bd8a692a996c,4b1dddef44caa8e4f15d2aec,TTF,jpeg85,1,0.9483847213688573,1.1446414702661538,1.5502185743873076,0.7383742455276348,
00f107978372bd8a692a996c,9c61bcdfd2990dc441de1a10,benign,jpeg85,1,0.9988875614949064,1.5758210208557637,1.5502185743873076,1.0165153784707908,
01233f45767893a78ec7c660,873faca118a3d1d4c75c5d7f,TTF,jpeg85,1,0.9523231194091865,0.8279886529611908,1.0892675542736985,0.7601334031410464,
01233f45767893a78ec7c660,15e58bec793853fe5f1d11da,benign,jpeg85,1,0.9994380201899529,1.098118275508524,1.0892675542736985,1.0081253877434428,
0136826e28afaf66f5fac76b,85528238f5ef47def7fedd1a,TTF,jpeg85,1,0.9592959572867478,0.5719839007036405,1.2552139214469056,0.4556863901288677,
0136826e28afaf66f5fac76b,d30a889036b6567583b5e667,benign,jpeg85,1,0.9991696647017632,1.2611256832569568,1.2552139214469056,1.004709764374854,
017637f3ae0c13375e1abafa,6e634b8e1ec7a9b3691deb71,TTF,jpeg85,1,0.825355879310292,2.2789356280530026,3.100638481176768,0.734989145586586,
017637f3ae0c13375e1abafa,db2881dbd6db82735622e240,benign,jpeg85,1,0.9932027897323018,2.9958429274122316,3.100638481176768,0.9662019437607043,
01ba92faae568c085bda0610,0a049f51cb73b6ea21d2744b,TTF,jpeg85,1,0.9557073695966753,1.2476630047555708,1.3476475523717273,0.9258080887393788,
01ba92faae568c085bda0610,cf09e55e3ff212699c5e4357,benign,jpeg85,1,0.9993012699599507,1.3034226412501493,1.3476475523717273,0.9671836222729403,
01c7c9dad374dc8767324573,7b25b9d464053118bb6ad58f,TTF,jpeg85,1,0.8624483716619145,1.1381194721213355,1.8971424027380894,0.5999125160445106,
01c7c9dad374dc8767324573,192b6ba2b249d898cae889ac,benign,jpeg85,1,0.9982819257444739,1.865581633836436,1.8971424027380894,0.9833640485521262,
01dbd77e6d523be983ca4376,08b2dbfbc4d89e0a699ba430,TTF,jpeg85,1,0.9412872093439086,0.6167905917887987,1.3745262560540965,0.4487295816083152,
01dbd77e6d523be983ca4376,ac551b00ceec801d1bf8420d,benign,jpeg85,1,0.9991388521377447,1.3824513170005743,1.3745262560540965,1.0057656671973867,
01dc3b0a85ed808b5b70bab8,2fff060975de528c22941574,TTF,jpeg85,1,0.7478794532520099,3.6533052328888784,1.8518422650293127,1.972795038691403,
01dc3b0a85ed808b5b70bab8,29aed96454871a82e76025a2,benign,jpeg85,1,0.9985045702640066,1.8329092562012699,1.8518422650293127,0.9897761223050263,
01fdf1a11fd0e2bb14a8b0a2,52f1b1cf0295c94a2ba37247,TTF,jpeg85,1,0.8782292095471498,1.8401628857115642,1.680300719269481,1.0951390216101222,
01fdf1a11fd0e2bb14a8b0a2,110b45f4c894f242715b1ac7,benign,jpeg85,1,0.9985751535449415,1.6384744094402648,1.680300719269481,0.9751078426917532,
021475a09698c616bb7f2ee5,e0991ad0f8600d5700ab18aa,TTF,jpeg85,1,0.7601608443110357,2.254822245428273,2.219477422397661,1.0159248400880012,
021475a09698c616bb7f2ee5,5d8057922138962388e5d073,benign,jpeg85,1,0.9980257666571559,2.1718901336654532,2.219477422397661,0.9785592372997423,
0269351ebe0a9eadfc4a7bdd,e4e303e3f893f5e414348633,TTF,jpeg85,1,0.8667961314032694,1.6488825688353113,2.573873854788625,0.6406229138881878,
0269351ebe0a9eadfc4a7bdd,bf06578673a59e0948fdae51,benign,jpeg85,1,0.9974680463152613,2.409404062312221,2.573873854788625,0.9361002901636332,
02a71f8f0942b95ac6021f30,561b124cdd114688abb73b28,TTF,jpeg85,1,0.9158488882522965,0.4362464212413612,1.4565012638796455,0.2995166788110727,
02a71f8f0942b95ac6021f30,c4e8fb783f0235426a20ac86,benign,jpeg85,1,0.9990834596816508,1.4011513107693832,1.4565012638796455,0.9619980054374768,
02df184a54a29e44639bba32,fb444a2013742f72b3cf00f8,TTF,jpeg85,1,0.8827647204228196,2.8426719763721033,2.3083070973960034,1.2314964415172123,
02df184a54a29e44639bba32,3785a0ddd24f5561e7747e7b,benign,jpeg85,1,0.9979679699540331,2.206865123292021,2.3083070973960034,0.956053518954034,
033c02ffda025fc7780d3e1a,c47dcf181e29d9e2e2d67e69,TTF,jpeg85,1,0.9559346645786221,1.4691700054288839,1.4524509702060147,1.011510911945274,
033c02ffda025fc7780d3e1a,49e3f2ecaff19fae5356ad2a,benign,jpeg85,1,0.9990647139999985,1.4352874466397394,1.4524509702060147,0.9881830616534747,
0355e96c04508c1972d37928,173e3dca97eee1f8068769ff,TTF,jpeg85,1,0.8962519096469612,1.6835852877055282,1.5466047860219965,1.0885685230781275,
0355e96c04508c1972d37928,cbcb42e8816c59eee5e48317,benign,jpeg85,1,0.9988753063352047,1.4540634746088417,1.5466047860219965,0.9401648616055436,
035d61750d9ad53a09152a1c,d6d6a174844ff9e0c98473cf,TTF,jpeg85,1,0.9316061451263529,0.8379606909508297,1.3280273150794588,0.6309815178016068,
035d61750d9ad53a09152a1c,0d1d8bc08b9464c3311f3cf5,benign,jpeg85,1,0.9990544378173143,1.2859478064006962,1.3280273150794588,0.9683142747133594,
037052d77e693baf31d54429,cd41ab04deff136ae5afe251,TTF,jpeg85,1,0.8854485443209935,1.5261336074911025,2.3019095615483236,0.6629859109080661,
037052d77e693baf31d54429,4e213f593c3bf4143d64c401,benign,jpeg85,1,0.9977011938421675,2.298022027754923,2.3019095615483236,0.9983111700570956,
038ee17631ff8d0b321ecd9a,30bae1bee4662e5b30c48633,TTF,jpeg85,1,0.9107692871214298,1.4976273397645332,1.794444736558802,0.8345909513137338,
038ee17631ff8d0b321ecd9a,4352dc8441f3ca1777765776,benign,jpeg85,1,0.9985139237615234,1.6681342062009177,1.794444736558802,0.9296102422189332,
04150eff99b7db8c3283dcd3,922f9a08e235b44836df270f,TTF,jpeg85,1,0.8083933020099145,2.8333023675793445,1.2258939785133216,2.3112132184672083,
04150eff99b7db8c3283dcd3,d5d8e0e88264a43c44aece16,benign,jpeg85,1,0.9988842482644995,1.2723871393614261,1.2258939785133216,1.037925923173624,
04343486d66ff6062b20f171,ad919b5537af184ebbee4106,TTF,jpeg85,1,0.9175787361766954,1.4870904337938193,1.5872294803867522,0.9369095346133992,
04343486d66ff6062b20f171,48492696fdc893d4f5610ac8,benign,jpeg85,1,0.9987949776961145,1.5889603026926942,1.5872294803867522,1.0010904675898034,
044df24069e63cb4c36fdc6e,1ff6f97b6379b7360e814943,TTF,jpeg85,1,0.8554649522046661,1.227400975689313,1.0567187519034242,1.1615209567147795,
044df24069e63cb4c36fdc6e,995aaacd61c8a839d435bb14,benign,jpeg85,1,0.9994687338336424,1.0145515118964312,1.0567187519034242,0.9600960615764234,
04576e0614004c4a109a361e,77c3439fdc997c58ca289eaf,TTF,jpeg85,1,0.9482943804881792,1.2714453900333742,1.638110619106476,0.7761657700057503,
04576e0614004c4a109a361e,a4c79beb10947c08d9d3c8a4,benign,jpeg85,1,0.9987959077041656,1.658965490290212,1.638110619106476,1.0127310518230517,
0477942d578796a7e6934c0b,662c27a8390df3e9738c983d,TTF,jpeg85,1,0.8699320945252863,1.4145211317901696,1.6170523459526205,0.874752839838875,
0477942d578796a7e6934c0b,6c056b412a2610792a507303,benign,jpeg85,1,0.9985790728832681,1.5985376515215597,1.6170523459526205,0.9885503431738608,
048c61210e5eea2b56a1a1b0,d45b6329e321661068ccc262,TTF,jpeg85,1,0.9349643373152813,0.9685938497552057,1.3348472129393723,0.725621509612575,
048c61210e5eea2b56a1a1b0,ba2603d8e9263e77309ca90a,benign,jpeg85,1,0.9992222293949694,1.3319349774720783,1.3348472129393723,0.9978183005222889,
04aa6381ee6cde8133719b35,533953d0e2c2bd7c29caf106,TTF,jpeg85,1,0.9318429340108728,0.4793835059315566,1.066602408074516,0.44944911271760923,
04aa6381ee6cde8133719b35,efbbd9d8e1392be60fa27aca,benign,jpeg85,1,0.9993943078294605,1.1139365111046038,1.066602408074516,1.044378395053071,
055efb34fc39c6c326db472c,aac13709da5a250a733db0ff,TTF,jpeg85,1,0.9203900059558273,0.955213408601663,1.2973230793736565,0.7362957028890884,
055efb34fc39c6c326db472c,e1472369f5c45adacb46c103,benign,jpeg85,1,0.9992576958837414,1.2765931167938243,1.2973230793736565,0.9840209714068753,
05831ec1d057ff2b30f8c05d,0ca56af8f8b8af335ef1b911,TTF,jpeg85,1,0.7770556350837734,2.1376685827108575,2.541138792986258,0.8412246464502411,
05831ec1d057ff2b30f8c05d,f5a94c62108eb815b70db472,benign,jpeg85,1,0.9965603186369941,2.5251848935976517,2.541138792986258,0.9937217520614614,
05d4310a1c1ab722a92b4d38,1f1852f1ae2034f2e7db1685,TTF,jpeg85,1,0.9340441948474931,-0.16679509275408255,1.214342122864206,-0.13735428394814436,
05d4310a1c1ab722a92b4d38,d96513fc1cc59dc6bb23ac22,benign,jpeg85,1,0.9993192378483403,1.1629346766842434,1.214342122864206,0.9576664226563183,
05da8e61ed9e8bd27dd1ec35,b8f454f70838b31658fbc66a,TTF,jpeg85,1,0.9360124781325573,1.2302785481050562,0.999440598877086,1.230967152512442,
05da8e61ed9e8bd27dd1ec35,11b51d8e70929cefe8da7c60,benign,jpeg85,1,0.9994336051242451,0.99651143473799,0.999440598877086,0.9970691963660601,
05fef37d282e00735e7da056,6919b869e647fa6f6ddc1d38,TTF,jpeg85,1,0.929055026411176,0.43161746004987733,1.4078656868573276,0.3065757366481063,
05fef37d282e00735e7da056,f4dfe195a14405be8013ebd8,benign,jpeg85,1,0.9990085278971338,1.3982347053930315,1.4078656868573276,0.9931591617338195,
06167cb0d78b3e5887311c40,c2b82b65ff3b243273c86765,TTF,jpeg85,1,0.7598270493898629,1.286027447142986,1.8855991681789512,0.682025888028466,
06167cb0d78b3e5887311c40,bfa3c712036f4457da7282fd,benign,jpeg85,1,0.9982920552783717,1.8927105254130903,1.8855991681789512,1.003771404524434,
0626cd166c0d31cb25bc50f3,f1b736688e35ba6879fbe08e,TTF,jpeg85,1,0.8848097927505284,1.065971235550015,1.7911105704275088,0.5951454104229786,
0626cd166c0d31cb25bc50f3,f017a58bad5a22df81f90fcc,benign,jpeg85,1,0.998298731638595,1.7672269365636588,1.7911105704275088,0.9866654609390478,
066b0af7b9a9747243859871,9c79bea0e0243d7b4106038f,TTF,jpeg85,1,0.8829442845144092,0.5175857073357365,1.943281341790371,0.2663462547625131,
066b0af7b9a9747243859871,0b287f0efab0c7fd16a14bef,benign,jpeg85,1,0.9981792041614179,1.983965506601332,1.943281341790371,1.0209358078709685,
066be7c777f2eac024db16d2,f50bb287326fedc1839d0ca1,TTF,jpeg85,1,0.8250631002229516,1.0734388729076534,2.5639679186827706,0.418663145153208,
066be7c777f2eac024db16d2,3556e5dd6cf7e5a12ea26433,benign,jpeg85,1,0.9972354263629383,2.480616479614679,2.5639679186827706,0.9674912316723084,
06c6969b9308d3a9c934403a,dfa6d7bac10e2e38ee12deee,TTF,jpeg85,1,0.8402773092576719,2.736617967743894,3.08863621850164,0.8860279340606461,
06c6969b9308d3a9c934403a,cc76b0d1c0d36ec3d610d068,benign,jpeg85,1,0.9952238093976151,3.012463584640898,3.08863621850164,0.9753377774292581,
06c97c0a0cd8f4b4762d0ad1,bd290231d42860d85e84b9fc,TTF,jpeg85,1,0.862404844456915,2.045577289703958,1.9059858338081395,1.0732384540429223,
06c97c0a0cd8f4b4762d0ad1,4fade4cc030018b954c10eaf,benign,jpeg85,1,0.9984998972484169,1.841697261922472,1.9059858338081395,0.9662701732902078,
06ebc9bfc96903c1287f85b1,57f9736ba8f55b2dad82528d,TTF,jpeg85,1,0.9337133864516882,1.1978519129579102,1.64852450428258,0.7266206294453611,
06ebc9bfc96903c1287f85b1,2e2b88e4bedb8f0d2b7f116c,benign,jpeg85,1,0.9988004215754164,1.6103186587151477,1.64852450428258,0.9768242173724563,
0753fc5f8bdc6d4b3ac25269,645b34f75a217c6827ab8f28,TTF,jpeg85,1,0.9000550625650269,2.1832146078188313,2.292505534080551,0.9523268648049075,
0753fc5f8bdc6d4b3ac25269,092ac89902028b284157c3fe,benign,jpeg85,1,0.9978188058638942,2.2551302937323237,2.292505534080551,0.9836967720284184,
07589952bcf3e0ca95471f06,cb49aac5c8fdeae6aea40c11,TTF,jpeg85,1,0.9264622102578104,0.7436334607669565,1.565768095258949,0.47493205604242006,
07589952bcf3e0ca95471f06,9ff02a65da27b3f5102075e3,benign,jpeg85,1,0.9986942643669495,1.5510458515857228,1.565768095258949,0.9905974302849802,
07f531ad23aa0b4647c1b587,2d3965ef2846f064291c2815,TTF,jpeg85,1,0.9408884992077072,1.9354397762807665,1.7482167163468756,1.1070937362532018,
07f531ad23aa0b4647c1b587,3b72ba615843d6c0d930ac7f,benign,jpeg85,1,0.9987451656627601,1.730477746306844,1.7482167163468756,0.9898531058111036,
08771e6f5212dcbb5a1adfa7,5ddb293c39d167afcf0416ff,TTF,jpeg85,1,0.9348366695530871,0.8130345388438915,1.608359233806686,0.5055055622863498,
08771e6f5212dcbb5a1adfa7,95e978eb1c4981f31caced8d,benign,jpeg85,1,0.9990282442157836,1.5375037585464955,1.608359233806686,0.9559454916719762,
0881fa8a43cfcc5ad86fa537,e543f2b541c2e26627399420,TTF,jpeg85,1,0.8929089454279503,0.2272927100929467,1.2740490712744479,0.178401849047763,
0881fa8a43cfcc5ad86fa537,5a75eefec9062d91e66e1d0f,benign,jpeg85,1,0.9992722906051765,1.2749554203113773,1.2740490712744479,1.000711392565141,
088445b32a45f010fc2de7b2,e74ccd269ab4a4f901a36d72,TTF,jpeg85,1,0.9503191297609259,1.1620448991352748,1.53945276640267,0.7548428405833415,
088445b32a45f010fc2de7b2,bdd0d00dabe878188f6f1a7b,benign,jpeg85,1,0.9989318763447509,1.5001126587085425,1.53945276640267,0.9744453947839816,
08bf746639f6c05a68ef00fd,b59ca93db6f6145192af6489,TTF,jpeg85,1,0.7977061748672191,0.5284521952653211,1.6838991312317115,0.31382651458390937,
08bf746639f6c05a68ef00fd,0e6ece02b0a1b42185160707,benign,jpeg85,1,0.9986409816655326,1.6545981962421576,1.6838991312317115,0.9825993526297971,
0903eb4a3baf239c2ba65d76,ee5ea0194eabda24dd6459b5,TTF,jpeg85,1,0.8918151136757909,1.2456543591588825,1.4000644241904776,0.8897121715517659,
0903eb4a3baf239c2ba65d76,27ddf3ba1528a1778ff86d10,benign,jpeg85,1,0.9991386090053234,1.3373137261886683,1.4000644241904776,0.9551801353440632,
094bcf5ed744c54ac05dcb2d,f9956fd726b35299b1ac1640,TTF,jpeg85,1,0.9270093557621494,0.8338835088259984,1.4656094578992203,0.5689670630409774,
094bcf5ed744c54ac05dcb2d,fea092277817ec505f16bcef,benign,jpeg85,1,0.998854860392027,1.3708951676237735,1.4656094578992203,0.9353754919054571,
096389abb62a81a94ddf5d8d,a28308f47ebc7fd3e4444456,TTF,jpeg85,1,0.9545446851576604,1.0663692262267972,1.0632527930513844,1.0029310369046565,
096389abb62a81a94ddf5d8d,202ad8f17f2973f8a1deb011,benign,jpeg85,1,0.9995371875137902,1.0040902075136118,1.0632527930513844,0.9443569902431346,
0968498af61c25c1dae94d60,5968141d62f3b6809097c6b8,TTF,jpeg85,1,0.8585534608927817,2.0577590989424137,1.523246014069568,1.3509039773849911,
0968498af61c25c1dae94d60,3abbaa3e6bb0bec5dce3301e,benign,jpeg85,1,0.9989972172575106,1.482381382015885,1.523246014069568,0.9731726643784169,
0970bdd54e5a12558f9dbd5b,f07fc2d67a778faf23bb71f1,TTF,jpeg85,1,0.9425867833068081,2.144640910952304,1.3380506018388887,1.6028100192959183,
0970bdd54e5a12558f9dbd5b,33a613dbf825cbd2ec51bf81,benign,jpeg85,1,0.9991193426194894,1.337944822495514,1.3380506018388887,0.9999209451845622,
097623614e2536966ae32c90,771391f4e9f9c0067631b37d,TTF,jpeg85,1,0.8990687836784081,0.8256514422173208,1.3815652611438345,0.597620297381929,
097623614e2536966ae32c90,5a84f4964628fe4bd6f55aa1,benign,jpeg85,1,0.9988962152621305,1.4387667080861917,1.3815652611438345,1.0414033622233658,
09ad7b3e687692688331257a,7b45adbc6db5a50ff281522d,TTF,jpeg85,1,0.9447572751620048,0.4428197017248714,1.4843278146463459,0.298330124488287,
09ad7b3e687692688331257a,12d6c9555f8183be29074b6a,benign,jpeg85,1,0.9987853389249968,1.5151196434840697,1.4843278146463459,1.020744628332024,
09e452b7792dce33b8d0771c,a79bdc7da213579b6e6320a3,TTF,jpeg85,1,0.8817514324769935,0.037608663029253385,1.0815288592177101,0.0347736102543361,
09e452b7792dce33b8d0771c,746807233d8ab60e36a55f23,benign,jpeg85,1,0.9992985443526229,1.0614348647257954,1.0815288592177101,0.9814207505230613,
09f36870729681ec41272479,a5ddef5203b4f88ca4ddb4c9,TTF,jpeg85,1,0.9182620639553423,0.7652825568829332,2.030087093110188,0.37697030806224413,
09f36870729681ec41272479,63b7086c8f8e6d1fa4f736f4,benign,jpeg85,1,0.9980362209331871,1.9046963429130468,2.030087093110188,0.9382338074939255,
0b40b60a274bd19ba1d5562b,a6ae334ddd7d39217610fb38,TTF,jpeg85,1,0.929254504423544,1.3984020453557204,1.369885391962588,1.0208168169107035,
0b40b60a274bd19ba1d5562b,7dab7abc3849d56508bba7c9,benign,jpeg85,1,0.9992045483817407,1.3575668132760133,1.369885391962588,0.991007584460094,
0b40cba5082e96f5152e4948,85a756e195df4af2187536d5,TTF,jpeg85,1,0.748285305050962,1.4875494896059316,1.704488862201094,0.8727246757629044,
0b40cba5082e96f5152e4948,ab974e1b6f569aac6c027da3,benign,jpeg85,1,0.9987780751459311,1.6820204297229084,1.704488862201094,0.9868180819620194,
0b5ece3f730c3aaedad51588,e734475caab3ec02d82148bd,TTF,jpeg85,1,0.9121463123673583,2.6266254134306117,2.8522828875633217,0.9208853108095856,
0b5ece3f730c3aaedad51588,43577f4f1142ad3ce09d1af4,benign,jpeg85,1,0.9967668239301191,2.845397216521915,2.8522828875633217,0.9975859087920661,
0bf70597510a5049ceeb5920,3081552b88ccb436e5583c44,TTF,jpeg85,1,0.9225244768546047,0.9437809998390353,0.9987195049219494,0.9449910562353465,
0bf70597510a5049ceeb5920,ea350dc525338f2352f2f922,benign,jpeg85,1,0.9995670688237812,0.9644657963434676,0.9987195049219494,0.96570237347957,
0c1a04c5fde0f003ccad1828,396fbaa8e9f1441a830dbcbd,TTF,jpeg85,1,0.9479219141971313,0.9275998623929738,1.1772357882258242,0.7879473863013721,
0c1a04c5fde0f003ccad1828,2d5e3350afe7e747b0af0fff,benign,jpeg85,1,0.9992128468749509,1.1777128831115495,1.1772357882258242,1.0004052670590693,
0c3a2e83c0a70981dca3bf17,f871ebd70464fc190893f2d1,TTF,jpeg85,1,0.9350159157962008,1.3776184460004126,1.3714933033621115,1.0044660390417406,
0c3a2e83c0a70981dca3bf17,58a8944bfc98495dfaf96425,benign,jpeg85,1,0.998957671270463,1.360655650022089,1.3714933033621115,0.9920979174207742,
0c9f80d67a304ec7ec508de8,7172e42f7ec64d01903430e0,TTF,jpeg85,1,0.9223082388032862,1.1550131606371854,1.5938190432958277,0.724682745820853,
0c9f80d67a304ec7ec508de8,b2a4b4b04e81baa7b76c3b66,benign,jpeg85,1,0.9989266881299668,1.5674716114208427,1.5938190432958277,0.9834689941836172,
0cb595da01f4783e1b38f3a5,96a5f940a7faf7c14243d7ca,TTF,jpeg85,1,0.9183985602694418,1.7478938422399926,1.7670480561518298,0.9891603322019719,
0cb595da01f4783e1b38f3a5,d010b8abb3747bc76783bf69,benign,jpeg85,1,0.9985328279025883,1.7604699470831264,1.7670480561518298,0.9962773456863258,
0cc2ca666c92a528ec4c3275,7d0b6e707be0921217b61c8f,TTF,jpeg85,1,0.9309606455555113,0.7118271629353615,1.3909493100888004,0.5117563650755306,
0cc2ca666c92a528ec4c3275,8d41779467b5b3b940d09a1f,benign,jpeg85,1,0.9991103698766912,1.3999701069676995,1.3909493100888004,1.006485352710893,
0d02d1c34a3a0853a872e445,c86375c0e8a0875e72260b62,TTF,jpeg85,1,0.9081462783838881,1.566107517904164,1.8752694153221283,0.8351373435241264,
0d02d1c34a3a0853a872e445,7ea90bfc8d8068c146ee3f77,benign,jpeg85,1,0.9984511735009176,1.8313182146528848,1.8752694153221283,0.9765627273019362,
0d11848d5b1ff75ab42db84a,579632c6ccfc1634b8027712,TTF,jpeg85,1,0.917438143139841,0.1953926129862982,1.2961928322960738,0.15074347590719203,
0d11848d5b1ff75ab42db84a,5264ac0bf7f6d210b14bb113,benign,jpeg85,1,0.9993035258124667,1.2279913517796779,1.2961928322960738,0.9473832297038829,
0d5c222a10c708530e87237b,74faef8376fa561a67330a91,TTF,jpeg85,1,0.9330803843672155,0.08678671250026836,1.2257749261149773,0.07080150739853508,
0d5c222a10c708530e87237b,0ff5be64150de33a6e28c869,benign,jpeg85,1,0.9993855041318023,1.2290452365753342,1.2257749261149773,1.0026679534641176,
0db1794754009c18519ad9ce,f488b527e62a125fa2c83fdd,TTF,jpeg85,1,0.9551144328924546,0.9787905110115304,1.7137617976279442,0.5711356807966521,
0db1794754009c18519ad9ce,19920996aa0153e0ebf6b2fe,benign,jpeg85,1,0.9987984492089814,1.6643029777811467,1.7137617976279442,0.9711402016807384,
0df8e544ad196b773ec222f8,1ae09e765f37e939ec2424a1,TTF,jpeg85,1,0.9427148169430453,1.2110988020359692,1.962370038463431,0.6171612786058842,
0df8e544ad196b773ec222f8,a970518cce6c605b6bbf311e,benign,jpeg85,1,0.9984900037761918,1.9839965871545349,1.962370038463431,1.0110206272350335,
0e1457890631b539dfc1eb8e,0dc940ad8078fa5cec0094a8,TTF,jpeg85,1,0.9051425821388336,1.7476794361112646,1.6292760519752676,1.072672389674205,
0e1457890631b539dfc1eb8e,67627bfdbbead6679bc93b03,benign,jpeg85,1,0.9987998324907167,1.5581345746677708,1.6292760519752676,0.9563355287636814,
0e23de0e761742ea4ebcb91f,c71688e511a1f2335d99c82e,TTF,jpeg85,1,0.9255598532009233,1.0140617690276346,1.4805120176776607,0.6849399105981574,
0e23de0e761742ea4ebcb91f,1ea37ffe0c442d68d700a3fc,benign,jpeg85,1,0.9990753656610449,1.4230803954349993,1.4805120176776607,0.9612082701410631,
0e3571877d8c34403f898233,d72642171a76d12bbd625ed0,TTF,jpeg85,1,0.9277234778775498,0.5155357577574231,1.2093706342257038,0.4262843359740527,
0e3571877d8c34403f898233,d2b6f955633cc9d960b0f1a6,benign,jpeg85,1,0.9992863823906074,1.20121483325308,1.2093706342257038,0.9932561608974031,
10429771c73d1e651e4a0881,ab56ec74c9ab48fab1db2a84,TTF,jpeg85,1,0.9425341779210576,1.1879533439892944,1.2338741366434982,0.9627832440194249,
10429771c73d1e651e4a0881,4fa3c8b29366ac65b9485c98,benign,jpeg85,1,0.9993706714951357,1.193474750102267,1.2338741366434982,0.9672580976118605,
104cd91f8f378a74a2073812,ac8b0421fc4cd1fb5b6c6e4d,TTF,jpeg85,1,0.8886444093254021,1.7307629676735687,1.7134160783674173,1.0101241546202135,
104cd91f8f378a74a2073812,92cbbf1e5cba593875cbd211,benign,jpeg85,1,0.9986929024656653,1.6881976908447451,1.7134160783674173,0.9852818075883233,
10ce1c6929daed1f563a0c47,7cea9f25e3f2a9df7ed790c4,TTF,jpeg85,1,0.9010111917427546,1.463732756034818,2.3128918557224223,0.6328582775771965,
10ce1c6929daed1f563a0c47,e2450cc1f1648c7d3269cd43,benign,jpeg85,1,0.9968928013694026,2.2130984716627435,2.3128918557224223,0.9568534154276276,
10e77a3e32b809f395d03252,9be46a8d7e6f19e1a54f4c04,TTF,jpeg85,1,0.9223708181510109,1.32368635624462,1.8183011393468984,0.7279797210708808,
10e77a3e32b809f395d03252,18e484442a4780f9be4f3743,benign,jpeg85,1,0.9986139375162575,1.773034742286328,1.8183011393468984,0.9751051153843365,
10f35654d0942664b718331f,acc18ce33fc123a5b947125a,TTF,jpeg85,1,0.7770630827936592,0.917514306841615,2.1168060756615,0.4334427784344357,
10f35654d0942664b718331f,37f71f3f1650e3d98597d9c6,benign,jpeg85,1,0.9980244037035075,2.114258127570955,2.1168060756615,0.9987963242737061,
10fcad2d3a6d96ee408a94d9,784a40bdd73a96a0aa59276c,TTF,jpeg85,1,0.8462666403860232,1.5684122403043093,1.0330741080850583,1.518199157281729,
10fcad2d3a6d96ee408a94d9,84dc69ca8ae580da3c3597cc,benign,jpeg85,1,0.9994754673114459,1.0218268758319482,1.0330741080850583,0.9891128505059928,
111423cf6d976d638e083fb3,4d91794351bd6d7deb30b08b,TTF,jpeg85,1,0.9693177040042138,0.8642422268684588,1.1209343992951548,0.771001610274335,
111423cf6d976d638e083fb3,9e8a2fcac45dd29450d70958,benign,jpeg85,1,0.999386148626564,1.085285035032195,1.1209343992951548,0.9681967434620828,
112d3ccc28f9aca538e3307e,36f64651260171bbad83c5fb,TTF,jpeg85,1,0.8977989429614955,1.335477831689609,1.6348547437239742,0.8168785861963334,
112d3ccc28f9aca538e3307e,958d5e6757ff7691f6d8c188,benign,jpeg85,1,0.9986895156911368,1.5584584226508464,1.6348547437239742,0.9532702698105721,
114b91b51bcaeb1cfe30d68b,10ecf9582d935d610498a35f,TTF,jpeg85,1,0.9037073794408099,0.697385175341327,1.0556148811831119,0.6606435621291278,
114b91b51bcaeb1cfe30d68b,9ae74b1d0ec9cab59646ffc7,benign,jpeg85,1,0.9992928123314094,0.9825946127607386,1.0556148811831119,0.9308267913573427,
117bd41816e3d74edde86ea2,22c56107d9851551cb4d5172,TTF,jpeg85,1,0.9168395951705268,1.6046847715264114,1.403295618536083,1.1435115668645908,
117bd41816e3d74edde86ea2,33b4253d6abd1ba32c579578,benign,jpeg85,1,0.9991288073553,1.4380406600665705,1.403295618536083,1.0247596023756802,
117ced9a015e849371d8c505,ec3ec52d51abe12e9c9fd1f0,TTF,jpeg85,1,0.9409651064125873,1.4549021537015583,2.065957024543487,0.7042267270893726,
117ced9a015e849371d8c505,7141cb31148845adbf093643,benign,jpeg85,1,0.9981739924191422,2.0492534541045475,2.065957024543487,0.9919148509671297,
118d59ee4f1f385874311fda,b2c3a878cb2a99b595f21958,TTF,jpeg85,1,0.9373895312627897,1.4422307402417285,1.2329313244597986,1.1697575620228753,
118d59ee4f1f385874311fda,cb2b8b7542a838462d33d1b4,benign,jpeg85,1,0.9993140001391614,1.277512071286498,1.2329313244597986,1.0361583374047474,
1193c8e3dbed13f54f94e903,6d937e8018ab9c045bb33680,TTF,jpeg85,1,0.9522635382850551,1.7979826908974201,1.8248797101938576,0.9852609357503459,
1193c8e3dbed13f54f94e903,cdb697051e061b4d4e92158d,benign,jpeg85,1,0.998609617941615,1.817899198014331,1.8248797101938576,0.9961748096926427,
11c2dbc3a70672430d6b2f39,09fd19cdc87924a1ad3a571e,TTF,jpeg85,1,0.8394351129675487,1.5029184466564047,1.8075954664522642,0.8314462359247649,
11c2dbc3a70672430d6b2f39,c83d2834cc41c9f8416bc4b7,benign,jpeg85,1,0.9985194550152432,1.8352899992721003,1.8075954664522642,1.0153212006413093,
1243468ac995e577ad49228e,f3b0ea139738531e12e2b887,TTF,jpeg85,1,0.8980664099032529,0.969851995204587,1.3082401093741014,0.7413409726969702,
1243468ac995e577ad49228e,9b684861eae68b7e0f44173e,benign,jpeg85,1,0.9990259914988038,1.3015541374242592,1.3082401093741014,0.9948893388133154,
12913062fbf700967ec38b98,db1a1ae50940b3751a9103d7,TTF,jpeg85,1,0.9384598443665861,1.241737375898612,1.6379492296738132,0.7581049237685443,
12913062fbf700967ec38b98,c55ff92c3c3b90c9a427226a,benign,jpeg85,1,0.9987102193450909,1.6665835159295714,1.6379492296738132,1.0174817910940137,
12a9b77b2f4920161132c422,00e4f4dc6828e32d63e667c1,TTF,jpeg85,1,0.8473523682668032,1.4756920960993036,1.3761647818875904,1.0723222360589686,
12a9b77b2f4920161132c422,aaa99b4943994aa593fd247e,benign,jpeg85,1,0.9992050822492886,1.3312391537028103,1.3761647818875904,0.9673544703540816,
12fd05e4d471b2d06e9c490f,bc251e0d0b00e39ed1863f05,TTF,jpeg85,1,0.8660710369606853,2.0857024924462637,2.97325845734991,0.7014871133353364,
12fd05e4d471b2d06e9c490f,c4bd0018b01e566ba7e7dc32,benign,jpeg85,1,0.996431974736338,2.8643573227963337,2.97325845734991,0.9633731355293476,
12ff56453809a506ff1ca79a,50da3cb6e01d6ce1294dad4b,TTF,jpeg85,1,0.8328435097891528,2.616744958932928,3.2305620563158963,0.8099968096316467,
12ff56453809a506ff1ca79a,a529be7ec7167a21f4335b1e,benign,jpeg85,1,0.9957054078881639,3.1404994581825876,3.2305620563158963,0.9721216938219056,
130d3bbf124149852b69b4ea,af7fcc750a5c3a0486f299c8,TTF,jpeg85,1,0.9371305214671902,0.755904539064207,1.374757455735145,0.5498457461792711,
130d3bbf124149852b69b4ea,f3fa828e886c252fbb7d719f,benign,jpeg85,1,0.9992644345846339,1.321335920890529,1.374757455735145,0.9611411201141302,
13c66ad3371f9ed4b92cf769,288c7ab385698147b04d3eef,TTF,jpeg85,1,0.9289647831772182,0.9356718854756728,1.263930584685554,0.7402873993340807,
13c66ad3371f9ed4b92cf769,4638dbec37e2714d87705458,benign,jpeg85,1,0.9992609826490609,1.2323074534959464,1.263930584685554,0.9749803259983024,
13c9ada130f43a29b5a00ec8,135866d3eb6354abcc2f429a,TTF,jpeg85,1,0.9041473238984014,0.7904756368660976,1.0570837017734316,0.747789068680129,
13c9ada130f43a29b5a00ec8,1e4c0e99719e16dddd02f047,benign,jpeg85,1,0.9990850492972491,1.1288411473727564,1.0570837017734316,1.067882463308194,
13db663cb13d3985b3b9de25,ba20a7ae8bf6fff864aed28c,TTF,jpeg85,1,0.9516203871691534,0.6997061850242279,1.4320195951258894,0.48861495150331125,
13db663cb13d3985b3b9de25,2695e2ec306f41dd4a13d654,benign,jpeg85,1,0.9990782092638527,1.4145933248167364,1.4320195951258894,0.987830983340964,
13e4e88c33f4cd5d76ad975d,4d05feab28e3b326ede34e44,TTF,jpeg85,1,0.715823604270825,3.2980574553014885,6.976880316258278,0.47271234503134585,
13e4e88c33f4cd5d76ad975d,cea37ae31aa39e13be577b04,benign,jpeg85,1,0.9715439147508582,7.1388331939532765,6.976880316258278,1.0232127928750043,
1456b0a1989734dbd02cdf3f,15cb764661f1a3a27b7c9150,TTF,jpeg85,1,0.8936449219499101,1.8852301258348103,1.3269123593474328,1.4207646138452992,
1456b0a1989734dbd02cdf3f,3808bdc3ea7866f96b77e1a5,benign,jpeg85,1,0.999232793135761,1.3066565109098716,1.3269123593474328,0.9847345996177751,
1493f8a051a930f901bc3828,b047e06e91133ae1d63a7c07,TTF,jpeg85,1,0.8013516381118065,2.0195596293074414,1.1835077314851743,1.7064186194822,
1493f8a051a930f901bc3828,e18e578b3850b30cde08e3e7,benign,jpeg85,1,0.9992180297914064,1.2098335460644274,1.1835077314851743,1.0222438889741912,
14a755ceb46338e5d4e48f40,aff930401539260b4d3d0d38,TTF,jpeg85,1,0.8934360115136887,1.6266989930279316,1.683516255127549,0.9662508384302397,
14a755ceb46338e5d4e48f40,b51332f5504b0b2e8b25a439,benign,jpeg85,1,0.9986766287947765,1.6522109767100928,1.683516255127549,0.9814048255714142,
14b61ab73d50f5e703451a82,388a1c8c26acd29bc414e12d,TTF,jpeg85,1,0.8393718368713294,1.6130225410557046,1.7843468374793354,0.9039848683983139,
14b61ab73d50f5e703451a82,36ca58ab0f351d0a44c5d5e2,benign,jpeg85,1,0.9984889836507547,1.7324378740487365,1.7843468374793354,0.9709087032070916,
14b6df23052a42e263e81ca0,cf1aa87ebcdecbbfca9449f2,TTF,jpeg85,1,0.9305362942119172,1.191904207987886,1.4218416842961759,0.8382819417605478,
14b6df23052a42e263e81ca0,6b85752fe06ff2cef0896fc9,benign,jpeg85,1,0.9990613969987262,1.426074490091381,1.4218416842961759,1.0029769881147497,
1522812467a6fc0e24212243,6a308092ede4946dd16d8407,TTF,jpeg85,1,0.9664879154124294,0.6542430317241057,0.8764665038348975,0.7464552596836573,
1522812467a6fc0e24212243,401ac9059b155c2973c408fb,benign,jpeg85,1,0.9996490115874471,0.8744451185375124,0.8764665038348975,0.9976937107253492,
15cf1d9d2cc6e02395b7dea0,613f25ea05df200a14187e11,TTF,jpeg85,1,0.9025521671183149,0.2638396696157643,1.6445843740840302,0.16042939102027695,
15cf1d9d2cc6e02395b7dea0,f868b2ebd3809dea02e809aa,benign,jpeg85,1,0.9985377074312406,1.5457608405080614,1.6445843740840302,0.9399097211834998,
15db1a9814e59094666b329d,f083deb660006c2712ebe0d7,TTF,jpeg85,1,0.9495185339817995,1.5799700457690686,1.2142508866270223,1.301189122585655,
15db1a9814e59094666b329d,f2d1d731b15006b497e51c56,benign,jpeg85,1,0.9993882456737422,1.1948221018456364,1.2142508866270223,0.9839993653738597,
15e3d46e024f81163ff5adc2,a9c1135a186fa45bf3be12bd,TTF,jpeg85,1,0.8806958806831386,1.6830549153910037,1.157710873722971,1.453778273653619,
15e3d46e024f81163ff5adc2,ff32d8fb5546ec3b77a24ea8,benign,jpeg85,1,0.9993945324374097,1.1468092480219885,1.157710873722971,0.9905834643619394,
165b036ab28cac368382b3fd,33f606a2e5c96c56f82bba01,TTF,jpeg85,1,0.8269614304571474,2.817399261129735,2.0965806726495595,1.34380675062183,
165b036ab28cac368382b3fd,e41fe0d09a17097b5efe360c,benign,jpeg85,1,0.998172406415912,2.1050702395562633,2.0965806726495595,1.0040492440941826,
1683c47f791fa35a947dc294,04fb651bb621768f0c44f26c,TTF,jpeg85,1,0.8822122391526488,0.5755174335496172,0.8911133840317772,0.6458408591572609,
1683c47f791fa35a947dc294,6901bf5c19b5c4619ccb6c45,benign,jpeg85,1,0.9994984360797073,0.8200873510058658,0.8911133840317772,0.9202951787071593,
16c0288d6a3f24e8c01bca40,ade462d7b0cd3a7f947013ff,TTF,jpeg85,1,0.9421834039622289,1.4881864154445197,1.7680103070026587,0.8417294908011426,
16c0288d6a3f24e8c01bca40,6ed246c3ad6cbfcaf001ff2a,benign,jpeg85,1,0.9985152306691205,1.8465255376484357,1.7680103070026587,1.0444088082149732,
16ee2b57badce4bb39bee571,140986c8f1e6f5260b9ef91b,TTF,jpeg85,1,0.6672931087958134,2.3447273539049873,3.4521750131788407,0.6792029213333276,
16ee2b57badce4bb39bee571,1c42cfa45f5964c46869e62f,benign,jpeg85,1,0.9939730630000193,3.3941996920162314,3.4521750131788407,0.9832061465767854,
171d8ffea380489225fe094d,eea7a78f52d0964a26a62674,TTF,jpeg85,1,0.9009244923856776,1.4436603404173083,0.9387782548727255,1.5378076057087966,
171d8ffea380489225fe094d,ebd1fc67a43a6d15d5b62141,benign,jpeg85,1,0.9994221988492534,0.9391149699456056,0.9387782548727255,1.000358673702903,
1760bc1912b64d1b03dcf20f,8c454fa29a5beb601fdd1f17,TTF,jpeg85,1,0.9329741903530413,2.4388755735563894,2.2362966068549746,1.0905868059185193,
1760bc1912b64d1b03dcf20f,bd301e61c4f7056bf70471bc,benign,jpeg85,1,0.9978062972120069,2.2294725183854887,2.2362966068549746,0.9969484868650393,
17661be0d000b0d55e9144fc,4c51c143f1b923d8dcb3b4f1,TTF,jpeg85,1,0.8881720509607897,1.558547295323924,1.256706394275353,1.2401841053913154,
17661be0d000b0d55e9144fc,20ccbaebf52dd8b2262553f8,benign,jpeg85,1,0.9991798192283857,1.2083160762335245,1.256706394275353,0.9614943329147845,
1781b88b98cefa1278f0afa4,9b4fee8e558889ec1e2f9b09,TTF,jpeg85,1,0.9169462815370668,-0.20367110281925951,1.225812641084082,-0.16615190282190045,
1781b88b98cefa1278f0afa4,c2eebf705dd7ca6e8593dae9,benign,jpeg85,1,0.9992702192618934,1.1781857048899442,1.225812641084082,0.9611466429714597,
17a2e820a30ab7de88ffa380,b540ee3d8eee8f8f509ecbed,TTF,jpeg85,1,0.8986485642206143,-0.412879493896093,1.1348210527344749,-0.3638278413157871,
17a2e820a30ab7de88ffa380,025b3212f261b8730d984f00,benign,jpeg85,1,0.9993575678239207,1.134863740073865,1.1348210527344749,1.0000376159212832,
17ef359f817123920041bb0d,712598ff5d2d9ca98c395f7b,TTF,jpeg85,1,0.9124022520868651,1.7843138926214515,1.3132976613500231,1.3586515419415583,
17ef359f817123920041bb0d,70f0a8622c1d141443b7cd48,benign,jpeg85,1,0.9991428953955974,1.2721293654266879,1.3132976613500231,0.9686527303482626,
181b44adf824f1770ab711b0,b116743d10fcbb2b9985393b,TTF,jpeg85,1,0.9507085828130221,2.9515407150562347,2.143614179103964,1.3768992311340216,
181b44adf824f1770ab711b0,a65776fd246d67e99c6da724,benign,jpeg85,1,0.9977429315097212,2.16078093189554,2.143614179103964,1.0080083220940215,
18b86be244f54ac3aee44759,b3b87f26f25d9a3dce8657fc,TTF,jpeg85,1,0.9029001254926937,0.7831203381425493,1.693944273105237,0.4623058447530745,
18b86be244f54ac3aee44759,6f9113260ea7a87e81d11ecf,benign,jpeg85,1,0.9982888713411632,1.6778210510752678,1.693944273105237,0.9904818462531751,
18f38ba8f928fb6af562bd34,9cb2496ba41463a80a92db08,TTF,jpeg85,1,0.9284023913196559,0.6388517585202045,1.2970719025038806,0.49253380424551535,
18f38ba8f928fb6af562bd34,528b2b25f25690e9833eb094,benign,jpeg85,1,0.9992748040813257,1.291807979498455,1.2970719025038806,0.9959416875847329,
192485c88178f0166ebdd55b,e617cf63dbb146a04455b636,TTF,jpeg85,1,0.6731561377437832,3.7221727316930813,2.397403585070115,1.5525849526850612,
192485c88178f0166ebdd55b,e0cde3b70adcd22d62b836bc,benign,jpeg85,1,0.9972536382687693,2.3837487123589995,2.397403585070115,0.9943043078786769,
19500acb9480fdbe66831e96,a9b68698ed842ccf486744b3,TTF,jpeg85,1,0.9195207789377076,2.0187282219980474,2.029379406317724,0.9947515066495116,
19500acb9480fdbe66831e96,7e22eaba7ffcb501475a746e,benign,jpeg85,1,0.9981300986348802,1.9926292804707781,2.029379406317724,0.9818909535927398,
1975456d22009cddc8ae0413,1a728f8165ec23239c5aece3,TTF,jpeg85,1,0.7702390233726568,3.085405400268324,1.9095605108586644,1.6157672840023918,
1975456d22009cddc8ae0413,f269277edde6c4300e9180df,benign,jpeg85,1,0.9985924450241244,1.8443912337061636,1.9095605108586644,0.9658721068110084,
1a475c62fd6bf52ef580a79b,0a48a93ce627c48b1ca06aa3,TTF,jpeg85,1,0.8983621250475703,1.0739484399064307,2.2870813854532477,0.4695715888106004,
1a475c62fd6bf52ef580a79b,4c7a40dea047d2259cbe2bd1,benign,jpeg85,1,0.9977810488634289,2.244116367035295,2.2870813854532477,0.9812140404398255,
1a54de81a59e61685d85f6b4,ec75607415be8ce1e38663c6,TTF,jpeg85,1,0.9454283260977283,0.8042570569698816,1.0800845880350989,0.7446241395157711,
1a54de81a59e61685d85f6b4,5becb3cb45dea2204d090fef,benign,jpeg85,1,0.9994149997482089,1.078297683289814,1.0800845880350989,0.9983455881464471,
1ab0dbb7a49b197d6d455a4b,1e9b11d3efc3ed552a3fde3d,TTF,jpeg85,1,0.8465865052615,0.871216561501769,1.158474185182411,0.7520379587608929,
1ab0dbb7a49b197d6d455a4b,9705fce2c797111277976a7f,benign,jpeg85,1,0.9991878383430876,1.205562167138555,1.158474185182411,1.040646552645219,
1b2f6852a68180158a821ab7,4b959212bf30db84a3efbb29,TTF,jpeg85,1,0.8933012914341039,1.068172087676509,1.4817748840235943,0.7208733925736459,
1b2f6852a68180158a821ab7,114899dab35f4470885d8c5a,benign,jpeg85,1,0.9985702274952544,1.432869952481347,1.4817748840235943,0.9669957076007043,
1b578cc0eda773b660b767ba,1aedddb4acbcb03b69118640,TTF,jpeg85,1,0.8661029775450594,1.3334097422585527,1.3437228760380597,0.9923249548225932,
1b578cc0eda773b660b767ba,84474403e072d1dc62e6547e,benign,jpeg85,1,0.9991409445971791,1.3772758117478858,1.3437228760380597,1.0249701306036825,
1baa4c326669dd61e676a366,de9b1590270d818be37045e5,TTF,jpeg85,1,0.9446682606780598,0.412915932503569,1.042519688648324,0.39607494899106804,
1baa4c326669dd61e676a366,d8ccd6b9c51809758a935da1,benign,jpeg85,1,0.9995232527803906,1.0292552858318225,1.042519688648324,0.9872765925085795,
1bca5f8a5f497f2f0451306c,f41a408469ff66235da866fc,TTF,jpeg85,1,0.8974898304477802,0.34552498460868697,1.4897901057723555,0.23192863428875815,
1bca5f8a5f497f2f0451306c,0e599d05873dd603602e53c6,benign,jpeg85,1,0.999122277062169,1.443261472812572,1.4897901057723555,0.9687683299952772,
1bd891a61c79b26792b61f8a,163031d280257208d39c658c,TTF,jpeg85,1,0.8682775059364816,1.474334194276126,1.3541405765626442,1.088760073949325,
1bd891a61c79b26792b61f8a,d62746af0f78dc2e142f7493,benign,jpeg85,1,0.9992836582954713,1.302940928769324,1.3541405765626442,0.9621903008598373,
1be229c1f6030340a2c1a7ed,3f8f5a342ff9b17f9f605d10,TTF,jpeg85,1,0.9424183196207992,0.6920289089003145,1.3207260587404421,0.5239761147442588,
1be229c1f6030340a2c1a7ed,8317ea19d1a5000c42114cf7,benign,jpeg85,1,0.9992135644826625,1.3695139534060992,1.3207260587404421,1.0369402075038827,
1bed194193d05e54ac93eeee,8540e67264027e56b6f34236,TTF,jpeg85,1,0.8966936153745105,1.058518978633074,2.0911675626498423,0.5061856340635668,
1bed194193d05e54ac93eeee,3452d5d8799aa6a2b2f099d2,benign,jpeg85,1,0.998070337518771,2.118956387768802,2.0911675626498423,1.0132886649617627,
1c63f77263d8aab0d71afc51,8ddd02247e3b68cd51de46fe,TTF,jpeg85,1,0.8820814952918415,1.3610520730158664,1.4788969636691864,0.9203156855762666,
1c63f77263d8aab0d71afc51,41d5f6ba86790e560ac8dc95,benign,jpeg85,1,0.9988198700655656,1.4589070054488114,1.4788969636691864,0.9864831974698363,
1ca238e04aa63c85161ab8a3,3edb29e2a2b2b85acd55a3be,TTF,jpeg85,1,0.9295671626375173,0.5819551193827429,1.673091608527604,0.34783219066820237,
1ca238e04aa63c85161ab8a3,2cd1d7dd0e6f5a5e68e6566f,benign,jpeg85,1,0.9988658939062409,1.653707654955516,1.673091608527604,0.9884142903632476,
1cdf10ae2723df7b3df572ad,4fb4e1590f3707dc52377c7b,TTF,jpeg85,1,0.8881190806646194,2.3306312760036088,1.690515857536312,1.3786509399563838,
1cdf10ae2723df7b3df572ad,89a3710d1106bcbbed3adb3b,benign,jpeg85,1,0.998795281266741,1.6967137406403296,1.690515857536312,1.003666267356433,
1ce37ffdb744d9ddb94272a9,dbd385e80e94b6f8472ed92a,TTF,jpeg85,1,0.9345875634659524,1.0949889642726505,1.35706524782192,0.8068801157719571,
1ce37ffdb744d9ddb94272a9,cdbdee67ef3b85d1d89b555b,benign,jpeg85,1,0.9989948635202723,1.3118684640343619,1.35706524782192,0.9666952021208275,
1d22dc1d2d1ff18f52abee70,e6f48dee6622d1ee5586b684,TTF,jpeg85,1,0.8841032924380812,0.37681307357812643,1.6272935337333665,0.2315581459441033,
1d22dc1d2d1ff18f52abee70,e57073427746f89ce2709365,benign,jpeg85,1,0.998775693600493,1.6641080275025857,1.6272935337333665,1.0226231426636094,
1d294a877a5f91ac40be702e,be88826446046718a18295cb,TTF,jpeg85,1,0.8198512716136984,2.0101785151317038,3.2350964140256795,0.6213658753465972,
1d294a877a5f91ac40be702e,1b4880529c8e3bf5a8d6d43a,benign,jpeg85,1,0.9956882633033927,3.209426339163061,3.2350964140256795,0.992065128337033,
1d4648c28add254a72157e37,f5b6535b0d1613b2cb5d343b,TTF,jpeg85,1,0.7788374568947927,0.9996470644709793,1.84924881129349,0.5405692616191319,
1d4648c28add254a72157e37,2ba880c591e32e09e383e462,benign,jpeg85,1,0.998550077671245,1.7643872772447942,1.84924881129349,0.9541102670822658,
1d5517ba71eac658be38d332,080e02988f667198a37ff056,TTF,jpeg85,1,0.9389242799462478,1.3918337549939397,1.9085771824546611,0.7292520144267224,
1d5517ba71eac658be38d332,98f235751eb7eabff6502de5,benign,jpeg85,1,0.9984997392070462,1.888017596198922,1.9085771824546611,0.9892277941679587,
1d601c473bb728f1e4f0a36a,25d52fda0ae1b942bad647d1,TTF,jpeg85,1,0.9091116373009471,1.472932058849587,1.630821089437881,0.9031843335784209,
1d601c473bb728f1e4f0a36a,1f08c7fee6be78d8b78f6867,benign,jpeg85,1,0.9988122701787953,1.641693306935819,1.630821089437881,1.006666713821861,
1d8dea6649b79617da97729e,1c084875201b65b9ccff4774,TTF,jpeg85,1,0.8896519511467028,1.8366027045957123,1.6692001791345665,1.1002890651185644,
1d8dea6649b79617da97729e,8213488486dbf4befaea15aa,benign,jpeg85,1,0.9987837020344849,1.6576699376308126,1.6692001791345665,0.9930923554598874,
1d97ce269eb074f6feb6e569,feabc56e0612f03a3d0103ca,TTF,jpeg85,1,0.9458891221440585,1.3629206596806789,1.4694737923482295,0.9274889193516831,
1d97ce269eb074f6feb6e569,8f93685d84c47b6a53727af4,benign,jpeg85,1,0.9991471741865384,1.3669871399726854,1.4694737923482295,0.9302562230716822,
1dd602d91e956061bbe3f519,fb2d9ea007e3d4c9989fc3b8,TTF,jpeg85,1,0.9212921890276321,1.2933577129272908,2.7771941032099385,0.46570663225606057,
1dd602d91e956061bbe3f519,8da119b55f582eb1facb99ae,benign,jpeg85,1,0.9943539862142784,2.804597235934868,2.7771941032099385,1.0098672011053373,
1dfcf1a2b4ff82ad2e8cd518,bcce6cd03896ae003115b953,TTF,jpeg85,1,0.8968383948667501,0.2961722370979009,1.3184099889241239,0.22464350208662293,
1dfcf1a2b4ff82ad2e8cd518,9b5ac4c327579eab8fecde41,benign,jpeg85,1,0.9992578265566641,1.2579859407725966,1.3184099889241239,0.9541690000385724,
1e0fa253b3536c3dbc87a63c,ad322ee36aeb6eae6eeb2e62,TTF,jpeg85,1,0.9573413415402912,1.1006919136977016,1.8440770233290245,0.5968795770312646,
1e0fa253b3536c3dbc87a63c,caebbcb35f0770a39fcbc238,benign,jpeg85,1,0.9985472966240251,1.8793539515029314,1.8440770233290245,1.0191298561435482,
1e6048977269198f2f8e6292,8308126419fe552a43d93cd2,TTF,jpeg85,1,0.9721674676215725,0.723262671515252,1.1612477521406575,0.6228323544066986,
1e6048977269198f2f8e6292,5085213f6f781650c7c05623,benign,jpeg85,1,0.9994468155125705,1.1581414644863803,1.1612477521406575,0.9973250431283497,
1e6ab5fbded00895344cb76d,b7821e9df40c2330199fe1e2,TTF,jpeg85,1,0.9197522671271519,-0.09619338131852577,1.4990260804914857,-0.06417058553576789,
1e6ab5fbded00895344cb76d,686a2b9b33651a90ea518e2a,benign,jpeg85,1,0.9990951462536674,1.4468172153035808,1.4990260804914857,0.9651714764223533,
1e81edde744c1f07f7d1ac44,dfe566307fab64948df82c85,TTF,jpeg85,1,0.8119475361757746,2.6324388522408375,2.9323452234667076,0.8977247396296294,
1e81edde744c1f07f7d1ac44,72a2053c8694700ef7eb9f02,benign,jpeg85,1,0.9962797296162154,2.9239747823373134,2.9323452234667076,0.9971454789625697,
1ea0df4703142657862fdbe0,e4bd26ea0c29716134879f36,TTF,jpeg85,1,0.8990706973942661,0.7221654675333039,1.1513058836377397,0.6272576886791403,
1ea0df4703142657862fdbe0,91d7ea8202df6de654b61d9a,benign,jpeg85,1,0.9993836826520871,1.1618179707145058,1.1513058836377397,1.0091305770483439,
1eead1ef0e4c4c657bc17c3b,ec12c24a15cb452a7c872ce9,TTF,jpeg85,1,0.9030887275409719,2.214425692526453,3.106331255767397,0.712874935155425,
1eead1ef0e4c4c657bc17c3b,98e5c5d76cb7df7eca4d1617,benign,jpeg85,1,0.9960184322028092,3.13609138570584,3.106331255767397,1.009580475322195,
1f312bf8e84ff441a3931fe9,d9bd91b82f0b004ad6ebd0b3,TTF,jpeg85,1,0.9181095124903056,0.9522693528883133,1.634007949933586,0.5827813462762027,
1f312bf8e84ff441a3931fe9,1aaba5b20eba10df5fd8d92d,benign,jpeg85,1,0.9987950408355342,1.6463633259100732,1.634007949933586,1.0075613928175744,
1f5e042cc8084da9017dd256,4bf91f4ba7ff46addc4f0596,TTF,jpeg85,1,0.8732553629520208,2.2276587468271725,1.3431047276031867,1.6585890147244888,
1f5e042cc8084da9017dd256,88c8cca0adbb57246a4cde60,benign,jpeg85,1,0.9992111991275637,1.3791474800730998,1.3431047276031867,1.0268353998978417,
1f85edcee6e59e1b2afa4174,b8873e088af9fc6b66e830ce,TTF,jpeg85,1,0.9296252111269102,1.6621308280271114,1.5876444480086291,1.0469162853886524,
1f85edcee6e59e1b2afa4174,6beba0c8748cf29b7ddd1ddf,benign,jpeg85,1,0.9988760433438092,1.5470472038473415,1.5876444480086291,0.9744292595157509,
1fba292226e392ecf197b012,16e9f3170fd6800e527ff1e9,TTF,jpeg85,1,0.9010123000151131,1.7933174858102117,1.9515054808670558,0.9189405325233516,
1fba292226e392ecf197b012,8f87c2db928546124441ebbc,benign,jpeg85,1,0.9980421742077517,1.9198443967777203,1.9515054808670558,0.9837760721659524,
1fdf70482ae18c1e1b311073,0ca0f8f530f724bf979c7ebd,TTF,jpeg85,1,0.9249124743587497,0.9894430631437678,1.0257229986676555,0.9646298897743223,
1fdf70482ae18c1e1b311073,6b5b685d6ab07e8dc14bdbfa,benign,jpeg85,1,0.9994185487941998,1.0428569999535713,1.0257229986676555,1.0167043161829965,
1ffc0676704193e7cba738aa,45b5a20f0c07947a10facfd8,TTF,jpeg85,1,0.9351835283306859,0.28556009932387744,1.1772766777570538,0.24255988818866794,
1ffc0676704193e7cba738aa,c7b793748d51d1f99a9e3118,benign,jpeg85,1,0.9993831146359058,1.1684292596662142,1.1772766777570538,0.9924848438281342,
1ffe26a445fd6eb172b987d6,6e88f130f38bbd7ff22d4bd6,TTF,jpeg85,1,0.9330113089488006,0.5874054370346475,1.097539885962664,0.5352019043202498,
1ffe26a445fd6eb172b987d6,fcd83630441a2b0f1543d8cc,benign,jpeg85,1,0.9993912261813525,1.0941123256447753,1.097539885962664,0.9968770517028798,
20d10364577285f9b6d8be9f,4b760af0d4d103b239d39786,TTF,jpeg85,1,0.835722588161155,0.47954648176761655,1.3850988762297223,0.34621823033526344,
20d10364577285f9b6d8be9f,6f6d0d4df511c3d2e93b9b11,benign,jpeg85,1,0.9991831328106744,1.3559928331230058,1.3850988762297223,0.9789863066050967,
20df6d163ce76d8bff75b6a9,33ef51350036b350e7844178,TTF,jpeg85,1,0.8539299246482814,1.7546058602233527,1.8703635608540679,0.938109518890618,
20df6d163ce76d8bff75b6a9,4db0df5524d823e435b6959a,benign,jpeg85,1,0.9985185747460726,1.8086816074703986,1.8703635608540679,0.9670214098078861,
20e646410bd1dabbd8f79ec4,65fb5d47dc82131e4fc0e300,TTF,jpeg85,1,0.7670847462525673,1.8628986328889598,4.140493727568305,0.44992185846952903,
20e646410bd1dabbd8f79ec4,96e8f13019d968b9b788adc5,benign,jpeg85,1,0.9852324455396841,4.1210347340484015,4.140493727568305,0.9953003204930992,
2111160c90e31b90209e0de5,ddb552f16c0492c6768af877,TTF,jpeg85,1,0.9166433812801175,1.1820373435036615,1.9544573380822208,0.6047905577020761,
2111160c90e31b90209e0de5,5039257390c950e74d044c5a,benign,jpeg85,1,0.9982635197596182,1.9524707738473301,1.9544573380822208,0.9989835724749869,
21149eac5159f3b683b7506b,436f28f8aee989f87c08c874,TTF,jpeg85,1,0.9283654301500718,0.6620420958437172,1.290791358616772,0.5128962875558523,
21149eac5159f3b683b7506b,09bb9b7540b24af261a958be,benign,jpeg85,1,0.9992587761139918,1.3105436302312803,1.290791358616772,1.0153024510759625,
21775eb97c93fe2a96c10361,430ed1344ff82083b0dc1f9b,TTF,jpeg85,1,0.9352607005550122,0.8044190207774389,1.3294263122173153,0.6050873323213901,
21775eb97c93fe2a96c10361,792c0dce97d615ae63370019,benign,jpeg85,1,0.9993222952971038,1.2738226912314146,1.3294263122173153,0.9581747250863714,
21ba1611305a559c2e372132,b900078674aaa16e77d5b0bb,TTF,jpeg85,1,0.9036988515329201,1.9673537347882795,1.4431345615394575,1.3632503767975825,
21ba1611305a559c2e372132,4083bfc63e7e746cab4956d0,benign,jpeg85,1,0.9990866068072819,1.3774484387380594,1.4431345615394575,0.954483715828046,
21d534efef130f48a28cbc94,0f60b65f327c31add24a0ce3,TTF,jpeg85,1,0.9207558827437107,1.7288701929847965,1.8094596155902354,0.9554621601327361,
21d534efef130f48a28cbc94,92727525902a92fd95a35bfb,benign,jpeg85,1,0.9986204467948502,1.858425508760612,1.8094596155902354,1.0270610588644744,
21d65b6c081f8cfd8b147e8c,8505ecebe7d409d21759ac78,TTF,jpeg85,1,0.9140109214615414,0.4449948758638944,1.3248942184159378,0.33587200372565335,
21d65b6c081f8cfd8b147e8c,7a25571c363fc140f9a6be59,benign,jpeg85,1,0.9992285868816957,1.3021275675997717,1.3248942184159378,0.9828162501581551,
21fae1dad3953450ffd941a8,41e29df3e747bafdbba70c1c,TTF,jpeg85,1,0.8923942003434101,1.503310513614991,1.1022533884771617,1.3638520228927733,
21fae1dad3953450ffd941a8,6267fe378dd01711508fcb8c,benign,jpeg85,1,0.9993830453419412,1.079093981157039,1.1022533884771617,0.9789890350420071,
222f25a6c3c9ddc0e04be3be,1cbf0daa1dcb6fa93b87c6b2,TTF,jpeg85,1,0.9063864867517852,1.374223755452909,1.2747206708915635,1.0780587361870826,
222f25a6c3c9ddc0e04be3be,62b345dc8a7c9f75fc8feb6a,benign,jpeg85,1,0.9992444270299106,1.2952625329935938,1.2747206708915635,1.0161147948496536,
2239bab4259cd86b0bf9a62a,1bab2521862a8ae1a1302745,TTF,jpeg85,1,0.9504056031606293,0.810061868478056,1.0776883698326347,0.751666150581043,
2239bab4259cd86b0bf9a62a,4f813f135cf183fa1f38cf15,benign,jpeg85,1,0.9994769358669512,1.0781560000472064,1.0776883698326347,1.0004339197004086,
225ade6f1040e748515107fa,4e844a538bdb5ea477f199b5,TTF,jpeg85,1,0.8695963562375308,2.530240341240535,2.5186544954394714,1.0046000139447637,
225ade6f1040e748515107fa,6e7a9301d5d0a8d0ab92de83,benign,jpeg85,1,0.9973870515077079,2.5098808504458,2.5186544954394714,0.996516534915941,
22b612bdb7c6361b36d5ec60,f33108602a290be9578470de,TTF,jpeg85,1,0.9054309368091394,1.0982729014874177,1.41017227566247,0.7788217939339871,
22b612bdb7c6361b36d5ec60,a73635f96e801897a1f90c75,benign,jpeg85,1,0.9990464868279678,1.4864096748463131,1.41017227566247,1.0540624720111083,
22bb212a7bcfa963f6490722,6986816ac01adca997256e2c,TTF,jpeg85,1,0.9159518325766379,-0.22174064114994255,1.7800263368298193,-0.12457155074730909,
22bb212a7bcfa963f6490722,ae28a06c31eaa000b767ebf8,benign,jpeg85,1,0.9985275862253084,1.7466495447470474,1.7800263368298193,0.9812492706471888,
22d020cb0352f6735d7777e1,a6ef15dc0ca37fdc437ddd87,TTF,jpeg85,1,0.8059851528332297,1.1513538613386547,1.7791271767248558,0.6471453398054146,
22d020cb0352f6735d7777e1,11a0ff21208d542feae91076,benign,jpeg85,1,0.9983646560972453,1.7611721425192732,1.7791271767248558,0.9899079534951316,
22dd9134920aea7b67f393ea,f606e8ddb2f16071bb2e4cee,TTF,jpeg85,1,0.9576345901725521,2.0048069481793673,1.5592008977340683,1.2857912993077945,
22dd9134920aea7b67f393ea,98e9f41aa12f1a67cc5c19d5,benign,jpeg85,1,0.9990095522356902,1.568971591578101,1.5592008977340683,1.0062664752555184,
22f2a36ebbd7c36d0db5f028,11e658f1b0fa5d442d3f6bc8,TTF,jpeg85,1,0.7713943932178443,2.68438506388621,2.2556082555830708,1.1900936508996334,
22f2a36ebbd7c36d0db5f028,df808072e05fe08c7f609723,benign,jpeg85,1,0.9979303769986874,2.2401318189954726,2.2556082555830708,0.9931386859622938,
2319c7780b403e869080b140,2331aed76135f34db80cdbb0,TTF,jpeg85,1,0.8925246103569953,1.7118169943582258,1.773716258431815,0.9651019356792073,
2319c7780b403e869080b140,4083a18ca5d51994846a0ec1,benign,jpeg85,1,0.9987262704624514,1.713835717484595,1.773716258431815,0.9662400676192924,
237a970458e7a7768e0f1a11,f2ae399e758d368eccca64ad,TTF,jpeg85,1,0.8454624053743666,3.2320495379520917,4.058552916170311,0.796355155325136,
237a970458e7a7768e0f1a11,ac75bca84cbb434b7669b2a5,benign,jpeg85,1,0.9890452567050209,4.002210795012992,4.058552916170311,0.9861176822574279,
23f297eaa826431d4b058fe4,510cb643a12b220942b12788,TTF,jpeg85,1,0.9358645074182512,1.2028986980784702,2.199759520893615,0.546831908966946,
23f297eaa826431d4b058fe4,f202bf52f7f27c5e34c71e7b,benign,jpeg85,1,0.9979115660385954,2.191819625699501,2.199759520893615,0.9963905621870481,
23fbd500fbc7c6f21b56e82c,8a6c9aa20f9d80563e34c99d,TTF,jpeg85,1,0.8948696568348513,0.5774906482276218,1.6089370816184163,0.3589268062904789,
23fbd500fbc7c6f21b56e82c,9b8b8c14f9b3a9e3df0f5a47,benign,jpeg85,1,0.9988792635934753,1.5911824725331665,1.6089370816184163,0.9889650072161985,
2413413ef0b1ba5e847ae143,ca5653b8b0ab2e90b6c63069,TTF,jpeg85,1,0.8923193801011239,0.0757346855079238,1.2191387876580297,0.06212146334332485,
2413413ef0b1ba5e847ae143,57f867326a1e5bb3c18f6aed,benign,jpeg85,1,0.9990882608312913,1.1710263800587477,1.2191387876580297,0.9605357420448363,
248c2dae57d7814e11dede69,cb7e9e02f80c450c7df29351,TTF,jpeg85,1,0.9398122937346381,0.515643857113371,1.5639350775882022,0.3297092472077313,
248c2dae57d7814e11dede69,dfd133124e3d544343ca4869,benign,jpeg85,1,0.9989746573725614,1.4955002781048377,1.5639350775882022,0.9562419179260944,
24d5ed1f6050c4e707828be9,9b4988c06b39577a50a34993,TTF,jpeg85,1,0.9099744226444992,1.8216259932172794,1.335432367000124,1.3640720700137936,
24d5ed1f6050c4e707828be9,d7c9d21eaefbeed3a88577f3,benign,jpeg85,1,0.9992302383665878,1.3428724802744727,1.335432367000124,1.0055713141737472,
24d6d48574a940063cc98b67,d45cf47f4c476dfc03082655,TTF,jpeg85,1,0.9094310835048669,1.166033950937339,1.907317781394834,0.6113474966319512,
24d6d48574a940063cc98b67,430782edbaf1db447a932705,benign,jpeg85,1,0.9983034613594024,1.8810743039113216,1.907317781394834,0.9862406371190434,
24e45b0bc0b4e2003a770abf,2fd42b88c4add3651d5889c9,TTF,jpeg85,1,0.9324697460183242,1.1725800515496052,1.4892633746693786,0.7873557300164733,
24e45b0bc0b4e2003a770abf,b287ebb626d7932d67e107f3,benign,jpeg85,1,0.9989647386592255,1.5002024559943197,1.4892633746693786,1.0073452966822403,
254661117c8513a3f029be2a,8eb2ae9c21e5ef0673459450,TTF,jpeg85,1,0.9181579061293782,1.1296338398705883,1.3859698853794697,0.8150493396624572,
254661117c8513a3f029be2a,2989f15d83a428c1c56f0bd1,benign,jpeg85,1,0.9992236955455948,1.370583500859592,1.3859698853794697,0.9888984712567076,
256f9d86b99f3adcf4515a3d,049aec73de7be5a0aec3130b,TTF,jpeg85,1,0.9460564342252675,1.5362417439125728,1.0394424559716966,1.4779478508759352,
256f9d86b99f3adcf4515a3d,6048e5870d9db2e865385a3d,benign,jpeg85,1,0.9994978163706023,0.9954525411535866,1.0394424559716966,0.9576793168632052,
25a63ce49d9285ad356bb5db,2e5ab2c4518999bb17fd0508,TTF,jpeg85,1,0.9281341696114865,0.9731243053503454,1.4732130513746973,0.660545536466905,
25a63ce49d9285ad356bb5db,ebedd96cada520de5e410c9f,benign,jpeg85,1,0.9990940142662524,1.490578213146725,1.4732130513746973,1.0117872712000642,
26457084dece6f2c05b68a8d,aa5df66be30bb203c9a029d2,TTF,jpeg85,1,0.9031735865652045,1.3600578975865352,1.9393000912314067,0.7013137903391387,
26457084dece6f2c05b68a8d,c618ddec355ac2f7ebe5af4e,benign,jpeg85,1,0.9983384543716657,1.9696955544619204,1.9393000912314067,1.0156734191721783,
2687ef0ded100fea23c0cca7,648ffb3753cfae4c28c6280d,TTF,jpeg85,1,0.9212867191161724,2.224769319906259,1.793479997911441,1.2404762375365583,
2687ef0ded100fea23c0cca7,47c75c200881b2cbb10667d0,benign,jpeg85,1,0.9986046569364947,1.809197005021597,1.793479997911441,1.0087634136586183,
26f1ee0eebef19b197065833,015a7f78e961340d7545363f,TTF,jpeg85,1,0.9456575610826533,1.7995032771808606,1.3136700814855924,1.3698289262596688,
26f1ee0eebef19b197065833,32be7bd9fca9706d3b2380a7,benign,jpeg85,1,0.9992357268622932,1.335364861454617,1.3136700814855924,1.0165146335254058,
27c0b3c0b0e7ef692340f052,36754c085a17eb14ebaba47f,TTF,jpeg85,1,0.9322947631589074,1.285697592833697,1.233589882709512,1.0422407080785498,
27c0b3c0b0e7ef692340f052,415aa176af33d9dcb8a8d1a1,benign,jpeg85,1,0.9992219390423086,1.232915421803592,1.233589882709512,0.9994532535363873,
27e80b7237415500dd3ec8f5,aa64d92d538ef60d39133df1,TTF,jpeg85,1,0.9547210870730937,1.0975148797886267,1.605531027359308,0.6835837246906158,
27e80b7237415500dd3ec8f5,d6894a66dffb22d4bb2c1e45,benign,jpeg85,1,0.9988258238409611,1.6086502039979225,1.605531027359308,1.0019427694547547,
2951512d909402f8d5d4a192,7aa61888bde276835c7b43bd,TTF,jpeg85,1,0.9246099696868358,1.359970406456357,1.892950816454436,0.7184393776292771,
2951512d909402f8d5d4a192,69c3d3899a55efec33fcc48a,benign,jpeg85,1,0.9984389063122308,1.9330501891724026,1.892950816454436,1.0211835259370732,
2998d85ec32151a8bad75c29,2e112fda80d285f852e8a238,TTF,jpeg85,1,0.8833859690399604,1.9991780149062819,1.8447380087756713,1.0837192085791687,
2998d85ec32151a8bad75c29,cca88216881f5a2139e3d6d5,benign,jpeg85,1,0.9984707530506253,1.8655091812788387,1.8447380087756713,1.0112596869606179,
29ce025506972ba2d7bf50d7,9ac5c801e0f59c2df1492e6e,TTF,jpeg85,1,0.8436761442106341,2.275060350836233,1.232531339957869,1.8458438151471264,
29ce025506972ba2d7bf50d7,4284ba771ad91affe22115af,benign,jpeg85,1,0.9991372165006241,1.202358699860657,1.232531339957869,0.9755197785897733,
2a9a14eafa00bd1be6c9ea2a,3a14084c14f58bb8140575af,TTF,jpeg85,1,0.8899789246122192,1.3362933360001226,1.7168067948004606,0.7783597665428835,
2a9a14eafa00bd1be6c9ea2a,3957ad63f048d23375241585,benign,jpeg85,1,0.9986047331623611,1.7447468005599367,1.7168067948004606,1.0162744030627648,
2ab11c57996c0499a1b7d273,5a53b94b63af697a953363ec,TTF,jpeg85,1,0.8954831360504071,0.9509942372181801,1.7440796884826857,0.5452699458047848,
2ab11c57996c0499a1b7d273,476d025d82b6daf520e672b0,benign,jpeg85,1,0.9985408935384107,1.6921367435626289,1.7440796884826857,0.9702175621543726,
0018f9db92c9a466fa0d7788,75559ddd2219d71fb16f4e01,TTF,lossless,1,0.8961760372320254,0.7818469653776866,1.2975087234719487,0.6025754981327411,
0018f9db92c9a466fa0d7788,92534f83f290c2bf217ddb1a,benign,lossless,1,0.999497458293672,1.2975087234719487,1.2975087234719487,1.0,
0045891b71cafcb80d0cdbae,2d0b5686a88d68c68d1c3ea0,TTF,lossless,1,0.940755881703591,1.347844631630673,1.658631652308002,0.8126244484452796,
0045891b71cafcb80d0cdbae,367764fcbcdf9dfbfefba09c,benign,lossless,1,0.9991914262392723,1.658631652308002,1.658631652308002,1.0,
004e79d3a212547996064c84,919b16685cf34dd966b60b86,TTF,lossless,1,0.8302410880289672,1.4734742839990778,1.4070713732149303,1.0471922832403502,
004e79d3a212547996064c84,903796312672dea629367c79,benign,lossless,1,0.9993983452555301,1.4070713732149303,1.4070713732149303,1.0,
00743f7648c4c087fbfc3bf0,e0abb45137652d52c2413307,TTF,lossless,1,0.913058298209156,1.8427093012318423,2.0088131595440073,0.91731244017245,
00743f7648c4c087fbfc3bf0,768e7904ec910f1ae02d291f,benign,lossless,1,0.9988124354709583,2.0088131595440073,2.0088131595440073,1.0,
00dc0409d63e16e53ec40335,d6364a0fcd7a95d083289b3c,TTF,lossless,1,0.9544712266142769,0.5328574314414758,1.243251072451276,0.4286000175257109,
00dc0409d63e16e53ec40335,20f20241540074c0c8d9b419,benign,lossless,1,0.9995469538950227,1.243251072451276,1.243251072451276,1.0,
00f107978372bd8a692a996c,4b1dddef44caa8e4f15d2aec,TTF,lossless,1,0.9485466536447247,1.1339026533508867,1.5502185743873076,0.7314469534072243,
00f107978372bd8a692a996c,9c61bcdfd2990dc441de1a10,benign,lossless,1,0.9992883019879552,1.5502185743873076,1.5502185743873076,1.0,
01233f45767893a78ec7c660,873faca118a3d1d4c75c5d7f,TTF,lossless,1,0.9522139523488822,0.8395667882821722,1.0892675542736985,0.7707626881826829,
01233f45767893a78ec7c660,15e58bec793853fe5f1d11da,benign,lossless,1,0.9996489959264852,1.0892675542736985,1.0892675542736985,1.0,
0136826e28afaf66f5fac76b,85528238f5ef47def7fedd1a,TTF,lossless,1,0.9590494636599848,0.584339480239317,1.2552139214469056,0.46552979556324503,
0136826e28afaf66f5fac76b,d30a889036b6567583b5e667,benign,lossless,1,0.9995296710223792,1.2552139214469056,1.2552139214469056,1.0,
017637f3ae0c13375e1abafa,6e634b8e1ec7a9b3691deb71,TTF,lossless,1,0.8280168319593181,2.3271387395296363,3.100638481176768,0.7505353344664775,
017637f3ae0c13375e1abafa,db2881dbd6db82735622e240,benign,lossless,1,0.9969925386041494,3.100638481176768,3.100638481176768,1.0,
01ba92faae568c085bda0610,0a049f51cb73b6ea21d2744b,TTF,lossless,1,0.9555525377156546,1.260507198267868,1.3476475523717273,0.935338914131888,
01ba92faae568c085bda0610,cf09e55e3ff212699c5e4357,benign,lossless,1,0.9994625990416132,1.3476475523717273,1.3476475523717273,1.0,
01c7c9dad374dc8767324573,7b25b9d464053118bb6ad58f,TTF,lossless,1,0.8618600377882976,1.1875919541293358,1.8971424027380894,0.6259898847947943,
01c7c9dad374dc8767324573,192b6ba2b249d898cae889ac,benign,lossless,1,0.9988850194646515,1.8971424027380894,1.8971424027380894,1.0,
01dbd77e6d523be983ca4376,08b2dbfbc4d89e0a699ba430,TTF,lossless,1,0.9414169496350548,0.6322610845866683,1.3745262560540965,0.459984726957289,
01dbd77e6d523be983ca4376,ac551b00ceec801d1bf8420d,benign,lossless,1,0.9994337090278488,1.3745262560540965,1.3745262560540965,1.0,
01dc3b0a85ed808b5b70bab8,2fff060975de528c22941574,TTF,lossless,1,0.7481922686280503,3.620963310692129,1.8518422650293127,1.9553303102922823,
01dc3b0a85ed808b5b70bab8,29aed96454871a82e76025a2,benign,lossless,1,0.9989946662252984,1.8518422650293127,1.8518422650293127,1.0,
01fdf1a11fd0e2bb14a8b0a2,52f1b1cf0295c94a2ba37247,TTF,lossless,1,0.8791351150963891,1.8406951876718194,1.680300719269481,1.0954558113098176,
01fdf1a11fd0e2bb14a8b0a2,110b45f4c894f242715b1ac7,benign,lossless,1,0.9990900821074103,1.680300719269481,1.680300719269481,1.0,
021475a09698c616bb7f2ee5,e0991ad0f8600d5700ab18aa,TTF,lossless,1,0.7600926633934261,2.2349985589783055,2.219477422397661,1.0069931491188033,
021475a09698c616bb7f2ee5,5d8057922138962388e5d073,benign,lossless,1,0.9985627716147326,2.219477422397661,2.219477422397661,1.0,
0269351ebe0a9eadfc4a7bdd,e4e303e3f893f5e414348633,TTF,lossless,1,0.8661496912869139,1.6893731760312114,2.573873854788625,0.6563543014698163,
0269351ebe0a9eadfc4a7bdd,bf06578673a59e0948fdae51,benign,lossless,1,0.9980086252717019,2.573873854788625,2.573873854788625,1.0,
02a71f8f0942b95ac6021f30,561b124cdd114688abb73b28,TTF,lossless,1,0.9161489985329577,0.4838126039514552,1.4565012638796455,0.3321745170771331,
02a71f8f0942b95ac6021f30,c4e8fb783f0235426a20ac86,benign,lossless,1,0.9993682796379887,1.4565012638796455,1.4565012638796455,1.0,
02df184a54a29e44639bba32,fb444a2013742f72b3cf00f8,TTF,lossless,1,0.8835029871798616,2.9634813845166104,2.3083070973960034,1.2838332420585232,
02df184a54a29e44639bba32,3785a0ddd24f5561e7747e7b,benign,lossless,1,0.9984308610485477,2.3083070973960034,2.3083070973960034,1.0,
033c02ffda025fc7780d3e1a,c47dcf181e29d9e2e2d67e69,TTF,lossless,1,0.9555525709275942,1.508343827873613,1.4524509702060147,1.0384817517521232,
033c02ffda025fc7780d3e1a,49e3f2ecaff19fae5356ad2a,benign,lossless,1,0.9993685272113367,1.4524509702060147,1.4524509702060147,1.0,
0355e96c04508c1972d37928,173e3dca97eee1f8068769ff,TTF,lossless,1,0.8961173544055828,1.7366528994203534,1.5466047860219965,1.122880851731474,
0355e96c04508c1972d37928,cbcb42e8816c59eee5e48317,benign,lossless,1,0.9992589592397805,1.5466047860219965,1.5466047860219965,1.0,
035d61750d9ad53a09152a1c,d6d6a174844ff9e0c98473cf,TTF,lossless,1,0.931041513774125,0.9201087454046479,1.3280273150794588,0.6928387202258681,
035d61750d9ad53a09152a1c,0d1d8bc08b9464c3311f3cf5,benign,lossless,1,0.999469532300524,1.3280273150794588,1.3280273150794588,1.0,
037052d77e693baf31d54429,cd41ab04deff136ae5afe251,TTF,lossless,1,0.8872482613529453,1.4972791221767012,2.3019095615483236,0.6504508896385977,
037052d77e693baf31d54429,4e213f593c3bf4143d64c401,benign,lossless,1,0.9984108386186284,2.3019095615483236,2.3019095615483236,1.0,
038ee17631ff8d0b321ecd9a,30bae1bee4662e5b30c48633,TTF,lossless,1,0.9118425199644979,1.4699331829814994,1.794444736558802,0.8191576776002493,
038ee17631ff8d0b321ecd9a,4352dc8441f3ca1777765776,benign,lossless,1,0.9990169615943894,1.794444736558802,1.794444736558802,1.0,
04150eff99b7db8c3283dcd3,922f9a08e235b44836df270f,TTF,lossless,1,0.8096442813993981,2.852861537714577,1.2258939785133216,2.327168244332457,
04150eff99b7db8c3283dcd3,d5d8e0e88264a43c44aece16,benign,lossless,1,0.999403660458679,1.2258939785133216,1.2258939785133216,1.0,
04343486d66ff6062b20f171,ad919b5537af184ebbee4106,TTF,lossless,1,0.9178688429478559,1.525262098381913,1.5872294803867522,0.9609587757973472,
04343486d66ff6062b20f171,48492696fdc893d4f5610ac8,benign,lossless,1,0.9992437785904706,1.5872294803867522,1.5872294803867522,1.0,
044df24069e63cb4c36fdc6e,1ff6f97b6379b7360e814943,TTF,lossless,1,0.8551239058343011,1.2471569995813871,1.0567187519034242,1.1802165877485702,
044df24069e63cb4c36fdc6e,995aaacd61c8a839d435bb14,benign,lossless,1,0.999651607929526,1.0567187519034242,1.0567187519034242,1.0,
04576e0614004c4a109a361e,77c3439fdc997c58ca289eaf,TTF,lossless,1,0.9482693632440601,1.3504891392654634,1.638110619106476,0.8244187684969049,
04576e0614004c4a109a361e,a4c79beb10947c08d9d3c8a4,benign,lossless,1,0.9992046071541545,1.638110619106476,1.638110619106476,1.0,
0477942d578796a7e6934c0b,662c27a8390df3e9738c983d,TTF,lossless,1,0.8704974246479643,1.3443440859488203,1.6170523459526205,0.8313547111283245,
0477942d578796a7e6934c0b,6c056b412a2610792a507303,benign,lossless,1,0.999233277899961,1.6170523459526205,1.6170523459526205,1.0,
048c61210e5eea2b56a1a1b0,d45b6329e321661068ccc262,TTF,lossless,1,0.93553745969318,0.9734646210190331,1.3348472129393723,0.7292704450237685,
048c61210e5eea2b56a1a1b0,ba2603d8e9263e77309ca90a,benign,lossless,1,0.9994789731796979,1.3348472129393723,1.3348472129393723,1.0,
04aa6381ee6cde8133719b35,533953d0e2c2bd7c29caf106,TTF,lossless,1,0.9316539757617842,0.4019854139145926,1.066602408074516,0.37688402995477643,
04aa6381ee6cde8133719b35,efbbd9d8e1392be60fa27aca,benign,lossless,1,0.9996545505656054,1.066602408074516,1.066602408074516,1.0,
055efb34fc39c6c326db472c,aac13709da5a250a733db0ff,TTF,lossless,1,0.9197342142092141,1.0302070397860188,1.2973230793736565,0.794102144766745,
055efb34fc39c6c326db472c,e1472369f5c45adacb46c103,benign,lossless,1,0.9995052975107761,1.2973230793736565,1.2973230793736565,1.0,
05831ec1d057ff2b30f8c05d,0ca56af8f8b8af335ef1b911,TTF,lossless,1,0.7763290621339569,2.279277102746281,2.541138792986258,0.896951047710288,
05831ec1d057ff2b30f8c05d,f5a94c62108eb815b70db472,benign,lossless,1,0.997955333753961,2.541138792986258,2.541138792986258,1.0,
05d4310a1c1ab722a92b4d38,1f1852f1ae2034f2e7db1685,TTF,lossless,1,0.9352659691448207,-0.15989085758173005,1.214342122864206,-0.1316687073364496,
05d4310a1c1ab722a92b4d38,d96513fc1cc59dc6bb23ac22,benign,lossless,1,0.9995658637616074,1.214342122864206,1.214342122864206,1.0,
05da8e61ed9e8bd27dd1ec35,b8f454f70838b31658fbc66a,TTF,lossless,1,0.9356869920096882,1.2365866199698634,0.999440598877086,1.237278755094821,
05da8e61ed9e8bd27dd1ec35,11b51d8e70929cefe8da7c60,benign,lossless,1,0.9996919514495792,0.999440598877086,0.999440598877086,1.0,
05fef37d282e00735e7da056,6919b869e647fa6f6ddc1d38,TTF,lossless,1,0.9296134911538344,0.4460574576167428,1.4078656868573276,0.31683239515016753,
05fef37d282e00735e7da056,f4dfe195a14405be8013ebd8,benign,lossless,1,0.9993701249435181,1.4078656868573276,1.4078656868573276,1.0,
06167cb0d78b3e5887311c40,c2b82b65ff3b243273c86765,TTF,lossless,1,0.7609533370985714,1.3610336165833887,1.8855991681789512,0.7218043153348597,
06167cb0d78b3e5887311c40,bfa3c712036f4457da7282fd,benign,lossless,1,0.9989292172602555,1.8855991681789512,1.8855991681789512,1.0,
0626cd166c0d31cb25bc50f3,f1b736688e35ba6879fbe08e,TTF,lossless,1,0.8845367713947166,1.1173916898660443,1.7911105704275088,0.6238541094642421,
0626cd166c0d31cb25bc50f3,f017a58bad5a22df81f90fcc,benign,lossless,1,0.9990323798828947,1.7911105704275088,1.7911105704275088,1.0,
066b0af7b9a9747243859871,9c79bea0e0243d7b4106038f,TTF,lossless,1,0.8848542261849498,0.574867586583179,1.943281341790371,0.2958231390486907,
066b0af7b9a9747243859871,0b287f0efab0c7fd16a14bef,benign,lossless,1,0.9988488851714236,1.943281341790371,1.943281341790371,1.0,
066be7c777f2eac024db16d2,f50bb287326fedc1839d0ca1,TTF,lossless,1,0.8275203504579035,1.0245723886803095,2.5639679186827706,0.3996042154874855,
066be7c777f2eac024db16d2,3556e5dd6cf7e5a12ea26433,benign,lossless,1,0.9980441962031456,2.5639679186827706,2.5639679186827706,1.0,
06c6969b9308d3a9c934403a,dfa6d7bac10e2e38ee12deee,TTF,lossless,1,0.8411655990017879,2.8256502063331417,3.08863621850164,0.9148536785934349,
06c6969b9308d3a9c934403a,cc76b0d1c0d36ec3d610d068,benign,lossless,1,0.9971337496940188,3.08863621850164,3.08863621850164,1.0,
06c97c0a0cd8f4b4762d0ad1,bd290231d42860d85e84b9fc,TTF,lossless,1,0.861324053597004,1.9714180825779468,1.9059858338081395,1.0343298715075309,
06c97c0a0cd8f4b4762d0ad1,4fade4cc030018b954c10eaf,benign,lossless,1,0.9989193273529858,1.9059858338081395,1.9059858338081395,1.0,
06ebc9bfc96903c1287f85b1,57f9736ba8f55b2dad82528d,TTF,lossless,1,0.9335135863961425,1.3347188584245744,1.64852450428258,0.8096445366491107,
06ebc9bfc96903c1287f85b1,2e2b88e4bedb8f0d2b7f116c,benign,lossless,1,0.9991604425328001,1.64852450428258,1.64852450428258,1.0,
0753fc5f8bdc6d4b3ac25269,645b34f75a217c6827ab8f28,TTF,lossless,1,0.8997230754591503,2.183743249804723,2.292505534080551,0.9525574605343541,
0753fc5f8bdc6d4b3ac25269,092ac89902028b284157c3fe,benign,lossless,1,0.9984628615831607,2.292505534080551,2.292505534080551,1.0,
07589952bcf3e0ca95471f06,cb49aac5c8fdeae6aea40c11,TTF,lossless,1,0.9256184242262523,0.7448963482134943,1.565768095258949,0.47573861702061454,
07589952bcf3e0ca95471f06,9ff02a65da27b3f5102075e3,benign,lossless,1,0.9992337626430084,1.565768095258949,1.565768095258949,1.0,
07f531ad23aa0b4647c1b587,2d3965ef2846f064291c2815,TTF,lossless,1,0.941232872531134,2.0245979623678974,1.7482167163468756,1.1580932406358384,
07f531ad23aa0b4647c1b587,3b72ba615843d6c0d930ac7f,benign,lossless,1,0.9990861007725665,1.7482167163468756,1.7482167163468756,1.0,
08771e6f5212dcbb5a1adfa7,5ddb293c39d167afcf0416ff,TTF,lossless,1,0.9361125036671581,0.8609479271991665,1.608359233806686,0.5352957903325263,
08771e6f5212dcbb5a1adfa7,95e978eb1c4981f31caced8d,benign,lossless,1,0.9992490240410568,1.608359233806686,1.608359233806686,1.0,
0881fa8a43cfcc5ad86fa537,e543f2b541c2e26627399420,TTF,lossless,1,0.8932492647187474,0.2584914243554973,1.2740490712744479,0.20288969254294498,
0881fa8a43cfcc5ad86fa537,5a75eefec9062d91e66e1d0f,benign,lossless,1,0.9995107807192706,1.2740490712744479,1.2740490712744479,1.0,
088445b32a45f010fc2de7b2,e74ccd269ab4a4f901a36d72,TTF,lossless,1,0.9504734709428521,1.2178398091663982,1.53945276640267,0.7910861805862328,
088445b32a45f010fc2de7b2,bdd0d00dabe878188f6f1a7b,benign,lossless,1,0.9993071092665858,1.53945276640267,1.53945276640267,1.0,
08bf746639f6c05a68ef00fd,b59ca93db6f6145192af6489,TTF,lossless,1,0.7996864528570862,0.599340918170536,1.6838991312317115,0.35592447733620464,
08bf746639f6c05a68ef00fd,0e6ece02b0a1b42185160707,benign,lossless,1,0.9991093262783807,1.6838991312317115,1.6838991312317115,1.0,
0903eb4a3baf239c2ba65d76,ee5ea0194eabda24dd6459b5,TTF,lossless,1,0.891963077357869,1.2723413282371479,1.4000644241904776,0.9087734151753911,
0903eb4a3baf239c2ba65d76,27ddf3ba1528a1778ff86d10,benign,lossless,1,0.9994281130424855,1.4000644241904776,1.4000644241904776,1.0,
094bcf5ed744c54ac05dcb2d,f9956fd726b35299b1ac1640,TTF,lossless,1,0.9277087145811651,0.926562116753933,1.4656094578992203,0.6322026046980151,
094bcf5ed744c54ac05dcb2d,fea092277817ec505f16bcef,benign,lossless,1,0.9993689254282341,1.4656094578992203,1.4656094578992203,1.0,
096389abb62a81a94ddf5d8d,a28308f47ebc7fd3e4444456,TTF,lossless,1,0.9549520285943335,1.1261615647435392,1.0632527930513844,1.0591663357042453,
096389abb62a81a94ddf5d8d,202ad8f17f2973f8a1deb011,benign,lossless,1,0.9996670515782028,1.0632527930513844,1.0632527930513844,1.0,
0968498af61c25c1dae94d60,5968141d62f3b6809097c6b8,TTF,lossless,1,0.8591910725873745,2.094461709908418,1.523246014069568,1.374998976240723,
0968498af61c25c1dae94d60,3abbaa3e6bb0bec5dce3301e,benign,lossless,1,0.9993110378586767,1.523246014069568,1.523246014069568,1.0,
0970bdd54e5a12558f9dbd5b,f07fc2d67a778faf23bb71f1,TTF,lossless,1,0.9424377278188809,2.0646676293357835,1.3380506018388887,1.543041516141693,
0970bdd54e5a12558f9dbd5b,33a613dbf825cbd2ec51bf81,benign,lossless,1,0.9994681329761922,1.3380506018388887,1.3380506018388887,1.0,
097623614e2536966ae32c90,771391f4e9f9c0067631b37d,TTF,lossless,1,0.899115241467008,0.8827377741843294,1.3815652611438345,0.638940337464397,
097623614e2536966ae32c90,5a84f4964628fe4bd6f55aa1,benign,lossless,1,0.9994017810730518,1.3815652611438345,1.3815652611438345,1.0,
09ad7b3e687692688331257a,7b45adbc6db5a50ff281522d,TTF,lossless,1,0.9448060990669807,0.3956089487680624,1.4843278146463459,0.26652397459945176,
09ad7b3e687692688331257a,12d6c9555f8183be29074b6a,benign,lossless,1,0.999338950135217,1.4843278146463459,1.4843278146463459,1.0,
09e452b7792dce33b8d0771c,a79bdc7da213579b6e6320a3,TTF,lossless,1,0.880797695422427,0.05944170552817514,1.0815288592177101,0.05496081313185709,
09e452b7792dce33b8d0771c,746807233d8ab60e36a55f23,benign,lossless,1,0.9996217484741854,1.0815288592177101,1.0815288592177101,1.0,
09f36870729681ec41272479,a5ddef5203b4f88ca4ddb4c9,TTF,lossless,1,0.9213239174338788,0.8884360098750124,2.030087093110188,0.43763443100063604,
09f36870729681ec41272479,63b7086c8f8e6d1fa4f736f4,benign,lossless,1,0.9987615028315379,2.030087093110188,2.030087093110188,1.0,
0b40b60a274bd19ba1d5562b,a6ae334ddd7d39217610fb38,TTF,lossless,1,0.9289737729915213,1.4426605639538148,1.369885391962588,1.0531250076964207,
0b40b60a274bd19ba1d5562b,7dab7abc3849d56508bba7c9,benign,lossless,1,0.9994535539024981,1.369885391962588,1.369885391962588,1.0,
0b40cba5082e96f5152e4948,85a756e195df4af2187536d5,TTF,lossless,1,0.7493642531479687,1.5895670102714747,1.704488862201094,0.9325769416989825,
0b40cba5082e96f5152e4948,ab974e1b6f569aac6c027da3,benign,lossless,1,0.9991474737992544,1.704488862201094,1.704488862201094,1.0,
0b5ece3f730c3aaedad51588,e734475caab3ec02d82148bd,TTF,lossless,1,0.9115178048672804,2.7018687526860807,2.8522828875633217,0.9472653517177119,
0b5ece3f730c3aaedad51588,43577f4f1142ad3ce09d1af4,benign,lossless,1,0.9975795826316199,2.8522828875633217,2.8522828875633217,1.0,
0bf70597510a5049ceeb5920,3081552b88ccb436e5583c44,TTF,lossless,1,0.9231835195505915,0.944677167134428,0.9987195049219494,0.9458883725398506,
0bf70597510a5049ceeb5920,ea350dc525338f2352f2f922,benign,lossless,1,0.9997088656091849,0.9987195049219494,0.9987195049219494,1.0,
0c1a04c5fde0f003ccad1828,396fbaa8e9f1441a830dbcbd,TTF,lossless,1,0.9474194335152101,0.9524331261804081,1.1772357882258242,0.8090419402011136,
0c1a04c5fde0f003ccad1828,2d5e3350afe7e747b0af0fff,benign,lossless,1,0.9995756093041177,1.1772357882258242,1.1772357882258242,1.0,
0c3a2e83c0a70981dca3bf17,f871ebd70464fc190893f2d1,TTF,lossless,1,0.9355603886888525,1.3839370005684362,1.3714933033621115,1.009073100959239,
0c3a2e83c0a70981dca3bf17,58a8944bfc98495dfaf96425,benign,lossless,1,0.9993958401410811,1.3714933033621115,1.3714933033621115,1.0,
0c9f80d67a304ec7ec508de8,7172e42f7ec64d01903430e0,TTF,lossless,1,0.9225669101307896,1.1859754499958166,1.5938190432958277,0.7441092230541811,
0c9f80d67a304ec7ec508de8,b2a4b4b04e81baa7b76c3b66,benign,lossless,1,0.9992611351394628,1.5938190432958277,1.5938190432958277,1.0,
0cb595da01f4783e1b38f3a5,96a5f940a7faf7c14243d7ca,TTF,lossless,1,0.9178313613008897,1.766839065304879,1.7670480561518298,0.9998817288266592,
0cb595da01f4783e1b38f3a5,d010b8abb3747bc76783bf69,benign,lossless,1,0.999051029123081,1.7670480561518298,1.7670480561518298,1.0,
0cc2ca666c92a528ec4c3275,7d0b6e707be0921217b61c8f,TTF,lossless,1,0.9316684956198542,0.7287148686746854,1.3909493100888004,0.5238975017918971,
0cc2ca666c92a528ec4c3275,8d41779467b5b3b940d09a1f,benign,lossless,1,0.9994333689504895,1.3909493100888004,1.3909493100888004,1.0,
0d02d1c34a3a0853a872e445,c86375c0e8a0875e72260b62,TTF,lossless,1,0.9085872081037767,1.6443881391281432,1.8752694153221283,0.8768810101057799,
0d02d1c34a3a0853a872e445,7ea90bfc8d8068c146ee3f77,benign,lossless,1,0.9989397615439072,1.8752694153221283,1.8752694153221283,1.0,
0d11848d5b1ff75ab42db84a,579632c6ccfc1634b8027712,TTF,lossless,1,0.918443834065324,0.20114475371050125,1.2961928322960738,0.15518119580571493,
0d11848d5b1ff75ab42db84a,5264ac0bf7f6d210b14bb113,benign,lossless,1,0.999503556575752,1.2961928322960738,1.2961928322960738,1.0,
0d5c222a10c708530e87237b,74faef8376fa561a67330a91,TTF,lossless,1,0.9327556649935966,0.10156879464989875,1.2257749261149773,0.08286088456044306,
0d5c222a10c708530e87237b,0ff5be64150de33a6e28c869,benign,lossless,1,0.9995639648769358,1.2257749261149773,1.2257749261149773,1.0,
0db1794754009c18519ad9ce,f488b527e62a125fa2c83fdd,TTF,lossless,1,0.9556055702962569,1.0163719631169326,1.7137617976279442,0.5930648964889493,
0db1794754009c18519ad9ce,19920996aa0153e0ebf6b2fe,benign,lossless,1,0.9991428435645956,1.7137617976279442,1.7137617976279442,1.0,
0df8e544ad196b773ec222f8,1ae09e765f37e939ec2424a1,TTF,lossless,1,0.9435152512269117,1.1877774709693079,1.962370038463431,0.6052770108023855,
0df8e544ad196b773ec222f8,a970518cce6c605b6bbf311e,benign,lossless,1,0.9988761983242103,1.962370038463431,1.962370038463431,1.0,
0e1457890631b539dfc1eb8e,0dc940ad8078fa5cec0094a8,TTF,lossless,1,0.9057252810643284,1.8665117409921206,1.6292760519752676,1.1456080378332685,
0e1457890631b539dfc1eb8e,67627bfdbbead6679bc93b03,benign,lossless,1,0.9991801803155717,1.6292760519752676,1.6292760519752676,1.0,
0e23de0e761742ea4ebcb91f,c71688e511a1f2335d99c82e,TTF,lossless,1,0.9262907298568948,1.0421990706779751,1.4805120176776607,0.7039450259328353,
0e23de0e761742ea4ebcb91f,1ea37ffe0c442d68d700a3fc,benign,lossless,1,0.9993550961179787,1.4805120176776607,1.4805120176776607,1.0,
0e3571877d8c34403f898233,d72642171a76d12bbd625ed0,TTF,lossless,1,0.9279483599012704,0.5584684005072021,1.2093706342257038,0.46178432376503004,
0e3571877d8c34403f898233,d2b6f955633cc9d960b0f1a6,benign,lossless,1,0.999545266597713,1.2093706342257038,1.2093706342257038,1.0,
10429771c73d1e651e4a0881,ab56ec74c9ab48fab1db2a84,TTF,lossless,1,0.9421489420065448,1.2766577315410683,1.2338741366434982,1.0346741970084194,
10429771c73d1e651e4a0881,4fa3c8b29366ac65b9485c98,benign,lossless,1,0.9995526440146313,1.2338741366434982,1.2338741366434982,1.0,
104cd91f8f378a74a2073812,ac8b0421fc4cd1fb5b6c6e4d,TTF,lossless,1,0.8882060864020552,1.7044289529651255,1.7134160783674173,0.9947548493820282,
104cd91f8f378a74a2073812,92cbbf1e5cba593875cbd211,benign,lossless,1,0.9991311419486384,1.7134160783674173,1.7134160783674173,1.0,
10ce1c6929daed1f563a0c47,7cea9f25e3f2a9df7ed790c4,TTF,lossless,1,0.9004672779601537,1.481955596579239,2.3128918557224223,0.6407370897660739,
10ce1c6929daed1f563a0c47,e2450cc1f1648c7d3269cd43,benign,lossless,1,0.9982874384522687,2.3128918557224223,2.3128918557224223,1.0,
10e77a3e32b809f395d03252,9be46a8d7e6f19e1a54f4c04,TTF,lossless,1,0.9226282355392781,1.3829703181541901,1.8183011393468984,0.7605837604275651,
10e77a3e32b809f395d03252,18e484442a4780f9be4f3743,benign,lossless,1,0.9990157701124296,1.8183011393468984,1.8183011393468984,1.0,
10f35654d0942664b718331f,acc18ce33fc123a5b947125a,TTF,lossless,1,0.7787401841487325,0.9269625850181304,2.1168060756615,0.4379062379289777,
10f35654d0942664b718331f,37f71f3f1650e3d98597d9c6,benign,lossless,1,0.9986820062604864,2.1168060756615,2.1168060756615,1.0,
10fcad2d3a6d96ee408a94d9,784a40bdd73a96a0aa59276c,TTF,lossless,1,0.846413227571122,1.5796197153002869,1.0330741080850583,1.5290478223564468,
10fcad2d3a6d96ee408a94d9,84dc69ca8ae580da3c3597cc,benign,lossless,1,0.9996694376231465,1.0330741080850583,1.0330741080850583,1.0,
111423cf6d976d638e083fb3,4d91794351bd6d7deb30b08b,TTF,lossless,1,0.9696782105850592,0.8554065487519273,1.1209343992951548,0.7631191881432207,
111423cf6d976d638e083fb3,9e8a2fcac45dd29450d70958,benign,lossless,1,0.9996184522230965,1.1209343992951548,1.1209343992951548,1.0,
112d3ccc28f9aca538e3307e,36f64651260171bbad83c5fb,TTF,lossless,1,0.8983974143217666,1.3908863259553321,1.6348547437239742,0.8507705845395686,
112d3ccc28f9aca538e3307e,958d5e6757ff7691f6d8c188,benign,lossless,1,0.9991847871114935,1.6348547437239742,1.6348547437239742,1.0,
114b91b51bcaeb1cfe30d68b,10ecf9582d935d610498a35f,TTF,lossless,1,0.9034526838833667,0.6869782785596307,1.0556148811831119,0.6507849508427537,
114b91b51bcaeb1cfe30d68b,9ae74b1d0ec9cab59646ffc7,benign,lossless,1,0.9996393405757488,1.0556148811831119,1.0556148811831119,1.0,
117bd41816e3d74edde86ea2,22c56107d9851551cb4d5172,TTF,lossless,1,0.9169182147632206,1.5750169730502672,1.403295618536083,1.1223700496502111,
117bd41816e3d74edde86ea2,33b4253d6abd1ba32c579578,benign,lossless,1,0.9994141580478855,1.403295618536083,1.403295618536083,1.0,
117ced9a015e849371d8c505,ec3ec52d51abe12e9c9fd1f0,TTF,lossless,1,0.9405815326051824,1.4649222811195466,2.065957024543487,0.709076841249033,
117ced9a015e849371d8c505,7141cb31148845adbf093643,benign,lossless,1,0.998725611674841,2.065957024543487,2.065957024543487,1.0,
118d59ee4f1f385874311fda,b2c3a878cb2a99b595f21958,TTF,lossless,1,0.9372490101670442,1.4583209478574637,1.2329313244597986,1.1828079301143706,
118d59ee4f1f385874311fda,cb2b8b7542a838462d33d1b4,benign,lossless,1,0.9995553865965885,1.2329313244597986,1.2329313244597986,1.0,
1193c8e3dbed13f54f94e903,6d937e8018ab9c045bb33680,TTF,lossless,1,0.952254599933867,1.7807589617885593,1.8248797101938576,0.9758226538665328,
1193c8e3dbed13f54f94e903,cdb697051e061b4d4e92158d,benign,lossless,1,0.9990111171652739,1.8248797101938576,1.8248797101938576,1.0,
11c2dbc3a70672430d6b2f39,09fd19cdc87924a1ad3a571e,TTF,lossless,1,0.8397618538395957,1.4859466967814519,1.8075954664522642,0.8220571053422109,
11c2dbc3a70672430d6b2f39,c83d2834cc41c9f8416bc4b7,benign,lossless,1,0.9990293609584714,1.8075954664522642,1.8075954664522642,1.0,
1243468ac995e577ad49228e,f3b0ea139738531e12e2b887,TTF,lossless,1,0.8993974121287007,1.024441878508385,1.3082401093741014,0.783068697533289,
1243468ac995e577ad49228e,9b684861eae68b7e0f44173e,benign,lossless,1,0.9994399594482095,1.3082401093741014,1.3082401093741014,1.0,
12913062fbf700967ec38b98,db1a1ae50940b3751a9103d7,TTF,lossless,1,0.9391087080803207,1.2295472846584166,1.6379492296738132,0.7506626349482596,
12913062fbf700967ec38b98,c55ff92c3c3b90c9a427226a,benign,lossless,1,0.9992024947622857,1.6379492296738132,1.6379492296738132,1.0,
12a9b77b2f4920161132c422,00e4f4dc6828e32d63e667c1,TTF,lossless,1,0.8479284201505637,1.4646675191262628,1.3761647818875904,1.0643111482022374,
12a9b77b2f4920161132c422,aaa99b4943994aa593fd247e,benign,lossless,1,0.9994402098012556,1.3761647818875904,1.3761647818875904,1.0,
12fd05e4d471b2d06e9c490f,bc251e0d0b00e39ed1863f05,TTF,lossless,1,0.8660738996732377,2.232260850816581,2.97325845734991,0.7507792823386816,
12fd05e4d471b2d06e9c490f,c4bd0018b01e566ba7e7dc32,benign,lossless,1,0.9973783344007523,2.97325845734991,2.97325845734991,1.0,
12ff56453809a506ff1ca79a,50da3cb6e01d6ce1294dad4b,TTF,lossless,1,0.8358568231841044,2.7784771923009903,3.2305620563158963,0.8600599969497383,
12ff56453809a506ff1ca79a,a529be7ec7167a21f4335b1e,benign,lossless,1,0.9969248728173845,3.2305620563158963,3.2305620563158963,1.0,
130d3bbf124149852b69b4ea,af7fcc750a5c3a0486f299c8,TTF,lossless,1,0.9371126784070148,0.8347765896537853,1.374757455735145,0.6072173576301083,
130d3bbf124149852b69b4ea,f3fa828e886c252fbb7d719f,benign,lossless,1,0.9994417189124155,1.374757455735145,1.374757455735145,1.0,
13c66ad3371f9ed4b92cf769,288c7ab385698147b04d3eef,TTF,lossless,1,0.9296658187362189,0.9588140774209438,1.263930584685554,0.7585971010104813,
13c66ad3371f9ed4b92cf769,4638dbec37e2714d87705458,benign,lossless,1,0.9995056029013374,1.263930584685554,1.263930584685554,1.0,
13c9ada130f43a29b5a00ec8,135866d3eb6354abcc2f429a,TTF,lossless,1,0.9060765504124176,0.7649524579610023,1.0570837017734316,0.7236441699722254,
13c9ada130f43a29b5a00ec8,1e4c0e99719e16dddd02f047,benign,lossless,1,0.9995793235023649,1.0570837017734316,1.0570837017734316,1.0,
13db663cb13d3985b3b9de25,ba20a7ae8bf6fff864aed28c,TTF,lossless,1,0.9516581607053827,0.7010012607774528,1.4320195951258894,0.4895193216373743,
13db663cb13d3985b3b9de25,2695e2ec306f41dd4a13d654,benign,lossless,1,0.9993908197984608,1.4320195951258894,1.4320195951258894,1.0,
13e4e88c33f4cd5d76ad975d,4d05feab28e3b326ede34e44,TTF,lossless,1,0.7239067712950829,3.5740337660787076,6.976880316258278,0.5122681777627902,
13e4e88c33f4cd5d76ad975d,cea37ae31aa39e13be577b04,benign,lossless,1,0.9854072450750283,6.976880316258278,6.976880316258278,1.0,
1456b0a1989734dbd02cdf3f,15cb764661f1a3a27b7c9150,TTF,lossless,1,0.8938215795766674,1.8440201509891032,1.3269123593474328,1.3897075703597943,
1456b0a1989734dbd02cdf3f,3808bdc3ea7866f96b77e1a5,benign,lossless,1,0.9994820044841869,1.3269123593474328,1.3269123593474328,1.0,
1493f8a051a930f901bc3828,b047e06e91133ae1d63a7c07,TTF,lossless,1,0.8009588886456024,2.0527315497295744,1.1835077314851743,1.734447097488428,
1493f8a051a930f901bc3828,e18e578b3850b30cde08e3e7,benign,lossless,1,0.9995451007450866,1.1835077314851743,1.1835077314851743,1.0,
14a755ceb46338e5d4e48f40,aff930401539260b4d3d0d38,TTF,lossless,1,0.8925949718333263,1.6487011643834213,1.683516255127549,0.9793200150945438,
14a755ceb46338e5d4e48f40,b51332f5504b0b2e8b25a439,benign,lossless,1,0.9991543534075579,1.683516255127549,1.683516255127549,1.0,
14b61ab73d50f5e703451a82,388a1c8c26acd29bc414e12d,TTF,lossless,1,0.840952505118528,1.6146407618485883,1.7843468374793354,0.9048917665186197,
14b61ab73d50f5e703451a82,36ca58ab0f351d0a44c5d5e2,benign,lossless,1,0.9990608439601502,1.7843468374793354,1.7843468374793354,1.0,
14b6df23052a42e263e81ca0,cf1aa87ebcdecbbfca9449f2,TTF,lossless,1,0.9307643940018734,1.1873155230958352,1.4218416842961759,0.8350546591856088,
14b6df23052a42e263e81ca0,6b85752fe06ff2cef0896fc9,benign,lossless,1,0.9994075418049975,1.4218416842961759,1.4218416842961759,1.0,
1522812467a6fc0e24212243,6a308092ede4946dd16d8407,TTF,lossless,1,0.9665055547265218,0.6815130871806457,0.8764665038348975,0.7775688907662172,
1522812467a6fc0e24212243,401ac9059b155c2973c408fb,benign,lossless,1,0.9997591273223838,0.8764665038348975,0.8764665038348975,1.0,
15cf1d9d2cc6e02395b7dea0,613f25ea05df200a14187e11,TTF,lossless,1,0.9027778053557376,0.3596549270965329,1.6445843740840302,0.2186904684029038,
15cf1d9d2cc6e02395b7dea0,f868b2ebd3809dea02e809aa,benign,lossless,1,0.999147317215761,1.6445843740840302,1.6445843740840302,1.0,
15db1a9814e59094666b329d,f083deb660006c2712ebe0d7,TTF,lossless,1,0.9498368530812638,1.5466653261453802,1.2142508866270223,1.2737609197401927,
15db1a9814e59094666b329d,f2d1d731b15006b497e51c56,benign,lossless,1,0.9995658058886628,1.2142508866270223,1.2142508866270223,1.0,
15e3d46e024f81163ff5adc2,a9c1135a186fa45bf3be12bd,TTF,lossless,1,0.8814626828669373,1.6647465453628074,1.157710873722971,1.4379639883741517,
15e3d46e024f81163ff5adc2,ff32d8fb5546ec3b77a24ea8,benign,lossless,1,0.9995961309404005,1.157710873722971,1.157710873722971,1.0,
165b036ab28cac368382b3fd,33f606a2e5c96c56f82bba01,TTF,lossless,1,0.8252667673887071,2.802887181408965,2.0965806726495595,1.3368849660656312,
165b036ab28cac368382b3fd,e41fe0d09a17097b5efe360c,benign,lossless,1,0.9986959992969747,2.0965806726495595,2.0965806726495595,1.0,
1683c47f791fa35a947dc294,04fb651bb621768f0c44f26c,TTF,lossless,1,0.8835902557043785,0.6208155515430617,0.8911133840317772,0.696674028993064,
1683c47f791fa35a947dc294,6901bf5c19b5c4619ccb6c45,benign,lossless,1,0.9997169764923488,0.8911133840317772,0.8911133840317772,1.0,
16c0288d6a3f24e8c01bca40,ade462d7b0cd3a7f947013ff,TTF,lossless,1,0.9425440266564706,1.44934402225257,1.7680103070026587,0.8197599394709809,
16c0288d6a3f24e8c01bca40,6ed246c3ad6cbfcaf001ff2a,benign,lossless,1,0.999081083649694,1.7680103070026587,1.7680103070026587,1.0,
16ee2b57badce4bb39bee571,140986c8f1e6f5260b9ef91b,TTF,lossless,1,0.6696684887246616,2.302997280085336,3.4521750131788407,0.6671148685375266,
16ee2b57badce4bb39bee571,1c42cfa45f5964c46869e62f,benign,lossless,1,0.9963971503657237,3.4521750131788407,3.4521750131788407,1.0,
171d8ffea380489225fe094d,eea7a78f52d0964a26a62674,TTF,lossless,1,0.901089261823794,1.4308991559370479,0.9387782548727255,1.5242142098093672,
171d8ffea380489225fe094d,ebd1fc67a43a6d15d5b62141,benign,lossless,1,0.999672728701181,0.9387782548727255,0.9387782548727255,1.0,
1760bc1912b64d1b03dcf20f,8c454fa29a5beb601fdd1f17,TTF,lossless,1,0.9333339965783306,2.4767222667958597,2.2362966068549746,1.107510631283839,
1760bc1912b64d1b03dcf20f,bd301e61c4f7056bf70471bc,benign,lossless,1,0.9985277507086319,2.2362966068549746,2.2362966068549746,1.0,
17661be0d000b0d55e9144fc,4c51c143f1b923d8dcb3b4f1,TTF,lossless,1,0.8884832449244197,1.5990490503580024,1.256706394275353,1.2724125998261133,
17661be0d000b0d55e9144fc,20ccbaebf52dd8b2262553f8,benign,lossless,1,0.9994934346094911,1.256706394275353,1.256706394275353,1.0,
1781b88b98cefa1278f0afa4,9b4fee8e558889ec1e2f9b09,TTF,lossless,1,0.9166946293497399,-0.19912991344842904,1.225812641084082,-0.1624472670410079,
1781b88b98cefa1278f0afa4,c2eebf705dd7ca6e8593dae9,benign,lossless,1,0.9995160108175961,1.225812641084082,1.225812641084082,1.0,
17a2e820a30ab7de88ffa380,b540ee3d8eee8f8f509ecbed,TTF,lossless,1,0.900573213216527,-0.40023427305691067,1.1348210527344749,-0.3526849207568917,
17a2e820a30ab7de88ffa380,025b3212f261b8730d984f00,benign,lossless,1,0.9996157195059376,1.1348210527344749,1.1348210527344749,1.0,
17ef359f817123920041bb0d,712598ff5d2d9ca98c395f7b,TTF,lossless,1,0.9123217539499465,1.8063134210582699,1.3132976613500231,1.3754029069095,
17ef359f817123920041bb0d,70f0a8622c1d141443b7cd48,benign,lossless,1,0.9994889579156433,1.3132976613500231,1.3132976613500231,1.0,
181b44adf824f1770ab711b0,b116743d10fcbb2b9985393b,TTF,lossless,1,0.9518767155446997,3.0003790469219935,2.143614179103964,1.3996824037505478,
181b44adf824f1770ab711b0,a65776fd246d67e99c6da724,benign,lossless,1,0.9986124689477378,2.143614179103964,2.143614179103964,1.0,
18b86be244f54ac3aee44759,b3b87f26f25d9a3dce8657fc,TTF,lossless,1,0.9020163233759316,0.9372561151736984,1.693944273105237,0.553298080730588,
18b86be244f54ac3aee44759,6f9113260ea7a87e81d11ecf,benign,lossless,1,0.9991134948572653,1.693944273105237,1.693944273105237,1.0,
18f38ba8f928fb6af562bd34,9cb2496ba41463a80a92db08,TTF,lossless,1,0.9283586200190105,0.6632781307081228,1.2970719025038806,0.5113657380348183,
18f38ba8f928fb6af562bd34,528b2b25f25690e9833eb094,benign,lossless,1,0.9995016617025867,1.2970719025038806,1.2970719025038806,1.0,
192485c88178f0166ebdd55b,e617cf63dbb146a04455b636,TTF,lossless,1,0.6754746651722263,3.8326342647854568,2.397403585070115,1.5986604377557758,
192485c88178f0166ebdd55b,e0cde3b70adcd22d62b836bc,benign,lossless,1,0.9982366587959796,2.397403585070115,2.397403585070115,1.0,
19500acb9480fdbe66831e96,a9b68698ed842ccf486744b3,TTF,lossless,1,0.9201007134879442,1.9833301672019605,2.029379406317724,0.977308708774512,
19500acb9480fdbe66831e96,7e22eaba7ffcb501475a746e,benign,lossless,1,0.9987487424931446,2.029379406317724,2.029379406317724,1.0,
1975456d22009cddc8ae0413,1a728f8165ec23239c5aece3,TTF,lossless,1,0.7730198851597879,3.202650947793588,1.9095605108586644,1.677166515322138,
1975456d22009cddc8ae0413,f269277edde6c4300e9180df,benign,lossless,1,0.9989302135962332,1.9095605108586644,1.9095605108586644,1.0,
1a475c62fd6bf52ef580a79b,0a48a93ce627c48b1ca06aa3,TTF,lossless,1,0.8995831685085384,1.1202568462018894,2.2870813854532477,0.4898194062210339,
1a475c62fd6bf52ef580a79b,4c7a40dea047d2259cbe2bd1,benign,lossless,1,0.9984767718424932,2.2870813854532477,2.2870813854532477,1.0,
1a54de81a59e61685d85f6b4,ec75607415be8ce1e38663c6,TTF,lossless,1,0.9453703516349902,0.8333864313362634,1.0800845880350989,0.7715936701331594,
1a54de81a59e61685d85f6b4,5becb3cb45dea2204d090fef,benign,lossless,1,0.9996456399806534,1.0800845880350989,1.0800845880350989,1.0,
1ab0dbb7a49b197d6d455a4b,1e9b11d3efc3ed552a3fde3d,TTF,lossless,1,0.8466224154685222,0.8755611373905049,1.158474185182411,0.7557882157319206,
1ab0dbb7a49b197d6d455a4b,9705fce2c797111277976a7f,benign,lossless,1,0.9995493120813953,1.158474185182411,1.158474185182411,1.0,
1b2f6852a68180158a821ab7,4b959212bf30db84a3efbb29,TTF,lossless,1,0.8941370951839661,1.1353938651881987,1.4817748840235943,0.7662391078631077,
1b2f6852a68180158a821ab7,114899dab35f4470885d8c5a,benign,lossless,1,0.999323864291932,1.4817748840235943,1.4817748840235943,1.0,
1b578cc0eda773b660b767ba,1aedddb4acbcb03b69118640,TTF,lossless,1,0.8663968092993165,1.3165799301445058,1.3437228760380597,0.9798001906661109,
1b578cc0eda773b660b767ba,84474403e072d1dc62e6547e,benign,lossless,1,0.9994506197123405,1.3437228760380597,1.3437228760380597,1.0,
1baa4c326669dd61e676a366,de9b1590270d818be37045e5,TTF,lossless,1,0.9452762517786116,0.4358535807983062,1.042519688648324,0.41807707378976317,
1baa4c326669dd61e676a366,d8ccd6b9c51809758a935da1,benign,lossless,1,0.9996720906726481,1.042519688648324,1.042519688648324,1.0,
1bca5f8a5f497f2f0451306c,f41a408469ff66235da866fc,TTF,lossless,1,0.89669039953549,0.416548330597598,1.4897901057723555,0.27960202513336324,
1bca5f8a5f497f2f0451306c,0e599d05873dd603602e53c6,benign,lossless,1,0.9993482668971283,1.4897901057723555,1.4897901057723555,1.0,
1bd891a61c79b26792b61f8a,163031d280257208d39c658c,TTF,lossless,1,0.8679667032693171,1.5175940276292188,1.3541405765626442,1.1207064125361974,
1bd891a61c79b26792b61f8a,d62746af0f78dc2e142f7493,benign,lossless,1,0.999464712281588,1.3541405765626442,1.3541405765626442,1.0,
1be229c1f6030340a2c1a7ed,3f8f5a342ff9b17f9f605d10,TTF,lossless,1,0.9429347268959543,0.65051710144934,1.3207260587404421,0.4925450642427159,
1be229c1f6030340a2c1a7ed,8317ea19d1a5000c42114cf7,benign,lossless,1,0.999476956505348,1.3207260587404421,1.3207260587404421,1.0,
1bed194193d05e54ac93eeee,8540e67264027e56b6f34236,TTF,lossless,1,0.8974828237483262,1.1145312020700202,2.0911675626498423,0.5329707776538632,
1bed194193d05e54ac93eeee,3452d5d8799aa6a2b2f099d2,benign,lossless,1,0.9987151516029229,2.0911675626498423,2.0911675626498423,1.0,
1c63f77263d8aab0d71afc51,8ddd02247e3b68cd51de46fe,TTF,lossless,1,0.88273531110109,1.4941486847905707,1.4788969636691864,1.0103129031271687,
1c63f77263d8aab0d71afc51,41d5f6ba86790e560ac8dc95,benign,lossless,1,0.9993619977296804,1.4788969636691864,1.4788969636691864,1.0,
1ca238e04aa63c85161ab8a3,3edb29e2a2b2b85acd55a3be,TTF,lossless,1,0.9301470461605402,0.6649171631315667,1.673091608527604,0.39741826433325056,
1ca238e04aa63c85161ab8a3,2cd1d7dd0e6f5a5e68e6566f,benign,lossless,1,0.9991814585277637,1.673091608527604,1.673091608527604,1.0,
1cdf10ae2723df7b3df572ad,4fb4e1590f3707dc52377c7b,TTF,lossless,1,0.8881660289032526,2.2373875354648134,1.690515857536312,1.3234939651648638,
1cdf10ae2723df7b3df572ad,89a3710d1106bcbbed3adb3b,benign,lossless,1,0.9991611408968765,1.690515857536312,1.690515857536312,1.0,
1ce37ffdb744d9ddb94272a9,dbd385e80e94b6f8472ed92a,TTF,lossless,1,0.935206229761861,1.0697735939549171,1.35706524782192,0.7882993066633281,
1ce37ffdb744d9ddb94272a9,cdbdee67ef3b85d1d89b555b,benign,lossless,1,0.9994321982358585,1.35706524782192,1.35706524782192,1.0,
1d22dc1d2d1ff18f52abee70,e6f48dee6622d1ee5586b684,TTF,lossless,1,0.8848452615356446,0.33789694377181567,1.6272935337333665,0.20764351161440822,
1d22dc1d2d1ff18f52abee70,e57073427746f89ce2709365,benign,lossless,1,0.9992252918607036,1.6272935337333665,1.6272935337333665,1.0,
1d294a877a5f91ac40be702e,be88826446046718a18295cb,TTF,lossless,1,0.8183080034568313,2.1233684273848072,3.2350964140256795,0.6563539862920303,
1d294a877a5f91ac40be702e,1b4880529c8e3bf5a8d6d43a,benign,lossless,1,0.996859958234904,3.2350964140256795,3.2350964140256795,1.0,
1d4648c28add254a72157e37,f5b6535b0d1613b2cb5d343b,TTF,lossless,1,0.7774741887390504,1.1627033291921038,1.84924881129349,0.6287435860936584,
1d4648c28add254a72157e37,2ba880c591e32e09e383e462,benign,lossless,1,0.9989721982048299,1.84924881129349,1.84924881129349,1.0,
1d5517ba71eac658be38d332,080e02988f667198a37ff056,TTF,lossless,1,0.9395743468002665,1.4178122840214322,1.9085771824546611,0.742863478121411,
1d5517ba71eac658be38d332,98f235751eb7eabff6502de5,benign,lossless,1,0.9988918674262209,1.9085771824546611,1.9085771824546611,1.0,
1d601c473bb728f1e4f0a36a,25d52fda0ae1b942bad647d1,TTF,lossless,1,0.9083370849825899,1.479959586834604,1.630821089437881,0.9074935297437952,
1d601c473bb728f1e4f0a36a,1f08c7fee6be78d8b78f6867,benign,lossless,1,0.9992124090809259,1.630821089437881,1.630821089437881,1.0,
1d8dea6649b79617da97729e,1c084875201b65b9ccff4774,TTF,lossless,1,0.890566651750158,1.8434220398571552,1.6692001791345665,1.1043744560421254,
1d8dea6649b79617da97729e,8213488486dbf4befaea15aa,benign,lossless,1,0.9991716270463807,1.6692001791345665,1.6692001791345665,1.0,
1d97ce269eb074f6feb6e569,feabc56e0612f03a3d0103ca,TTF,lossless,1,0.9457026991334758,1.45313407493788,1.4694737923482295,0.9888805656178199,
1d97ce269eb074f6feb6e569,8f93685d84c47b6a53727af4,benign,lossless,1,0.9993532144607479,1.4694737923482295,1.4694737923482295,1.0,
1dd602d91e956061bbe3f519,fb2d9ea007e3d4c9989fc3b8,TTF,lossless,1,0.9253476184456544,1.3244554691268038,2.7771941032099385,0.4769041773479105,
1dd602d91e956061bbe3f519,8da119b55f582eb1facb99ae,benign,lossless,1,0.9975378936631276,2.7771941032099385,2.7771941032099385,1.0,
1dfcf1a2b4ff82ad2e8cd518,bcce6cd03896ae003115b953,TTF,lossless,1,0.8963770410964443,0.3244281164275113,1.3184099889241239,0.2460752870146697,
1dfcf1a2b4ff82ad2e8cd518,9b5ac4c327579eab8fecde41,benign,lossless,1,0.9994768542876351,1.3184099889241239,1.3184099889241239,1.0,
1e0fa253b3536c3dbc87a63c,ad322ee36aeb6eae6eeb2e62,TTF,lossless,1,0.9571857419678285,1.0441592530971453,1.8440770233290245,0.5662232324830848,
1e0fa253b3536c3dbc87a63c,caebbcb35f0770a39fcbc238,benign,lossless,1,0.9989777207177193,1.8440770233290245,1.8440770233290245,1.0,
1e6048977269198f2f8e6292,8308126419fe552a43d93cd2,TTF,lossless,1,0.9724576155080272,0.7282600556681443,1.1612477521406575,0.6271358151829887,
1e6048977269198f2f8e6292,5085213f6f781650c7c05623,benign,lossless,1,0.9996047097345075,1.1612477521406575,1.1612477521406575,1.0,
1e6ab5fbded00895344cb76d,b7821e9df40c2330199fe1e2,TTF,lossless,1,0.9194912081754774,-0.03800759775211386,1.4990260804914857,-0.025354860897184864,
1e6ab5fbded00895344cb76d,686a2b9b33651a90ea518e2a,benign,lossless,1,0.9993441270892519,1.4990260804914857,1.4990260804914857,1.0,
1e81edde744c1f07f7d1ac44,dfe566307fab64948df82c85,TTF,lossless,1,0.8132800233520053,2.6538966432040576,2.9323452234667076,0.905042360621694,
1e81edde744c1f07f7d1ac44,72a2053c8694700ef7eb9f02,benign,lossless,1,0.9973842289035744,2.9323452234667076,2.9323452234667076,1.0,
1ea0df4703142657862fdbe0,e4bd26ea0c29716134879f36,TTF,lossless,1,0.8996695772037919,0.7391057486467715,1.1513058836377397,0.6419716594441832,
1ea0df4703142657862fdbe0,91d7ea8202df6de654b61d9a,benign,lossless,1,0.9995985635289567,1.1513058836377397,1.1513058836377397,1.0,
1eead1ef0e4c4c657bc17c3b,ec12c24a15cb452a7c872ce9,TTF,lossless,1,0.9049527965735288,2.189663151384814,3.106331255767397,0.7049032994531271,
1eead1ef0e4c4c657bc17c3b,98e5c5d76cb7df7eca4d1617,benign,lossless,1,0.9971424455578548,3.106331255767397,3.106331255767397,1.0,
1f312bf8e84ff441a3931fe9,d9bd91b82f0b004ad6ebd0b3,TTF,lossless,1,0.9182671040550168,0.9152110721219777,1.634007949933586,0.5601019702255282,
1f312bf8e84ff441a3931fe9,1aaba5b20eba10df5fd8d92d,benign,lossless,1,0.9992178738584818,1.634007949933586,1.634007949933586,1.0,
1f5e042cc8084da9017dd256,4bf91f4ba7ff46addc4f0596,TTF,lossless,1,0.8729092686739097,2.2079416840919097,1.3431047276031867,1.643908802280856,
1f5e042cc8084da9017dd256,88c8cca0adbb57246a4cde60,benign,lossless,1,0.999471974056646,1.3431047276031867,1.3431047276031867,1.0,
1f85edcee6e59e1b2afa4174,b8873e088af9fc6b66e830ce,TTF,lossless,1,0.9291083367602052,1.6185507123885625,1.5876444480086291,1.0194667416994396,
1f85edcee6e59e1b2afa4174,6beba0c8748cf29b7ddd1ddf,benign,lossless,1,0.9992560856412966,1.5876444480086291,1.5876444480086291,1.0,
1fba292226e392ecf197b012,16e9f3170fd6800e527ff1e9,TTF,lossless,1,0.9013885901909546,1.830158103511414,1.9515054808670558,0.9378185823481638,
1fba292226e392ecf197b012,8f87c2db928546124441ebbc,benign,lossless,1,0.9988606753333394,1.9515054808670558,1.9515054808670558,1.0,
1fdf70482ae18c1e1b311073,0ca0f8f530f724bf979c7ebd,TTF,lossless,1,0.9248365994735295,0.9896146352110001,1.0257229986676555,0.9647971591710846,
1fdf70482ae18c1e1b311073,6b5b685d6ab07e8dc14bdbfa,benign,lossless,1,0.9996463630285577,1.0257229986676555,1.0257229986676555,1.0,
1ffc0676704193e7cba738aa,45b5a20f0c07947a10facfd8,TTF,lossless,1,0.9363365487817498,0.2553026732615268,1.1772766777570538,0.2168586858850624,
1ffc0676704193e7cba738aa,c7b793748d51d1f99a9e3118,benign,lossless,1,0.9995842122683989,1.1772766777570538,1.1772766777570538,1.0,
1ffe26a445fd6eb172b987d6,6e88f130f38bbd7ff22d4bd6,TTF,lossless,1,0.9331999794451742,0.6119526995700068,1.097539885962664,0.5575676177210239,
1ffe26a445fd6eb172b987d6,fcd83630441a2b0f1543d8cc,benign,lossless,1,0.9996376308997859,1.097539885962664,1.097539885962664,1.0,
20d10364577285f9b6d8be9f,4b760af0d4d103b239d39786,TTF,lossless,1,0.8346265806887503,0.502823762732033,1.3850988762297223,0.3630237316347648,
20d10364577285f9b6d8be9f,6f6d0d4df511c3d2e93b9b11,benign,lossless,1,0.9994334112253207,1.3850988762297223,1.3850988762297223,1.0,
20df6d163ce76d8bff75b6a9,33ef51350036b350e7844178,TTF,lossless,1,0.8547589403873099,1.8353088876322985,1.8703635608540679,0.9812578292501795,
20df6d163ce76d8bff75b6a9,4db0df5524d823e435b6959a,benign,lossless,1,0.9989227417989659,1.8703635608540679,1.8703635608540679,1.0,
20e646410bd1dabbd8f79ec4,65fb5d47dc82131e4fc0e300,TTF,lossless,1,0.7639647428542463,2.0504180478625855,4.140493727568305,0.49521100206249735,
20e646410bd1dabbd8f79ec4,96e8f13019d968b9b788adc5,benign,lossless,1,0.9943628329971698,4.140493727568305,4.140493727568305,1.0,
2111160c90e31b90209e0de5,ddb552f16c0492c6768af877,TTF,lossless,1,0.9173644029518053,1.224285751233702,1.9544573380822208,0.6264069966525913,
2111160c90e31b90209e0de5,5039257390c950e74d044c5a,benign,lossless,1,0.9988649091923736,1.9544573380822208,1.9544573380822208,1.0,
21149eac5159f3b683b7506b,436f28f8aee989f87c08c874,TTF,lossless,1,0.9289268147333235,0.693910694975405,1.290791358616772,0.5375854822261967,
21149eac5159f3b683b7506b,09bb9b7540b24af261a958be,benign,lossless,1,0.9995109625324295,1.290791358616772,1.290791358616772,1.0,
21775eb97c93fe2a96c10361,430ed1344ff82083b0dc1f9b,TTF,lossless,1,0.9361064212501176,0.8596855289720712,1.3294263122173153,0.6466590295916621,
21775eb97c93fe2a96c10361,792c0dce97d615ae63370019,benign,lossless,1,0.9994758771320447,1.3294263122173153,1.3294263122173153,1.0,
21ba1611305a559c2e372132,b900078674aaa16e77d5b0bb,TTF,lossless,1,0.9051159569602458,1.9767996855993892,1.4431345615394575,1.3697958168853268,
21ba1611305a559c2e372132,4083bfc63e7e746cab4956d0,benign,lossless,1,0.9993746286587976,1.4431345615394575,1.4431345615394575,1.0,
21d534efef130f48a28cbc94,0f60b65f327c31add24a0ce3,TTF,lossless,1,0.9202862947610885,1.6810705744055432,1.8094596155902354,0.9290456443025878,
21d534efef130f48a28cbc94,92727525902a92fd95a35bfb,benign,lossless,1,0.999045853900059,1.8094596155902354,1.8094596155902354,1.0,
21d65b6c081f8cfd8b147e8c,8505ecebe7d409d21759ac78,TTF,lossless,1,0.914112832940094,0.48998087407048535,1.3248942184159378,0.369826411240826,
21d65b6c081f8cfd8b147e8c,7a25571c363fc140f9a6be59,benign,lossless,1,0.9994781641323464,1.3248942184159378,1.3248942184159378,1.0,
21fae1dad3953450ffd941a8,41e29df3e747bafdbba70c1c,TTF,lossless,1,0.8918900079041255,1.5056861231968584,1.1022533884771617,1.3660072529031337,
21fae1dad3953450ffd941a8,6267fe378dd01711508fcb8c,benign,lossless,1,0.9995882075415852,1.1022533884771617,1.1022533884771617,1.0,
222f25a6c3c9ddc0e04be3be,1cbf0daa1dcb6fa93b87c6b2,TTF,lossless,1,0.9063148412298163,1.358216163975512,1.2747206708915635,1.065501011312188,
222f25a6c3c9ddc0e04be3be,62b345dc8a7c9f75fc8feb6a,benign,lossless,1,0.9995104632081965,1.2747206708915635,1.2747206708915635,1.0,
2239bab4259cd86b0bf9a62a,1bab2521862a8ae1a1302745,TTF,lossless,1,0.9501790950946711,0.802763474598293,1.0776883698326347,0.7448938831203703,
2239bab4259cd86b0bf9a62a,4f813f135cf183fa1f38cf15,benign,lossless,1,0.9996518840823109,1.0776883698326347,1.0776883698326347,1.0,
225ade6f1040e748515107fa,4e844a538bdb5ea477f199b5,TTF,lossless,1,0.8708776469874936,2.5157405805642226,2.5186544954394714,0.998843066851557,
225ade6f1040e748515107fa,6e7a9301d5d0a8d0ab92de83,benign,lossless,1,0.9981133468967708,2.5186544954394714,2.5186544954394714,1.0,
22b612bdb7c6361b36d5ec60,f33108602a290be9578470de,TTF,lossless,1,0.9065201295505425,1.048500936281043,1.41017227566247,0.7435268402142418,
22b612bdb7c6361b36d5ec60,a73635f96e801897a1f90c75,benign,lossless,1,0.9994122094877972,1.41017227566247,1.41017227566247,1.0,
22bb212a7bcfa963f6490722,6986816ac01adca997256e2c,TTF,lossless,1,0.9158265365053365,-0.1780069066926936,1.7800263368298193,-0.10000240053173555,
22bb212a7bcfa963f6490722,ae28a06c31eaa000b767ebf8,benign,lossless,1,0.9990600229301654,1.7800263368298193,1.7800263368298193,1.0,
22d020cb0352f6735d7777e1,a6ef15dc0ca37fdc437ddd87,TTF,lossless,1,0.8048593363367196,1.2365371955282825,1.7791271767248558,0.6950246231439106,
22d020cb0352f6735d7777e1,11a0ff21208d542feae91076,benign,lossless,1,0.9990601060677242,1.7791271767248558,1.7791271767248558,1.0,
22dd9134920aea7b67f393ea,f606e8ddb2f16071bb2e4cee,TTF,lossless,1,0.9572761984915871,2.0446207940291723,1.5592008977340683,1.3113260754278346,
22dd9134920aea7b67f393ea,98e9f41aa12f1a67cc5c19d5,benign,lossless,1,0.9992904792389015,1.5592008977340683,1.5592008977340683,1.0,
22f2a36ebbd7c36d0db5f028,11e658f1b0fa5d442d3f6bc8,TTF,lossless,1,0.7723857142053288,2.6078267823936874,2.2556082555830708,1.1561523486796996,
22f2a36ebbd7c36d0db5f028,df808072e05fe08c7f609723,benign,lossless,1,0.9984833088434444,2.2556082555830708,2.2556082555830708,1.0,
2319c7780b403e869080b140,2331aed76135f34db80cdbb0,TTF,lossless,1,0.893204031513793,1.746845587020233,1.773716258431815,0.9848506370261617,
2319c7780b403e869080b140,4083a18ca5d51994846a0ec1,benign,lossless,1,0.9990862894198228,1.773716258431815,1.773716258431815,1.0,
237a970458e7a7768e0f1a11,f2ae399e758d368eccca64ad,TTF,lossless,1,0.852315765642867,3.40387348279569,4.058552916170311,0.8386914136892953,
237a970458e7a7768e0f1a11,ac75bca84cbb434b7669b2a5,benign,lossless,1,0.9948564021819303,4.058552916170311,4.058552916170311,1.0,
23f297eaa826431d4b058fe4,510cb643a12b220942b12788,TTF,lossless,1,0.9364859531298364,1.228435431560734,2.199759520893615,0.5584407840461137,
23f297eaa826431d4b058fe4,f202bf52f7f27c5e34c71e7b,benign,lossless,1,0.9985569667705413,2.199759520893615,2.199759520893615,1.0,
23fbd500fbc7c6f21b56e82c,8a6c9aa20f9d80563e34c99d,TTF,lossless,1,0.8949899040177693,0.4812768963041645,1.6089370816184163,0.29912723238378724,
23fbd500fbc7c6f21b56e82c,9b8b8c14f9b3a9e3df0f5a47,benign,lossless,1,0.9992263005839038,1.6089370816184163,1.6089370816184163,1.0,
2413413ef0b1ba5e847ae143,ca5653b8b0ab2e90b6c63069,TTF,lossless,1,0.8940355718253583,0.09377527503759141,1.2191387876580297,0.07691927776142211,
2413413ef0b1ba5e847ae143,57f867326a1e5bb3c18f6aed,benign,lossless,1,0.9994456756434458,1.2191387876580297,1.2191387876580297,1.0,
248c2dae57d7814e11dede69,cb7e9e02f80c450c7df29351,TTF,lossless,1,0.9405557332240826,0.5267491186872058,1.5639350775882022,0.3368100928457488,
248c2dae57d7814e11dede69,dfd133124e3d544343ca4869,benign,lossless,1,0.9992750510157153,1.5639350775882022,1.5639350775882022,1.0,
24d5ed1f6050c4e707828be9,9b4988c06b39577a50a34993,TTF,lossless,1,0.9103298810511784,1.8552208040396834,1.335432367000124,1.3892285748676265,
24d5ed1f6050c4e707828be9,d7c9d21eaefbeed3a88577f3,benign,lossless,1,0.9994774440746547,1.335432367000124,1.335432367000124,1.0,
24d6d48574a940063cc98b67,d45cf47f4c476dfc03082655,TTF,lossless,1,0.9094729972901499,1.0031443350890998,1.907317781394834,0.5259450443310468,
24d6d48574a940063cc98b67,430782edbaf1db447a932705,benign,lossless,1,0.9989137432822955,1.907317781394834,1.907317781394834,1.0,
24e45b0bc0b4e2003a770abf,2fd42b88c4add3651d5889c9,TTF,lossless,1,0.9330254521242508,1.125347711219111,1.4892633746693786,0.7556404933875057,
24e45b0bc0b4e2003a770abf,b287ebb626d7932d67e107f3,benign,lossless,1,0.9993462318914746,1.4892633746693786,1.4892633746693786,1.0,
254661117c8513a3f029be2a,8eb2ae9c21e5ef0673459450,TTF,lossless,1,0.9182379017637132,1.13596270416581,1.3859698853794697,0.8196157190347543,
254661117c8513a3f029be2a,2989f15d83a428c1c56f0bd1,benign,lossless,1,0.9994306677676628,1.3859698853794697,1.3859698853794697,1.0,
256f9d86b99f3adcf4515a3d,049aec73de7be5a0aec3130b,TTF,lossless,1,0.946773161274946,1.5263995949887532,1.0394424559716966,1.468479169981408,
256f9d86b99f3adcf4515a3d,6048e5870d9db2e865385a3d,benign,lossless,1,0.999683427360529,1.0394424559716966,1.0394424559716966,1.0,
25a63ce49d9285ad356bb5db,2e5ab2c4518999bb17fd0508,TTF,lossless,1,0.9288551002819426,1.0324222252615238,1.4732130513746973,0.7007962794642235,
25a63ce49d9285ad356bb5db,ebedd96cada520de5e410c9f,benign,lossless,1,0.9993547740543358,1.4732130513746973,1.4732130513746973,1.0,
26457084dece6f2c05b68a8d,aa5df66be30bb203c9a029d2,TTF,lossless,1,0.9027847095790226,1.2714654998154091,1.9393000912314067,0.6556311246332488,
26457084dece6f2c05b68a8d,c618ddec355ac2f7ebe5af4e,benign,lossless,1,0.99888751449969,1.9393000912314067,1.9393000912314067,1.0,
2687ef0ded100fea23c0cca7,648ffb3753cfae4c28c6280d,TTF,lossless,1,0.9213817392111581,2.191521063756128,1.793479997911441,1.2219378338806217,
2687ef0ded100fea23c0cca7,47c75c200881b2cbb10667d0,benign,lossless,1,0.9990367441537372,1.793479997911441,1.793479997911441,1.0,
26f1ee0eebef19b197065833,015a7f78e961340d7545363f,TTF,lossless,1,0.9466011255859778,1.75797307312055,1.3136700814855924,1.338215049498964,
26f1ee0eebef19b197065833,32be7bd9fca9706d3b2380a7,benign,lossless,1,0.9994880444488633,1.3136700814855924,1.3136700814855924,1.0,
27c0b3c0b0e7ef692340f052,36754c085a17eb14ebaba47f,TTF,lossless,1,0.9320714632332818,1.2573857568866087,1.233589882709512,1.0192899394771546,
27c0b3c0b0e7ef692340f052,415aa176af33d9dcb8a8d1a1,benign,lossless,1,0.9995539571023251,1.233589882709512,1.233589882709512,1.0,
27e80b7237415500dd3ec8f5,aa64d92d538ef60d39133df1,TTF,lossless,1,0.9550498822137294,1.1225232321358796,1.605531027359308,0.6991600990621439,
27e80b7237415500dd3ec8f5,d6894a66dffb22d4bb2c1e45,benign,lossless,1,0.9992357911275301,1.605531027359308,1.605531027359308,1.0,
2951512d909402f8d5d4a192,7aa61888bde276835c7b43bd,TTF,lossless,1,0.9261392551410937,1.365907388132848,1.892950816454436,0.7215757410386611,
2951512d909402f8d5d4a192,69c3d3899a55efec33fcc48a,benign,lossless,1,0.9989443050006437,1.892950816454436,1.892950816454436,1.0,
2998d85ec32151a8bad75c29,2e112fda80d285f852e8a238,TTF,lossless,1,0.8827487493783011,2.013552528474506,1.8447380087756713,1.0915113793372073,
2998d85ec32151a8bad75c29,cca88216881f5a2139e3d6d5,benign,lossless,1,0.9989952168286138,1.8447380087756713,1.8447380087756713,1.0,
29ce025506972ba2d7bf50d7,9ac5c801e0f59c2df1492e6e,TTF,lossless,1,0.8428228166120231,2.247182461956222,1.232531339957869,1.8232254135079733,
29ce025506972ba2d7bf50d7,4284ba771ad91affe22115af,benign,lossless,1,0.9995056055042294,1.232531339957869,1.232531339957869,1.0,
2a9a14eafa00bd1be6c9ea2a,3a14084c14f58bb8140575af,TTF,lossless,1,0.8914765656488236,1.3283437506627473,1.7168067948004606,0.7737293181071879,
2a9a14eafa00bd1be6c9ea2a,3957ad63f048d23375241585,benign,lossless,1,0.9991230973224147,1.7168067948004606,1.7168067948004606,1.0,
2ab11c57996c0499a1b7d273,5a53b94b63af697a953363ec,TTF,lossless,1,0.8958053742097289,0.9797184474893137,1.7440796884826857,0.561739497317149,
2ab11c57996c0499a1b7d273,476d025d82b6daf520e672b0,benign,lossless,1,0.99911239888931,1.7440796884826857,1.7440796884826857,1.0,
0018f9db92c9a466fa0d7788,75559ddd2219d71fb16f4e01,TTF,repost,0,0.8974393242382813,0.5558781085957242,1.2975087234719487,0.4284195539805493,
0018f9db92c9a466fa0d7788,92534f83f290c2bf217ddb1a,benign,repost,0,0.9984476649708296,0.9649159468377758,1.2975087234719487,0.7436681768549487,
0045891b71cafcb80d0cdbae,2d0b5686a88d68c68d1c3ea0,TTF,repost,0,0.9386327353693835,1.2673560805950141,1.658631652308002,0.7640973683526875,
0045891b71cafcb80d0cdbae,367764fcbcdf9dfbfefba09c,benign,repost,0,0.9975320274340064,1.473515834092394,1.658631652308002,0.8883924481014108,
004e79d3a212547996064c84,919b16685cf34dd966b60b86,TTF,repost,0,0.8302705696463262,1.2879189775870938,1.4070713732149303,0.9153188687539051,
004e79d3a212547996064c84,903796312672dea629367c79,benign,repost,0,0.9977576816025407,1.1681299043329252,1.4070713732149303,0.8301852532639744,
00743f7648c4c087fbfc3bf0,e0abb45137652d52c2413307,TTF,repost,0,0.9126233921997982,1.7089390555905788,2.0088131595440073,0.8507207589074641,
00743f7648c4c087fbfc3bf0,768e7904ec910f1ae02d291f,benign,repost,0,0.9959318146681186,1.9079754414597636,2.0088131595440073,0.9498023409468637,
00dc0409d63e16e53ec40335,d6364a0fcd7a95d083289b3c,TTF,repost,0,0.9532647004992919,0.4924592436193917,1.243251072451276,0.39610602760102714,
00dc0409d63e16e53ec40335,20f20241540074c0c8d9b419,benign,repost,0,0.9986270939703513,1.1079861332671261,1.243251072451276,0.8912006253753294,
00f107978372bd8a692a996c,4b1dddef44caa8e4f15d2aec,TTF,repost,0,0.9461129055954316,0.9098490949898483,1.5502185743873076,0.5869166516402036,
00f107978372bd8a692a996c,9c61bcdfd2990dc441de1a10,benign,repost,0,0.9973414094582708,1.3905890406536516,1.5502185743873076,0.897027724753752,
01233f45767893a78ec7c660,873faca118a3d1d4c75c5d7f,TTF,repost,0,0.951351344097552,0.8795749925319877,1.0892675542736985,0.8074921437630358,
01233f45767893a78ec7c660,15e58bec793853fe5f1d11da,benign,repost,0,0.9986137543283555,1.046630589941289,1.0892675542736985,0.9608572162412027,
0136826e28afaf66f5fac76b,85528238f5ef47def7fedd1a,TTF,repost,0,0.9573493268246167,0.5112874388583769,1.2552139214469056,0.4073309179593926,
0136826e28afaf66f5fac76b,d30a889036b6567583b5e667,benign,repost,0,0.998204586665474,1.1653689629725712,1.2552139214469056,0.9284225924049914,
017637f3ae0c13375e1abafa,6e634b8e1ec7a9b3691deb71,TTF,repost,0,0.8248866565436453,2.129259468916164,3.100638481176768,0.6867164559307339,
017637f3ae0c13375e1abafa,db2881dbd6db82735622e240,benign,repost,0,0.9829852370010573,2.7910518105024322,3.100638481176768,0.900153896510747,
01ba92faae568c085bda0610,0a049f51cb73b6ea21d2744b,TTF,repost,0,0.9542216114692207,1.0704967974884343,1.3476475523717273,0.7943447792447403,
01ba92faae568c085bda0610,cf09e55e3ff212699c5e4357,benign,repost,0,0.9984046849729016,1.1696972975359177,1.3476475523717273,0.867954900728581,
01c7c9dad374dc8767324573,7b25b9d464053118bb6ad58f,TTF,repost,0,0.8600749353870044,0.9580885432445261,1.8971424027380894,0.5050166723709012,
01c7c9dad374dc8767324573,192b6ba2b249d898cae889ac,benign,repost,0,0.9960081716961199,1.6439658384556366,1.8971424027380894,0.8665484657782934,
01dbd77e6d523be983ca4376,08b2dbfbc4d89e0a699ba430,TTF,repost,0,0.94204460201375,0.6461108058457037,1.3745262560540965,0.47006072310362257,
01dbd77e6d523be983ca4376,ac551b00ceec801d1bf8420d,benign,repost,0,0.9983738450288673,1.2986527979105453,1.3745262560540965,0.9448002846003365,
01dc3b0a85ed808b5b70bab8,2fff060975de528c22941574,TTF,repost,0,0.748312572835908,3.716137218491498,1.8518422650293127,2.006724486565639,
01dc3b0a85ed808b5b70bab8,29aed96454871a82e76025a2,benign,repost,0,0.9966048908018025,1.851355291870424,1.8518422650293127,0.999737033132851,
01fdf1a11fd0e2bb14a8b0a2,52f1b1cf0295c94a2ba37247,TTF,repost,0,0.8760644307141948,1.7633998114910951,1.680300719269481,1.0494548929656722,
01fdf1a11fd0e2bb14a8b0a2,110b45f4c894f242715b1ac7,benign,repost,0,0.9962642721356147,1.387773463376304,1.680300719269481,0.8259077958257646,
021475a09698c616bb7f2ee5,e0991ad0f8600d5700ab18aa,TTF,repost,0,0.7626541541005281,1.8220834030534017,2.219477422397661,0.8209515378106609,
021475a09698c616bb7f2ee5,5d8057922138962388e5d073,benign,repost,0,0.9961039068045777,1.7460596810129392,2.219477422397661,0.7866985549808849,
0269351ebe0a9eadfc4a7bdd,e4e303e3f893f5e414348633,TTF,repost,0,0.8590355672726852,1.266494884496402,2.573873854788625,0.4920578691687323,
0269351ebe0a9eadfc4a7bdd,bf06578673a59e0948fdae51,benign,repost,0,0.9943138824023516,2.147111877403663,2.573873854788625,0.8341946802905734,
02a71f8f0942b95ac6021f30,561b124cdd114688abb73b28,TTF,repost,0,0.9129083891644761,0.4086865599596512,1.4565012638796455,0.2805947170076895,
02a71f8f0942b95ac6021f30,c4e8fb783f0235426a20ac86,benign,repost,0,0.9974243295955456,1.2163823866795644,1.4565012638796455,0.8351399458724241,
02df184a54a29e44639bba32,fb444a2013742f72b3cf00f8,TTF,repost,0,0.8804362128013895,2.7811011585222287,2.3083070973960034,1.2048228598610573,
02df184a54a29e44639bba32,3785a0ddd24f5561e7747e7b,benign,repost,0,0.9954197512095712,2.14321774556082,2.3083070973960034,0.9284803343448451,
033c02ffda025fc7780d3e1a,c47dcf181e29d9e2e2d67e69,TTF,repost,0,0.9544133640490816,1.4240335887846736,1.4524509702060147,0.9804348773182269,
033c02ffda025fc7780d3e1a,49e3f2ecaff19fae5356ad2a,benign,repost,0,0.9978179756968693,1.2694047679205487,1.4524509702060147,0.8739742641643161,
0355e96c04508c1972d37928,173e3dca97eee1f8068769ff,TTF,repost,0,0.8955370387324572,1.3939360860813297,1.5466047860219965,0.9012878394529322,
0355e96c04508c1972d37928,cbcb42e8816c59eee5e48317,benign,repost,0,0.9971332084222934,1.4471299127348283,1.5466047860219965,0.9356817758575374,
035d61750d9ad53a09152a1c,d6d6a174844ff9e0c98473cf,TTF,repost,0,0.929951063455174,0.830124354921106,1.3280273150794588,0.6250807837272819,
035d61750d9ad53a09152a1c,0d1d8bc08b9464c3311f3cf5,benign,repost,0,0.9971182839924648,1.2507396246761506,1.3280273150794588,0.9418026349867029,
037052d77e693baf31d54429,cd41ab04deff136ae5afe251,TTF,repost,0,0.8863033982377304,1.3212792321186901,2.3019095615483236,0.5739926772926577,
037052d77e693baf31d54429,4e213f593c3bf4143d64c401,benign,repost,0,0.9950877916739682,2.0137000628741144,2.3019095615483236,0.8747954726421345,
038ee17631ff8d0b321ecd9a,30bae1bee4662e5b30c48633,TTF,repost,0,0.9098464717243634,1.1255012154393382,1.794444736558802,0.6272141975225753,
038ee17631ff8d0b321ecd9a,4352dc8441f3ca1777765776,benign,repost,0,0.9966928922654947,1.3715246913176666,1.794444736558802,0.7643170410184004,
04150eff99b7db8c3283dcd3,922f9a08e235b44836df270f,TTF,repost,0,0.8049234901985759,2.788729764081563,1.2258939785133216,2.274853953898639,
04150eff99b7db8c3283dcd3,d5d8e0e88264a43c44aece16,benign,repost,0,0.9967186377394606,1.2235171092749557,1.2258939785133216,0.9980611135383434,
04343486d66ff6062b20f171,ad919b5537af184ebbee4106,TTF,repost,0,0.9159313770372632,1.5404663610667049,1.5872294803867522,0.9705378964428932,
04343486d66ff6062b20f171,48492696fdc893d4f5610ac8,benign,repost,0,0.9973240493046976,1.5118164916996717,1.5872294803867522,0.9524876587670833,
044df24069e63cb4c36fdc6e,1ff6f97b6379b7360e814943,TTF,repost,0,0.8534188528973252,1.1990388350962649,1.0567187519034242,1.1346811371866783,
044df24069e63cb4c36fdc6e,995aaacd61c8a839d435bb14,benign,repost,0,0.9984804372715135,1.0159833002305534,1.0567187519034242,0.9614509995213999,
04576e0614004c4a109a361e,77c3439fdc997c58ca289eaf,TTF,repost,0,0.9460991841501138,1.314768674178517,1.638110619106476,0.8026128753720373,
04576e0614004c4a109a361e,a4c79beb10947c08d9d3c8a4,benign,repost,0,0.9972060815661684,1.5741133818492237,1.638110619106476,0.9609322859452799,
0477942d578796a7e6934c0b,662c27a8390df3e9738c983d,TTF,repost,0,0.8631342101196444,1.2417413086559759,1.6170523459526205,0.7679042127263076,
0477942d578796a7e6934c0b,6c056b412a2610792a507303,benign,repost,0,0.995844853039044,1.58526793062998,1.6170523459526205,0.9803442260838402,
048c61210e5eea2b56a1a1b0,d45b6329e321661068ccc262,TTF,repost,0,0.9353502922033858,0.7575450485600868,1.3348472129393723,0.5675144250344207,
048c61210e5eea2b56a1a1b0,ba2603d8e9263e77309ca90a,benign,repost,0,0.9983478230144172,1.3375552398282167,1.3348472129393723,1.0020287167419568,
04aa6381ee6cde8133719b35,533953d0e2c2bd7c29caf106,TTF,repost,0,0.9319276540742754,0.4395979323568198,1.066602408074516,0.41214789037501237,
04aa6381ee6cde8133719b35,efbbd9d8e1392be60fa27aca,benign,repost,0,0.9985575969195184,1.0470709448456097,1.066602408074516,0.9816881500725603,
055efb34fc39c6c326db472c,aac13709da5a250a733db0ff,TTF,repost,0,0.9186974921190143,0.7501647371013438,1.2973230793736565,0.5782404930801979,
055efb34fc39c6c326db472c,e1472369f5c45adacb46c103,benign,repost,0,0.9985490271771866,1.0253315909337026,1.2973230793736565,0.7903440609633874,
05831ec1d057ff2b30f8c05d,0ca56af8f8b8af335ef1b911,TTF,repost,0,0.7690932915152445,1.8778672300740227,2.541138792986258,0.7389864871832594,
05831ec1d057ff2b30f8c05d,f5a94c62108eb815b70db472,benign,repost,0,0.9927495186587201,2.3881682400121798,2.541138792986258,0.9398023620762908,
05d4310a1c1ab722a92b4d38,1f1852f1ae2034f2e7db1685,TTF,repost,0,0.9326600326592638,-0.07366431172131228,1.214342122864206,-0.06066190930407988,
05d4310a1c1ab722a92b4d38,d96513fc1cc59dc6bb23ac22,benign,repost,0,0.9981579790733064,1.1818804046929174,1.214342122864206,0.973268062138269,
05da8e61ed9e8bd27dd1ec35,b8f454f70838b31658fbc66a,TTF,repost,0,0.9345401299285928,1.1175079085928472,0.999440598877086,1.1181333936688331,
05da8e61ed9e8bd27dd1ec35,11b51d8e70929cefe8da7c60,benign,repost,0,0.9986074416219787,0.7749403325277435,0.999440598877086,0.7753740776574635,
05fef37d282e00735e7da056,6919b869e647fa6f6ddc1d38,TTF,repost,0,0.9269410203442724,0.2858596173232179,1.4078656868573276,0.20304466540506486,
05fef37d282e00735e7da056,f4dfe195a14405be8013ebd8,benign,repost,0,0.9971441200592565,1.2272453344286365,1.4078656868573276,0.8717062613892691,
06167cb0d78b3e5887311c40,c2b82b65ff3b243273c86765,TTF,repost,0,0.7559746694618947,0.8511868421219952,1.8855991681789512,0.4514145193137962,
06167cb0d78b3e5887311c40,bfa3c712036f4457da7282fd,benign,repost,0,0.9963706725129259,1.5984270450646472,1.8855991681789512,0.8477024555586512,
0626cd166c0d31cb25bc50f3,f1b736688e35ba6879fbe08e,TTF,repost,0,0.88551702519187,1.021527343247764,1.7911105704275088,0.5703318154188226,
0626cd166c0d31cb25bc50f3,f017a58bad5a22df81f90fcc,benign,repost,0,0.9968485680096666,1.6528728236265504,1.7911105704275088,0.9228200932519965,
066b0af7b9a9747243859871,9c79bea0e0243d7b4106038f,TTF,repost,0,0.8815548513745172,0.4262354673843017,1.943281341790371,0.21933801257598928,
066b0af7b9a9747243859871,0b287f0efab0c7fd16a14bef,benign,repost,0,0.9962682581417724,1.7725820798895653,1.943281341790371,0.9121592647292449,
066be7c777f2eac024db16d2,f50bb287326fedc1839d0ca1,TTF,repost,0,0.8327399593769202,0.6772770998141839,2.5639679186827706,0.2641519399985834,
066be7c777f2eac024db16d2,3556e5dd6cf7e5a12ea26433,benign,repost,0,0.9935103968450517,2.3920907900059083,2.5639679186827706,0.9329643996617697,
06c6969b9308d3a9c934403a,dfa6d7bac10e2e38ee12deee,TTF,repost,0,0.8340265843146694,2.412827797593155,3.08863621850164,0.7811952029636131,
06c6969b9308d3a9c934403a,cc76b0d1c0d36ec3d610d068,benign,repost,0,0.989308826249439,2.766858913311604,3.08863621850164,0.895818969141618,
06c97c0a0cd8f4b4762d0ad1,bd290231d42860d85e84b9fc,TTF,repost,0,0.8598135954252757,1.278843996452811,1.9059858338081395,0.6709619629741395,
06c97c0a0cd8f4b4762d0ad1,4fade4cc030018b954c10eaf,benign,repost,0,0.9972980743951521,1.3739657065724735,1.9059858338081395,0.7208687925173634,
06ebc9bfc96903c1287f85b1,57f9736ba8f55b2dad82528d,TTF,repost,0,0.9295261902295732,1.1637898849522406,1.64852450428258,0.7059584992087875,
06ebc9bfc96903c1287f85b1,2e2b88e4bedb8f0d2b7f116c,benign,repost,0,0.9974692778362179,1.61051435848128,1.64852450428258,0.9769429294483908,
0753fc5f8bdc6d4b3ac25269,645b34f75a217c6827ab8f28,TTF,repost,0,0.8982707996006919,1.619410578247897,2.292505534080551,0.7063933125454327,
0753fc5f8bdc6d4b3ac25269,092ac89902028b284157c3fe,benign,repost,0,0.9955087795935325,1.9286838460003568,2.292505534080551,0.8412995377016129,
07589952bcf3e0ca95471f06,cb49aac5c8fdeae6aea40c11,TTF,repost,0,0.9264323937185974,0.5636273157798762,1.565768095258949,0.3599685786717111,
07589952bcf3e0ca95471f06,9ff02a65da27b3f5102075e3,benign,repost,0,0.9968172751674073,1.4184038805637356,1.565768095258949,0.9058837543430452,
07f531ad23aa0b4647c1b587,2d3965ef2846f064291c2815,TTF,repost,0,0.9397564473062233,1.7677505202773274,1.7482167163468756,1.0111735597467975,
07f531ad23aa0b4647c1b587,3b72ba615843d6c0d930ac7f,benign,repost,0,0.9978366362574864,1.5149022666859737,1.7482167163468756,0.8665414605184405,
08771e6f5212dcbb5a1adfa7,5ddb293c39d167afcf0416ff,TTF,repost,0,0.9320568783678151,0.7471292300487502,1.608359233806686,0.46452882810293245,
08771e6f5212dcbb5a1adfa7,95e978eb1c4981f31caced8d,benign,repost,0,0.9977759754715867,1.4160423212786293,1.608359233806686,0.8804266431990578,
0881fa8a43cfcc5ad86fa537,e543f2b541c2e26627399420,TTF,repost,0,0.8925344288645232,0.12468692251520153,1.2740490712744479,0.09786665625875428,
0881fa8a43cfcc5ad86fa537,5a75eefec9062d91e66e1d0f,benign,repost,0,0.9978308642412964,1.2651620384363562,1.2740490712744479,0.9930245757102575,
088445b32a45f010fc2de7b2,e74ccd269ab4a4f901a36d72,TTF,repost,0,0.9484365633576427,1.010567884425836,1.53945276640267,0.6564461778111513,
088445b32a45f010fc2de7b2,bdd0d00dabe878188f6f1a7b,benign,repost,0,0.9975676812295401,1.418451697943312,1.53945276640267,0.9213999473708385,
08bf746639f6c05a68ef00fd,b59ca93db6f6145192af6489,TTF,repost,0,0.7972892033139524,0.5317419540722781,1.6838991312317115,0.3157801700885302,
08bf746639f6c05a68ef00fd,0e6ece02b0a1b42185160707,benign,repost,0,0.99647099144068,1.5910808888086734,1.6838991312317115,0.9448789771895987,
0903eb4a3baf239c2ba65d76,ee5ea0194eabda24dd6459b5,TTF,repost,0,0.891062410335672,1.0846549288282656,1.4000644241904776,0.7747178701833075,
0903eb4a3baf239c2ba65d76,27ddf3ba1528a1778ff86d10,benign,repost,0,0.9978580305685548,1.3142914381034185,1.4000644241904776,0.9387364005505294,
094bcf5ed744c54ac05dcb2d,f9956fd726b35299b1ac1640,TTF,repost,0,0.9195344652224436,0.6542097985077021,1.4656094578992203,0.44637389243205033,
094bcf5ed744c54ac05dcb2d,fea092277817ec505f16bcef,benign,repost,0,0.9967912886530147,1.346691167234211,1.4656094578992203,0.9188608602216141,
096389abb62a81a94ddf5d8d,a28308f47ebc7fd3e4444456,TTF,repost,0,0.9532009956253689,1.0421728065027296,1.0632527930513844,0.9801740595591023,
096389abb62a81a94ddf5d8d,202ad8f17f2973f8a1deb011,benign,repost,0,0.9986596445589901,1.0527670253207984,1.0632527930513844,0.9901380294515912,
0968498af61c25c1dae94d60,5968141d62f3b6809097c6b8,TTF,repost,0,0.8572080843779072,1.6431474414157325,1.523246014069568,1.0787144205457861,
0968498af61c25c1dae94d60,3abbaa3e6bb0bec5dce3301e,benign,repost,0,0.9980964743757642,1.0672264178622177,1.523246014069568,0.7006264306649789,
0970bdd54e5a12558f9dbd5b,f07fc2d67a778faf23bb71f1,TTF,repost,0,0.9418725677658735,2.0995478877154734,1.3380506018388887,1.5691094827281238,
0970bdd54e5a12558f9dbd5b,33a613dbf825cbd2ec51bf81,benign,repost,0,0.9980008697842582,1.2384576491278478,1.3380506018388887,0.925568620069996,
097623614e2536966ae32c90,771391f4e9f9c0067631b37d,TTF,repost,0,0.8963633548647796,0.9470962886999211,1.3815652611438345,0.6855241046780483,
097623614e2536966ae32c90,5a84f4964628fe4bd6f55aa1,benign,repost,0,0.9968353629838188,1.4275741125937396,1.3815652611438345,1.0333019747556573,
09ad7b3e687692688331257a,7b45adbc6db5a50ff281522d,TTF,repost,0,0.9442213822301531,0.19100751306577698,1.4843278146463459,0.12868283621787832,
09ad7b3e687692688331257a,12d6c9555f8183be29074b6a,benign,repost,0,0.9968512029685588,1.3103253666801955,1.4843278146463459,0.8827735718153285,
09e452b7792dce33b8d0771c,a79bdc7da213579b6e6320a3,TTF,repost,0,0.8804078469945675,-0.0039052903883734116,1.0815288592177101,-0.0036108979941581777,
09e452b7792dce33b8d0771c,746807233d8ab60e36a55f23,benign,repost,0,0.9981218064391103,0.9614968835618585,1.0815288592177101,0.8890163913493043,
09f36870729681ec41272479,a5ddef5203b4f88ca4ddb4c9,TTF,repost,0,0.9163444204231688,0.5314270202525438,2.030087093110188,0.26177547852805316,
09f36870729681ec41272479,63b7086c8f8e6d1fa4f736f4,benign,repost,0,0.9946476030192194,1.710303016932215,2.030087093110188,0.8424776566171608,
0b40b60a274bd19ba1d5562b,a6ae334ddd7d39217610fb38,TTF,repost,0,0.927604865861086,1.2230348349352704,1.369885391962588,0.8928008445896851,
0b40b60a274bd19ba1d5562b,7dab7abc3849d56508bba7c9,benign,repost,0,0.9983431591273411,1.0571570597071975,1.369885391962588,0.7717120467958599,
0b40cba5082e96f5152e4948,85a756e195df4af2187536d5,TTF,repost,0,0.7489486499863972,1.1623972858943137,1.704488862201094,0.681962382783335,
0b40cba5082e96f5152e4948,ab974e1b6f569aac6c027da3,benign,repost,0,0.9971716173599428,1.4739115922021633,1.704488862201094,0.8647235103072634,
0b5ece3f730c3aaedad51588,e734475caab3ec02d82148bd,TTF,repost,0,0.90473204139146,2.5379695030335228,2.8522828875633217,0.8898028712718906,
0b5ece3f730c3aaedad51588,43577f4f1142ad3ce09d1af4,benign,repost,0,0.9940779214888222,2.3905276335193046,2.8522828875633217,0.8381102884088435,
0bf70597510a5049ceeb5920,3081552b88ccb436e5583c44,TTF,repost,0,0.9212673161702241,0.638671728785644,0.9987195049219494,0.6394905933428793,
0bf70597510a5049ceeb5920,ea350dc525338f2352f2f922,benign,repost,0,0.9989637816732819,0.7998072343931598,0.9987195049219494,0.8008326967196513,
0c1a04c5fde0f003ccad1828,396fbaa8e9f1441a830dbcbd,TTF,repost,0,0.9470058649124836,0.9824903797106903,1.1772357882258242,0.8345739991402837,
0c1a04c5fde0f003ccad1828,2d5e3350afe7e747b0af0fff,benign,repost,0,0.9977822403732368,1.0423496677117015,1.1772357882258242,0.8854213218259314,
0c3a2e83c0a70981dca3bf17,f871ebd70464fc190893f2d1,TTF,repost,0,0.9312967093531289,1.3672213120219456,1.3714933033621115,0.9968851533363718,
0c3a2e83c0a70981dca3bf17,58a8944bfc98495dfaf96425,benign,repost,0,0.9973169393519159,1.34094393173267,1.3714933033621115,0.9777254678863162,
0c9f80d67a304ec7ec508de8,7172e42f7ec64d01903430e0,TTF,repost,0,0.9213468879534102,0.9484086926859797,1.5938190432958277,0.5950541855270995,
0c9f80d67a304ec7ec508de8,b2a4b4b04e81baa7b76c3b66,benign,repost,0,0.998252602257117,1.147125582537518,1.5938190432958277,0.7197338916000144,
0cb595da01f4783e1b38f3a5,96a5f940a7faf7c14243d7ca,TTF,repost,0,0.9170891531940888,1.3484836530245017,1.7670480561518298,0.7631278890972256,
0cb595da01f4783e1b38f3a5,d010b8abb3747bc76783bf69,benign,repost,0,0.9968649605246649,1.5348650070378433,1.7670480561518298,0.8686039984562612,
0cc2ca666c92a528ec4c3275,7d0b6e707be0921217b61c8f,TTF,repost,0,0.9286505372205567,0.7032954983065312,1.3909493100888004,0.5056226659055114,
0cc2ca666c92a528ec4c3275,8d41779467b5b3b940d09a1f,benign,repost,0,0.997898319893377,1.248899701865885,1.3909493100888004,0.897875783687727,
0d02d1c34a3a0853a872e445,c86375c0e8a0875e72260b62,TTF,repost,0,0.9066770871408653,1.6891175291865501,1.8752694153221283,0.900733257517773,
0d02d1c34a3a0853a872e445,7ea90bfc8d8068c146ee3f77,benign,repost,0,0.9959075182151462,1.8283767427605073,1.8752694153221283,0.9749941676761331,
0d11848d5b1ff75ab42db84a,579632c6ccfc1634b8027712,TTF,repost,0,0.9183303052435727,0.15629118257261954,1.2961928322960738,0.12057710757107458,
0d11848d5b1ff75ab42db84a,5264ac0bf7f6d210b14bb113,benign,repost,0,0.998119556930974,1.3529643622145437,1.2961928322960738,1.0437986760179077,
0d5c222a10c708530e87237b,74faef8376fa561a67330a91,TTF,repost,0,0.9321470736350679,0.04329617854852237,1.2257749261149773,0.03532147511431573,
0d5c222a10c708530e87237b,0ff5be64150de33a6e28c869,benign,repost,0,0.9984927653702046,1.2576195453574452,1.2257749261149773,1.025979173308266,
0db1794754009c18519ad9ce,f488b527e62a125fa2c83fdd,TTF,repost,0,0.9525114662624816,0.8376121830990085,1.7137617976279442,0.4887564796101571,
0db1794754009c18519ad9ce,19920996aa0153e0ebf6b2fe,benign,repost,0,0.997916092794286,1.448789607487943,1.7137617976279442,0.8453856361445592,
0df8e544ad196b773ec222f8,1ae09e765f37e939ec2424a1,TTF,repost,0,0.942654457350606,1.1233930372561896,1.962370038463431,0.5724674833171757,
0df8e544ad196b773ec222f8,a970518cce6c605b6bbf311e,benign,repost,0,0.9968108525181162,1.9668090089718704,1.962370038463431,1.0022620455986553,
0e1457890631b539dfc1eb8e,0dc940ad8078fa5cec0094a8,TTF,repost,0,0.9057086708095154,1.7613414036366022,1.6292760519752676,1.0810576890891044,
0e1457890631b539dfc1eb8e,67627bfdbbead6679bc93b03,benign,repost,0,0.997204417775259,1.473155162336332,1.6292760519752676,0.9041777546231892,
0e23de0e761742ea4ebcb91f,c71688e511a1f2335d99c82e,TTF,repost,0,0.9262358281854083,0.7398870800032195,1.4805120176776607,0.4997508099689798,
0e23de0e761742ea4ebcb91f,1ea37ffe0c442d68d700a3fc,benign,repost,0,0.9984010981814422,1.1626613914227488,1.4805120176776607,0.7853103369241851,
0e3571877d8c34403f898233,d72642171a76d12bbd625ed0,TTF,repost,0,0.9238181009119191,0.5169861927956884,1.2093706342257038,0.4274836664333985,
0e3571877d8c34403f898233,d2b6f955633cc9d960b0f1a6,benign,repost,0,0.9980135707322686,1.2606800507594516,1.2093706342257038,1.0424265440896856,
10429771c73d1e651e4a0881,ab56ec74c9ab48fab1db2a84,TTF,repost,0,0.942369584742188,1.2724781352617294,1.2338741366434982,1.031286820488227,
10429771c73d1e651e4a0881,4fa3c8b29366ac65b9485c98,benign,repost,0,0.9983277948287765,1.2903939356527654,1.2338741366434982,1.0458067782853588,
104cd91f8f378a74a2073812,ac8b0421fc4cd1fb5b6c6e4d,TTF,repost,0,0.8881804390304052,1.526725191823,1.7134160783674173,0.891041709657411,
104cd91f8f378a74a2073812,92cbbf1e5cba593875cbd211,benign,repost,0,0.997303461478669,1.4758020694261473,1.7134160783674173,0.8613214782204717,
10ce1c6929daed1f563a0c47,7cea9f25e3f2a9df7ed790c4,TTF,repost,0,0.902971403636975,0.9759865551637349,2.3128918557224223,0.4219767356389819,
10ce1c6929daed1f563a0c47,e2450cc1f1648c7d3269cd43,benign,repost,0,0.9924086707853049,1.82775766525945,2.3128918557224223,0.7902477847104344,
10e77a3e32b809f395d03252,9be46a8d7e6f19e1a54f4c04,TTF,repost,0,0.9244595780018251,1.1721939249787452,1.8183011393468984,0.6446643515824758,
10e77a3e32b809f395d03252,18e484442a4780f9be4f3743,benign,repost,0,0.9970083677209396,1.6433888799886096,1.8183011393468984,0.9038045703358497,
10f35654d0942664b718331f,acc18ce33fc123a5b947125a,TTF,repost,0,0.7739178289722997,1.0034106476738485,2.1168060756615,0.47402105427172087,
10f35654d0942664b718331f,37f71f3f1650e3d98597d9c6,benign,repost,0,0.9960099945790352,2.078043305493446,2.1168060756615,0.9816880863042966,
10fcad2d3a6d96ee408a94d9,784a40bdd73a96a0aa59276c,TTF,repost,0,0.8462196894757724,1.5906027187663438,1.0330741080850583,1.5396792024095345,
10fcad2d3a6d96ee408a94d9,84dc69ca8ae580da3c3597cc,benign,repost,0,0.9985943162236243,1.0884570080432547,1.0330741080850583,1.0536098035220882,
111423cf6d976d638e083fb3,4d91794351bd6d7deb30b08b,TTF,repost,0,0.9668707915961834,0.80005562289338,1.1209343992951548,0.7137399150177353,
111423cf6d976d638e083fb3,9e8a2fcac45dd29450d70958,benign,repost,0,0.9984197872732691,1.0076892937845945,1.1209343992951548,0.8989725843173615,
112d3ccc28f9aca538e3307e,36f64651260171bbad83c5fb,TTF,repost,0,0.8942101743091619,1.1874470099936496,1.6348547437239742,0.7263318129956969,
112d3ccc28f9aca538e3307e,958d5e6757ff7691f6d8c188,benign,repost,0,0.9968133430602315,1.3648154684084781,1.6348547437239742,0.8348236891674035,
114b91b51bcaeb1cfe30d68b,10ecf9582d935d610498a35f,TTF,repost,0,0.9011283698547196,0.6304500235529406,1.0556148811831119,0.5972348768391224,
114b91b51bcaeb1cfe30d68b,9ae74b1d0ec9cab59646ffc7,benign,repost,0,0.9980773361828181,0.922371535176382,1.0556148811831119,0.8737765558426067,
117bd41816e3d74edde86ea2,22c56107d9851551cb4d5172,TTF,repost,0,0.9149950234898583,1.5341036834156874,1.403295618536083,1.093214902941166,
117bd41816e3d74edde86ea2,33b4253d6abd1ba32c579578,benign,repost,0,0.9982741595212756,1.2373055319927062,1.403295618536083,0.8817140990459748,
117ced9a015e849371d8c505,ec3ec52d51abe12e9c9fd1f0,TTF,repost,0,0.9376464850023256,1.4181476793630012,2.065957024543487,0.6864361951945096,
117ced9a015e849371d8c505,7141cb31148845adbf093643,benign,repost,0,0.9957117525983289,1.925716096659497,2.065957024543487,0.932118177571976,
118d59ee4f1f385874311fda,b2c3a878cb2a99b595f21958,TTF,repost,0,0.936515712077729,1.170813372124791,1.2329313244597986,0.9496176704227836,
118d59ee4f1f385874311fda,cb2b8b7542a838462d33d1b4,benign,repost,0,0.998524932101247,1.1171552846175288,1.2329313244597986,0.9060969272615437,
1193c8e3dbed13f54f94e903,6d937e8018ab9c045bb33680,TTF,repost,0,0.9515482211233434,1.746232791277036,1.8248797101938576,0.9569029572319224,
1193c8e3dbed13f54f94e903,cdb697051e061b4d4e92158d,benign,repost,0,0.9967997425100998,1.8370837315489428,1.8248797101938576,1.006687575782071,
11c2dbc3a70672430d6b2f39,09fd19cdc87924a1ad3a571e,TTF,repost,0,0.8375780877983241,1.0751427635953597,1.8075954664522642,0.5947916907014175,
11c2dbc3a70672430d6b2f39,c83d2834cc41c9f8416bc4b7,benign,repost,0,0.9966408242957786,1.3636957564490202,1.8075954664522642,0.7544253024298195,
1243468ac995e577ad49228e,f3b0ea139738531e12e2b887,TTF,repost,0,0.8945499103051,1.1864371951101633,1.3082401093741014,0.9068955970764327,
1243468ac995e577ad49228e,9b684861eae68b7e0f44173e,benign,repost,0,0.9971358750551919,1.3391700003059983,1.3082401093741014,1.0236423655797364,
12913062fbf700967ec38b98,db1a1ae50940b3751a9103d7,TTF,repost,0,0.9344974088413543,1.1447694508143154,1.6379492296738132,0.698904111357767,
12913062fbf700967ec38b98,c55ff92c3c3b90c9a427226a,benign,repost,0,0.9969361027491092,1.3948196608735501,1.6379492296738132,0.8515646490162087,
12a9b77b2f4920161132c422,00e4f4dc6828e32d63e667c1,TTF,repost,0,0.8447205096795332,1.2001916012168814,1.3761647818875904,0.8721278272872681,
12a9b77b2f4920161132c422,aaa99b4943994aa593fd247e,benign,repost,0,0.9981010834129903,1.220192159442721,1.3761647818875904,0.8866613762409088,
12fd05e4d471b2d06e9c490f,bc251e0d0b00e39ed1863f05,TTF,repost,0,0.8616141304489094,1.733234558981647,2.97325845734991,0.582941101099732,
12fd05e4d471b2d06e9c490f,c4bd0018b01e566ba7e7dc32,benign,repost,0,0.9922690039196896,2.4667794954991673,2.97325845734991,0.8296552522708801,
12ff56453809a506ff1ca79a,50da3cb6e01d6ce1294dad4b,TTF,repost,0,0.8369487570854358,2.3721463829502993,3.2305620563158963,0.7342828714008588,
12ff56453809a506ff1ca79a,a529be7ec7167a21f4335b1e,benign,repost,0,0.9916394429517656,2.5912588289142673,3.2305620563158963,0.8021077396882805,
130d3bbf124149852b69b4ea,af7fcc750a5c3a0486f299c8,TTF,repost,0,0.9362600825947613,0.7546930178047416,1.374757455735145,0.5489644843578413,
130d3bbf124149852b69b4ea,f3fa828e886c252fbb7d719f,benign,repost,0,0.998480883072,1.2968748650206552,1.374757455735145,0.9433481226891456,
13c66ad3371f9ed4b92cf769,288c7ab385698147b04d3eef,TTF,repost,0,0.9266683040053698,0.9828792036116901,1.263930584685554,0.7776370122859357,
13c66ad3371f9ed4b92cf769,4638dbec37e2714d87705458,benign,repost,0,0.9980501473974971,1.1300330390999664,1.263930584685554,0.8940625796954671,
13c9ada130f43a29b5a00ec8,135866d3eb6354abcc2f429a,TTF,repost,0,0.9010937164579765,0.7440276666570024,1.0570837017734316,0.703849340793708,
13c9ada130f43a29b5a00ec8,1e4c0e99719e16dddd02f047,benign,repost,0,0.9973784709900753,1.1758751524960769,1.0570837017734316,1.1123765795682528,
13db663cb13d3985b3b9de25,ba20a7ae8bf6fff864aed28c,TTF,repost,0,0.9505838975657939,0.7213803330298107,1.4320195951258894,0.5037503226109095,
13db663cb13d3985b3b9de25,2695e2ec306f41dd4a13d654,benign,repost,0,0.9979428227861858,1.3413734731098668,1.4320195951258894,0.9367005016380003,
13e4e88c33f4cd5d76ad975d,4d05feab28e3b326ede34e44,TTF,repost,0,0.6955809125883323,2.0253294999811637,6.976880316258278,0.2902915641624986,
13e4e88c33f4cd5d76ad975d,cea37ae31aa39e13be577b04,benign,repost,0,0.9447483293061295,5.672522456829626,6.976880316258278,0.8130456880005386,
1456b0a1989734dbd02cdf3f,15cb764661f1a3a27b7c9150,TTF,repost,0,0.8879215109427505,1.836506823903746,1.3269123593474328,1.3840453071120151,
1456b0a1989734dbd02cdf3f,3808bdc3ea7866f96b77e1a5,benign,repost,0,0.9977853493609101,1.2709554260168663,1.3269123593474328,0.9578292168760221,
1493f8a051a930f901bc3828,b047e06e91133ae1d63a7c07,TTF,repost,0,0.8013609171421266,2.0859707323602636,1.1835077314851743,1.7625324084216973,
1493f8a051a930f901bc3828,e18e578b3850b30cde08e3e7,benign,repost,0,0.9973575901999181,1.0858500890601333,1.1835077314851743,0.9174845758696555,
14a755ceb46338e5d4e48f40,aff930401539260b4d3d0d38,TTF,repost,0,0.8893534869908348,1.4565308627750362,1.683516255127549,0.8651718439538822,
14a755ceb46338e5d4e48f40,b51332f5504b0b2e8b25a439,benign,repost,0,0.9970242409001824,1.5815003774030818,1.683516255127549,0.939403093130967,
14b61ab73d50f5e703451a82,388a1c8c26acd29bc414e12d,TTF,repost,0,0.8377188778421881,1.5028165196918877,1.7843468374793354,0.8422222003738059,
14b61ab73d50f5e703451a82,36ca58ab0f351d0a44c5d5e2,benign,repost,0,0.996479336096352,1.488388584768398,1.7843468374793354,0.8341363649182555,
14b6df23052a42e263e81ca0,cf1aa87ebcdecbbfca9449f2,TTF,repost,0,0.9291166219758723,1.2448505602830147,1.4218416842961759,0.8755198092952428,
14b6df23052a42e263e81ca0,6b85752fe06ff2cef0896fc9,benign,repost,0,0.9974557780266446,1.313998677958197,1.4218416842961759,0.9241525920015756,
1522812467a6fc0e24212243,6a308092ede4946dd16d8407,TTF,repost,0,0.9653461064246985,0.6721901587618104,0.8764665038348975,0.766931943001478,
1522812467a6fc0e24212243,401ac9059b155c2973c408fb,benign,repost,0,0.9990778525949795,0.901184154341906,0.8764665038348975,1.0282014776364627,
15cf1d9d2cc6e02395b7dea0,613f25ea05df200a14187e11,TTF,repost,0,0.8959998595878503,0.3230421446503913,1.6445843740840302,0.19642783291694188,
15cf1d9d2cc6e02395b7dea0,f868b2ebd3809dea02e809aa,benign,repost,0,0.9960571764625565,1.471444841032012,1.6445843740840302,0.8947214045199412,
15db1a9814e59094666b329d,f083deb660006c2712ebe0d7,TTF,repost,0,0.9495625576123835,1.425031592782507,1.2142508866270223,1.1735890897646342,
15db1a9814e59094666b329d,f2d1d731b15006b497e51c56,benign,repost,0,0.9985093156589375,1.1219951330702542,1.2142508866270223,0.9240224943849631,
15e3d46e024f81163ff5adc2,a9c1135a186fa45bf3be12bd,TTF,repost,0,0.8827518594662436,1.5773054855390454,1.157710873722971,1.3624347160761652,
15e3d46e024f81163ff5adc2,ff32d8fb5546ec3b77a24ea8,benign,repost,0,0.9980944211012363,1.0517164198775157,1.157710873722971,0.9084447971844662,
165b036ab28cac368382b3fd,33f606a2e5c96c56f82bba01,TTF,repost,0,0.8242765634531148,2.79107779759497,2.0965806726495595,1.3312522785339511,
165b036ab28cac368382b3fd,e41fe0d09a17097b5efe360c,benign,repost,0,0.9959729461162165,2.013514289322365,2.0965806726495595,0.9603800681696549,
1683c47f791fa35a947dc294,04fb651bb621768f0c44f26c,TTF,repost,0,0.8821221557541408,0.6200035684950428,0.8911133840317772,0.6957628283955091,
1683c47f791fa35a947dc294,6901bf5c19b5c4619ccb6c45,benign,repost,0,0.9985096637090178,0.8690324740232553,0.8911133840317772,0.9752209871334011,
16c0288d6a3f24e8c01bca40,ade462d7b0cd3a7f947013ff,TTF,repost,0,0.9380079810115669,1.3626982467353983,1.7680103070026587,0.7707524335905068,
16c0288d6a3f24e8c01bca40,6ed246c3ad6cbfcaf001ff2a,benign,repost,0,0.9969783443026529,1.770492785976104,1.7680103070026587,1.0014041088808208,
16ee2b57badce4bb39bee571,140986c8f1e6f5260b9ef91b,TTF,repost,0,0.6634737510607168,1.6299080633490437,3.4521750131788407,0.47213946486687175,
16ee2b57badce4bb39bee571,1c42cfa45f5964c46869e62f,benign,repost,0,0.9889313798879723,2.945899693503563,3.4521750131788407,0.8533459868799965,
171d8ffea380489225fe094d,eea7a78f52d0964a26a62674,TTF,repost,0,0.9008763646100479,1.439138423203532,0.9387782548727255,1.5329907949334027,
171d8ffea380489225fe094d,ebd1fc67a43a6d15d5b62141,benign,repost,0,0.998589018388087,0.899128119646378,0.9387782548727255,0.9577641098730785,
1760bc1912b64d1b03dcf20f,8c454fa29a5beb601fdd1f17,TTF,repost,0,0.930859542263879,2.3038268963771347,2.2362966068549746,1.0301973760167402,
1760bc1912b64d1b03dcf20f,bd301e61c4f7056bf70471bc,benign,repost,0,0.9949658191775242,2.116168431479505,2.2362966068549746,0.9462825391733647,
17661be0d000b0d55e9144fc,4c51c143f1b923d8dcb3b4f1,TTF,repost,0,0.8877241880274204,1.5906306644145032,1.256706394275353,1.2657138307406313,
17661be0d000b0d55e9144fc,20ccbaebf52dd8b2262553f8,benign,repost,0,0.9979528502670882,1.1808077516125495,1.256706394275353,0.9396051114177959,
1781b88b98cefa1278f0afa4,9b4fee8e558889ec1e2f9b09,TTF,repost,0,0.9153316295727579,-0.26028218498372213,1.225812641084082,-0.21233439455603448,
1781b88b98cefa1278f0afa4,c2eebf705dd7ca6e8593dae9,benign,repost,0,0.9981897104270917,1.125097044982067,1.225812641084082,0.9178376917267355,
17a2e820a30ab7de88ffa380,b540ee3d8eee8f8f509ecbed,TTF,repost,0,0.8971950820054476,-0.5269419916738635,1.1348210527344749,-0.46433928098543764,
17a2e820a30ab7de88ffa380,025b3212f261b8730d984f00,benign,repost,0,0.9982060632668782,1.0859944128187888,1.1348210527344749,0.9569741504195459,
17ef359f817123920041bb0d,712598ff5d2d9ca98c395f7b,TTF,repost,0,0.9129190645194645,1.8198060653246158,1.3132976613500231,1.3856767729670059,
17ef359f817123920041bb0d,70f0a8622c1d141443b7cd48,benign,repost,0,0.9976345660863157,1.3644952704044422,1.3132976613500231,1.038984009917287,
181b44adf824f1770ab711b0,b116743d10fcbb2b9985393b,TTF,repost,0,0.9475688652892077,2.8872713183185796,2.143614179103964,1.3469174380650282,
181b44adf824f1770ab711b0,a65776fd246d67e99c6da724,benign,repost,0,0.9951454736085665,1.9335968168876165,2.143614179103964,0.9020265100578243,
18b86be244f54ac3aee44759,b3b87f26f25d9a3dce8657fc,TTF,repost,0,0.9003692280118546,0.5981007070942932,1.693944273105237,0.35308169022460867,
18b86be244f54ac3aee44759,6f9113260ea7a87e81d11ecf,benign,repost,0,0.9957970150847837,1.5982178882553617,1.693944273105237,0.9434890590146774,
18f38ba8f928fb6af562bd34,9cb2496ba41463a80a92db08,TTF,repost,0,0.9266777870787648,0.6016559462743055,1.2970719025038806,0.4638570499544881,
18f38ba8f928fb6af562bd34,528b2b25f25690e9833eb094,benign,repost,0,0.9981125428983073,1.253451328344933,1.2970719025038806,0.9663699644755683,
192485c88178f0166ebdd55b,e617cf63dbb146a04455b636,TTF,repost,0,0.6742462031076102,3.7633599819082386,2.397403585070115,1.5697648928802175,
192485c88178f0166ebdd55b,e0cde3b70adcd22d62b836bc,benign,repost,0,0.9937887920380925,2.0870917111128864,2.397403585070115,0.8705633561701072,
19500acb9480fdbe66831e96,a9b68698ed842ccf486744b3,TTF,repost,0,0.9158851822374077,1.6420455363539863,2.029379406317724,0.8091367889326576,
19500acb9480fdbe66831e96,7e22eaba7ffcb501475a746e,benign,repost,0,0.9954319576298909,1.810495029287062,2.029379406317724,0.8921422103973037,
1975456d22009cddc8ae0413,1a728f8165ec23239c5aece3,TTF,repost,0,0.7748579490711576,2.837113094061442,1.9095605108586644,1.4857413933354167,
1975456d22009cddc8ae0413,f269277edde6c4300e9180df,benign,repost,0,0.9973600097480583,1.5338557468680711,1.9095605108586644,0.8032506632525347,
1a475c62fd6bf52ef580a79b,0a48a93ce627c48b1ca06aa3,TTF,repost,0,0.8985742556848466,0.7239715459551183,2.2870813854532477,0.3165482219215577,
1a475c62fd6bf52ef580a79b,4c7a40dea047d2259cbe2bd1,benign,repost,0,0.9960305571564644,1.8896562762903248,2.2870813854532477,0.8262304473768597,
1a54de81a59e61685d85f6b4,ec75607415be8ce1e38663c6,TTF,repost,0,0.9439897563008067,0.605601035119675,1.0800845880350989,0.5606977840702188,
1a54de81a59e61685d85f6b4,5becb3cb45dea2204d090fef,benign,repost,0,0.9982236021235337,0.9387009955856838,1.0800845880350989,0.8690995186713834,
1ab0dbb7a49b197d6d455a4b,1e9b11d3efc3ed552a3fde3d,TTF,repost,0,0.8455502877532016,0.8616397138126571,1.158474185182411,0.7437711818127265,
1ab0dbb7a49b197d6d455a4b,9705fce2c797111277976a7f,benign,repost,0,0.9975853611032266,1.1539983219851893,1.158474185182411,0.9961364152482026,
1b2f6852a68180158a821ab7,4b959212bf30db84a3efbb29,TTF,repost,0,0.8976004228266983,0.7739024863793724,1.4817748840235943,0.5222807423202684,
1b2f6852a68180158a821ab7,114899dab35f4470885d8c5a,benign,repost,0,0.9970343727883333,1.1215107691293194,1.4817748840235943,0.7568698735694467,
1b578cc0eda773b660b767ba,1aedddb4acbcb03b69118640,TTF,repost,0,0.8662518303155577,1.450158490758447,1.3437228760380597,1.0792094981922244,
1b578cc0eda773b660b767ba,84474403e072d1dc62e6547e,benign,repost,0,0.9977702550808059,1.3625529532936498,1.3437228760380597,1.0140133636119302,
1baa4c326669dd61e676a366,de9b1590270d818be37045e5,TTF,repost,0,0.9438074058786277,0.35440371348076116,1.042519688648324,0.33994918018312187,
1baa4c326669dd61e676a366,d8ccd6b9c51809758a935da1,benign,repost,0,0.9986865483067183,0.9786557199364141,1.042519688648324,0.9387407552995835,
1bca5f8a5f497f2f0451306c,f41a408469ff66235da866fc,TTF,repost,0,0.8953072420959152,0.25066755547833064,1.4897901057723555,0.1682569608343428,
1bca5f8a5f497f2f0451306c,0e599d05873dd603602e53c6,benign,repost,0,0.9983020960607527,1.250062447822639,1.4897901057723555,0.8390862867051773,
1bd891a61c79b26792b61f8a,163031d280257208d39c658c,TTF,repost,0,0.8691614537031567,1.4368247261048095,1.3541405765626442,1.0610602406967606,
1bd891a61c79b26792b61f8a,d62746af0f78dc2e142f7493,benign,repost,0,0.9981587793029892,1.2769744899429438,1.3541405765626442,0.9430147150485816,
1be229c1f6030340a2c1a7ed,3f8f5a342ff9b17f9f605d10,TTF,repost,0,0.941347550041311,0.5774619403976192,1.3207260587404421,0.4372306706421289,
1be229c1f6030340a2c1a7ed,8317ea19d1a5000c42114cf7,benign,repost,0,0.9983985486895018,1.2148995806280718,1.3207260587404421,0.9198724993634974,
1bed194193d05e54ac93eeee,8540e67264027e56b6f34236,TTF,repost,0,0.8952843451842545,0.9622744266197845,2.0911675626498423,0.4601613203106639,
1bed194193d05e54ac93eeee,3452d5d8799aa6a2b2f099d2,benign,repost,0,0.99578296289876,2.0925609585772396,2.0911675626498423,1.0006663243789184,
1c63f77263d8aab0d71afc51,8ddd02247e3b68cd51de46fe,TTF,repost,0,0.8805185117527766,1.4211908076839062,1.4788969636691864,0.9609802728635607,
1c63f77263d8aab0d71afc51,41d5f6ba86790e560ac8dc95,benign,repost,0,0.9962621057831613,1.3316351178611407,1.4788969636691864,0.9004245397578715,
1ca238e04aa63c85161ab8a3,3edb29e2a2b2b85acd55a3be,TTF,repost,0,0.9254735938661195,0.5921328648273992,1.673091608527604,0.3539153874237065,
1ca238e04aa63c85161ab8a3,2cd1d7dd0e6f5a5e68e6566f,benign,repost,0,0.9977852558080047,1.5166362143617615,1.673091608527604,0.9064872518824416,
1cdf10ae2723df7b3df572ad,4fb4e1590f3707dc52377c7b,TTF,repost,0,0.888590382442998,2.0220675194676145,1.690515857536312,1.1961245500615962,
1cdf10ae2723df7b3df572ad,89a3710d1106bcbbed3adb3b,benign,repost,0,0.9974946000124485,1.6771380326066159,1.690515857536312,0.9920865427732856,
1ce37ffdb744d9ddb94272a9,dbd385e80e94b6f8472ed92a,TTF,repost,0,0.9346173632050858,1.107555868134112,1.35706524782192,0.8161404692307398,
1ce37ffdb744d9ddb94272a9,cdbdee67ef3b85d1d89b555b,benign,repost,0,0.9972205725000375,1.4001148133060553,1.35706524782192,1.0317225465416857,
1d22dc1d2d1ff18f52abee70,e6f48dee6622d1ee5586b684,TTF,repost,0,0.8831826066878061,0.21145910123849349,1.6272935337333665,0.12994527222962668,
1d22dc1d2d1ff18f52abee70,e57073427746f89ce2709365,benign,repost,0,0.9973138389416928,1.6047720049525283,1.6272935337333665,0.9861601313383401,
1d294a877a5f91ac40be702e,be88826446046718a18295cb,TTF,repost,0,0.8216594939193783,1.4355810576205625,3.2350964140256795,0.44375217115528204,
1d294a877a5f91ac40be702e,1b4880529c8e3bf5a8d6d43a,benign,repost,0,0.9910850469696988,2.7395326734713104,3.2350964140256795,0.8468163921155905,
1d4648c28add254a72157e37,f5b6535b0d1613b2cb5d343b,TTF,repost,0,0.7717662363687926,1.053015758265116,1.84924881129349,0.5694289226167275,
1d4648c28add254a72157e37,2ba880c591e32e09e383e462,benign,repost,0,0.997353139062572,1.5664667708127644,1.84924881129349,0.8470827512480981,
1d5517ba71eac658be38d332,080e02988f667198a37ff056,TTF,repost,0,0.9345903029038786,1.3711741448845607,1.9085771824546611,0.7184274010449317,
1d5517ba71eac658be38d332,98f235751eb7eabff6502de5,benign,repost,0,0.9970793098027347,1.7065129824475427,1.9085771824546611,0.8941283580959302,
1d601c473bb728f1e4f0a36a,25d52fda0ae1b942bad647d1,TTF,repost,0,0.9076407708696255,1.4847925077937691,1.630821089437881,0.9104570191114921,
1d601c473bb728f1e4f0a36a,1f08c7fee6be78d8b78f6867,benign,repost,0,0.9971642514755252,1.6363583551684817,1.630821089437881,1.0033953851630097,
1d8dea6649b79617da97729e,1c084875201b65b9ccff4774,TTF,repost,0,0.8886136102549218,1.6102801613632096,1.6692001791345665,0.9647016466282041,
1d8dea6649b79617da97729e,8213488486dbf4befaea15aa,benign,repost,0,0.9973468737778389,1.3586446192625814,1.6692001791345665,0.813949480862745,
1d97ce269eb074f6feb6e569,feabc56e0612f03a3d0103ca,TTF,repost,0,0.9447601152388091,1.1921627226268592,1.4694737923482295,0.8112854607102415,
1d97ce269eb074f6feb6e569,8f93685d84c47b6a53727af4,benign,repost,0,0.9981035094087962,1.2079925849436168,1.4694737923482295,0.8220579306917997,
1dd602d91e956061bbe3f519,fb2d9ea007e3d4c9989fc3b8,TTF,repost,0,0.9138482543998488,1.265103892301446,2.7771941032099385,0.4555331191432434,
1dd602d91e956061bbe3f519,8da119b55f582eb1facb99ae,benign,repost,0,0.9837274857325775,2.7155907075214514,2.7771941032099385,0.9778181166317166,
1dfcf1a2b4ff82ad2e8cd518,bcce6cd03896ae003115b953,TTF,repost,0,0.8981032478243403,0.27262714175802366,1.3184099889241239,0.20678479687528648,
1dfcf1a2b4ff82ad2e8cd518,9b5ac4c327579eab8fecde41,benign,repost,0,0.9983530911068768,1.20146556496235,1.3184099889241239,0.911298894164777,
1e0fa253b3536c3dbc87a63c,ad322ee36aeb6eae6eeb2e62,TTF,repost,0,0.9536313117330928,1.0424128275510904,1.8440770233290245,0.5652761866037852,
1e0fa253b3536c3dbc87a63c,caebbcb35f0770a39fcbc238,benign,repost,0,0.9970226732295617,1.8072647500271486,1.8440770233290245,0.9800375619693908,
1e6048977269198f2f8e6292,8308126419fe552a43d93cd2,TTF,repost,0,0.9712695239349634,0.6930522106977595,1.1612477521406575,0.596816837251292,
1e6048977269198f2f8e6292,5085213f6f781650c7c05623,benign,repost,0,0.9989220927521635,1.0809850587627148,1.1612477521406575,0.9308823692188118,
1e6ab5fbded00895344cb76d,b7821e9df40c2330199fe1e2,TTF,repost,0,0.9207414837851745,-0.2030792755233778,1.4990260804914857,-0.13547414429026758,
1e6ab5fbded00895344cb76d,686a2b9b33651a90ea518e2a,benign,repost,0,0.997992081700437,1.3460316808269812,1.4990260804914857,0.8979374664286414,
1e81edde744c1f07f7d1ac44,dfe566307fab64948df82c85,TTF,repost,0,0.8128520426250725,2.2841953247192945,2.9323452234667076,0.7789653504776799,
1e81edde744c1f07f7d1ac44,72a2053c8694700ef7eb9f02,benign,repost,0,0.9920230428128339,2.588495869477288,2.9323452234667076,0.8827391293365825,
1ea0df4703142657862fdbe0,e4bd26ea0c29716134879f36,TTF,repost,0,0.8988600401870728,0.6119430704820399,1.1513058836377397,0.5315208400989887,
1ea0df4703142657862fdbe0,91d7ea8202df6de654b61d9a,benign,repost,0,0.9984546699487011,0.9238043745700292,1.1513058836377397,0.8023969891052044,
1eead1ef0e4c4c657bc17c3b,ec12c24a15cb452a7c872ce9,TTF,repost,0,0.897466728002704,1.9602484898902748,3.106331255767397,0.6310494047441857,
1eead1ef0e4c4c657bc17c3b,98e5c5d76cb7df7eca4d1617,benign,repost,0,0.9921910004342034,2.966613950768546,3.106331255767397,0.9550217624925083,
1f312bf8e84ff441a3931fe9,d9bd91b82f0b004ad6ebd0b3,TTF,repost,0,0.9178368865280013,0.853951057624056,1.634007949933586,0.5226113236834403,
1f312bf8e84ff441a3931fe9,1aaba5b20eba10df5fd8d92d,benign,repost,0,0.9973292208806798,1.6091701220230514,1.634007949933586,0.9847994448793569,
1f5e042cc8084da9017dd256,4bf91f4ba7ff46addc4f0596,TTF,repost,0,0.8697141253011257,2.1144561605474155,1.3431047276031867,1.574304756056313,
1f5e042cc8084da9017dd256,88c8cca0adbb57246a4cde60,benign,repost,0,0.9981364089122664,1.3513075454002057,1.3431047276031867,1.006107355315216,
1f85edcee6e59e1b2afa4174,b8873e088af9fc6b66e830ce,TTF,repost,0,0.9288482971506039,1.625814337895609,1.5876444480086291,1.0240418375379046,
1f85edcee6e59e1b2afa4174,6beba0c8748cf29b7ddd1ddf,benign,repost,0,0.9978075937535964,1.4772494742464504,1.5876444480086291,0.9304661859897874,
1fba292226e392ecf197b012,16e9f3170fd6800e527ff1e9,TTF,repost,0,0.8951878545291234,1.3990521478740872,1.9515054808670558,0.7169091563363107,
1fba292226e392ecf197b012,8f87c2db928546124441ebbc,benign,repost,0,0.9954310210881006,1.5993383710475821,1.9515054808670558,0.8195408041267681,
1fdf70482ae18c1e1b311073,0ca0f8f530f724bf979c7ebd,TTF,repost,0,0.9204496047387375,0.9041936562585993,1.0257229986676555,0.881518360642284,
1fdf70482ae18c1e1b311073,6b5b685d6ab07e8dc14bdbfa,benign,repost,0,0.9983616762823228,1.0082952215781027,1.0257229986676555,0.9830092752992862,
1ffc0676704193e7cba738aa,45b5a20f0c07947a10facfd8,TTF,repost,0,0.935870877025651,0.19961659322947223,1.1772766777570538,0.16955792720686655,
1ffc0676704193e7cba738aa,c7b793748d51d1f99a9e3118,benign,repost,0,0.9985385152112028,1.0557870974600916,1.1772766777570538,0.8968045637934288,
1ffe26a445fd6eb172b987d6,6e88f130f38bbd7ff22d4bd6,TTF,repost,0,0.9330046617342317,0.49795491766723654,1.097539885962664,0.45370097618864663,
1ffe26a445fd6eb172b987d6,fcd83630441a2b0f1543d8cc,benign,repost,0,0.9985975219504241,0.9777912347318516,1.097539885962664,0.8908935768418297,
20d10364577285f9b6d8be9f,4b760af0d4d103b239d39786,TTF,repost,0,0.838600076525992,0.3218518713268103,1.3850988762297223,0.2323674337263922,
20d10364577285f9b6d8be9f,6f6d0d4df511c3d2e93b9b11,benign,repost,0,0.9982706307236026,1.1978330037355092,1.3850988762297223,0.8647996358180897,
20df6d163ce76d8bff75b6a9,33ef51350036b350e7844178,TTF,repost,0,0.8559092471700063,1.62609584543059,1.8703635608540679,0.8694009440004609,
20df6d163ce76d8bff75b6a9,4db0df5524d823e435b6959a,benign,repost,0,0.997047669108454,1.6082591696567587,1.8703635608540679,0.8598644687679737,
20e646410bd1dabbd8f79ec4,65fb5d47dc82131e4fc0e300,TTF,repost,0,0.7617331657740746,1.450697782074336,4.140493727568305,0.35036830811148817,
20e646410bd1dabbd8f79ec4,96e8f13019d968b9b788adc5,benign,repost,0,0.960896221560583,3.3503549118907423,4.140493727568305,0.8091679718250393,
2111160c90e31b90209e0de5,ddb552f16c0492c6768af877,TTF,repost,0,0.914457209272352,1.1070396198903503,1.9544573380822208,0.566417899393299,
2111160c90e31b90209e0de5,5039257390c950e74d044c5a,benign,repost,0,0.9967590976488628,1.873283099006876,1.9544573380822208,0.9584671215412686,
21149eac5159f3b683b7506b,436f28f8aee989f87c08c874,TTF,repost,0,0.9293715019606796,0.6447127343787008,1.290791358616772,0.4994709098994766,
21149eac5159f3b683b7506b,09bb9b7540b24af261a958be,benign,repost,0,0.9983381245594171,1.269628993364238,1.290791358616772,0.9836051232360186,
21775eb97c93fe2a96c10361,430ed1344ff82083b0dc1f9b,TTF,repost,0,0.9365361165765768,0.7577549843260731,1.3294263122173153,0.5699864500667461,
21775eb97c93fe2a96c10361,792c0dce97d615ae63370019,benign,repost,0,0.9984656586012447,1.0878005005827993,1.3294263122173153,0.8182480597728544,
21ba1611305a559c2e372132,b900078674aaa16e77d5b0bb,TTF,repost,0,0.9024857885511215,1.8251167785863698,1.4431345615394575,1.2646892585258538,
21ba1611305a559c2e372132,4083bfc63e7e746cab4956d0,benign,repost,0,0.9979197980009546,1.4831585133360414,1.4431345615394575,1.027734040098027,
21d534efef130f48a28cbc94,0f60b65f327c31add24a0ce3,TTF,repost,0,0.9194436987870207,1.5709154180298601,1.8094596155902354,0.8681682666443133,
21d534efef130f48a28cbc94,92727525902a92fd95a35bfb,benign,repost,0,0.997372972479076,1.6837750214274,1.8094596155902354,0.9305402601528425,
21d65b6c081f8cfd8b147e8c,8505ecebe7d409d21759ac78,TTF,repost,0,0.9125686320629738,0.5282281265638836,1.3248942184159378,0.3986945668729996,
21d65b6c081f8cfd8b147e8c,7a25571c363fc140f9a6be59,benign,repost,0,0.9979134336899081,1.2356621431278771,1.3248942184159378,0.9326496605934715,
21fae1dad3953450ffd941a8,41e29df3e747bafdbba70c1c,TTF,repost,0,0.8924942494490038,1.526990032852909,1.1022533884771617,1.3853348502403335,
21fae1dad3953450ffd941a8,6267fe378dd01711508fcb8c,benign,repost,0,0.9983701539799894,1.1300124287512894,1.1022533884771617,1.0251839010560708,
222f25a6c3c9ddc0e04be3be,1cbf0daa1dcb6fa93b87c6b2,TTF,repost,0,0.9030242111817134,1.3537529040540695,1.2747206708915635,1.0619996482109522,
222f25a6c3c9ddc0e04be3be,62b345dc8a7c9f75fc8feb6a,benign,repost,0,0.9980788435186982,1.2162687959513718,1.2747206708915635,0.9541453462904078,
2239bab4259cd86b0bf9a62a,1bab2521862a8ae1a1302745,TTF,repost,0,0.95076331034107,0.7457777298009576,1.0776883698326347,0.6920161251408671,
2239bab4259cd86b0bf9a62a,4f813f135cf183fa1f38cf15,benign,repost,0,0.9987271815450025,0.9827579792910701,1.0776883698326347,0.9119129488645151,
225ade6f1040e748515107fa,4e844a538bdb5ea477f199b5,TTF,repost,0,0.8686422332932257,2.236909754052606,2.5186544954394714,0.8881368040368297,
225ade6f1040e748515107fa,6e7a9301d5d0a8d0ab92de83,benign,repost,0,0.9955726476754905,2.1377103551359804,2.5186544954394714,0.848750933884236,
22b612bdb7c6361b36d5ec60,f33108602a290be9578470de,TTF,repost,0,0.9071801168463315,0.9387806702628092,1.41017227566247,0.6657205551866273,
22b612bdb7c6361b36d5ec60,a73635f96e801897a1f90c75,benign,repost,0,0.9980376897225395,1.229920861375915,1.41017227566247,0.8721777350204417,
22bb212a7bcfa963f6490722,6986816ac01adca997256e2c,TTF,repost,0,0.9156164413792932,-0.33204696811731194,1.7800263368298193,-0.18654048046765362,
22bb212a7bcfa963f6490722,ae28a06c31eaa000b767ebf8,benign,repost,0,0.9969249747936028,1.5200129081586817,1.7800263368298193,0.8539272013614053,
22d020cb0352f6735d7777e1,a6ef15dc0ca37fdc437ddd87,TTF,repost,0,0.8040233233261792,0.9853486046060073,1.7791271767248558,0.5538382064512708,
22d020cb0352f6735d7777e1,11a0ff21208d542feae91076,benign,repost,0,0.9959694993369338,1.594589824269276,1.7791271767248558,0.8962764692317896,
22dd9134920aea7b67f393ea,f606e8ddb2f16071bb2e4cee,TTF,repost,0,0.9569479763192531,1.9723571317195117,1.5592008977340683,1.2649794741561968,
22dd9134920aea7b67f393ea,98e9f41aa12f1a67cc5c19d5,benign,repost,0,0.9979523352574662,1.3439138772250443,1.5592008977340683,0.861924771322353,
22f2a36ebbd7c36d0db5f028,11e658f1b0fa5d442d3f6bc8,TTF,repost,0,0.7686348219776952,2.1488842719388783,2.2556082555830708,0.9526850536301994,
22f2a36ebbd7c36d0db5f028,df808072e05fe08c7f609723,benign,repost,0,0.995559306011829,1.8176865901397818,2.2556082555830708,0.8058520736660068,
2319c7780b403e869080b140,2331aed76135f34db80cdbb0,TTF,repost,0,0.8910670434329749,1.6041972354174239,1.773716258431815,0.9044272035008198,
2319c7780b403e869080b140,4083a18ca5d51994846a0ec1,benign,repost,0,0.9970809728168101,1.6094417727353807,1.773716258431815,0.9073840108780007,
237a970458e7a7768e0f1a11,f2ae399e758d368eccca64ad,TTF,repost,0,0.8387269053802889,2.867208803325385,4.058552916170311,0.706460864881592,
237a970458e7a7768e0f1a11,ac75bca84cbb434b7669b2a5,benign,repost,0,0.9734580187287416,3.1042326051501203,4.058552916170311,0.764861927211067,
23f297eaa826431d4b058fe4,510cb643a12b220942b12788,TTF,repost,0,0.9341460396358612,1.3475805174873645,2.199759520893615,0.6126035617474827,
23f297eaa826431d4b058fe4,f202bf52f7f27c5e34c71e7b,benign,repost,0,0.9951021142914224,2.2058132742572236,2.199759520893615,1.0027520068926212,
23fbd500fbc7c6f21b56e82c,8a6c9aa20f9d80563e34c99d,TTF,repost,0,0.8926619926448768,0.40260088859020243,1.6089370816184163,0.25022786359378923,
23fbd500fbc7c6f21b56e82c,9b8b8c14f9b3a9e3df0f5a47,benign,repost,0,0.9970741129794813,1.4263628755828874,1.6089370816184163,0.8865249560586428,
2413413ef0b1ba5e847ae143,ca5653b8b0ab2e90b6c63069,TTF,repost,0,0.8919885813195472,-0.16476718694365988,1.2191387876580297,-0.13515047557479348,
2413413ef0b1ba5e847ae143,57f867326a1e5bb3c18f6aed,benign,repost,0,0.9972168263736869,1.0360969047772595,1.2191387876580297,0.8498596839557583,
248c2dae57d7814e11dede69,cb7e9e02f80c450c7df29351,TTF,repost,0,0.9384866800434513,0.4103738530559395,1.5639350775882022,0.2623982663582117,
248c2dae57d7814e11dede69,dfd133124e3d544343ca4869,benign,repost,0,0.9974814296128691,1.4249727851249694,1.5639350775882022,0.9111457409871954,
24d5ed1f6050c4e707828be9,9b4988c06b39577a50a34993,TTF,repost,0,0.909259929879079,1.8226593677677787,1.335432367000124,1.364845882732457,
24d5ed1f6050c4e707828be9,d7c9d21eaefbeed3a88577f3,benign,repost,0,0.9981722507936707,1.1596397771033764,1.335432367000124,0.8683627907779089,
24d6d48574a940063cc98b67,d45cf47f4c476dfc03082655,TTF,repost,0,0.9082136645002888,0.9044366792045417,1.907317781394834,0.4741929677513525,
24d6d48574a940063cc98b67,430782edbaf1db447a932705,benign,repost,0,0.995387611134533,1.8576897777682122,1.907317781394834,0.9739802123638104,
24e45b0bc0b4e2003a770abf,2fd42b88c4add3651d5889c9,TTF,repost,0,0.932059605067062,0.8777488065991313,1.4892633746693786,0.5893845383755539,
24e45b0bc0b4e2003a770abf,b287ebb626d7932d67e107f3,benign,repost,0,0.9977192900429183,1.336812753366541,1.4892633746693786,0.8976335389053114,
254661117c8513a3f029be2a,8eb2ae9c21e5ef0673459450,TTF,repost,0,0.9168916487085655,1.087453837449904,1.3859698853794697,0.7846157762310731,
254661117c8513a3f029be2a,2989f15d83a428c1c56f0bd1,benign,repost,0,0.9982689597564174,1.2946294535076224,1.3859698853794697,0.9340963805668556,
256f9d86b99f3adcf4515a3d,049aec73de7be5a0aec3130b,TTF,repost,0,0.9462558406382149,1.4566618731776453,1.0394424559716966,1.401387700501344,
256f9d86b99f3adcf4515a3d,6048e5870d9db2e865385a3d,benign,repost,0,0.9985744468107892,0.9419551044067176,1.0394424559716966,0.906211882144216,
25a63ce49d9285ad356bb5db,2e5ab2c4518999bb17fd0508,TTF,repost,0,0.927378510967657,1.0196636439849287,1.4732130513746973,0.6921359018870022,
25a63ce49d9285ad356bb5db,ebedd96cada520de5e410c9f,benign,repost,0,0.9979889889617716,1.3530207120040665,1.4732130513746973,0.9184148285555331,
26457084dece6f2c05b68a8d,aa5df66be30bb203c9a029d2,TTF,repost,0,0.8997252534891641,1.1883109580516342,1.9393000912314067,0.6127524891194569,
26457084dece6f2c05b68a8d,c618ddec355ac2f7ebe5af4e,benign,repost,0,0.9962178861207895,1.8712716583477207,1.9393000912314067,0.9649211418123074,
2687ef0ded100fea23c0cca7,648ffb3753cfae4c28c6280d,TTF,repost,0,0.9201003197049115,2.0874847249301434,1.793479997911441,1.1639297496270264,
2687ef0ded100fea23c0cca7,47c75c200881b2cbb10667d0,benign,repost,0,0.9972962150658586,1.561514951713018,1.793479997911441,0.8706620389028297,
26f1ee0eebef19b197065833,015a7f78e961340d7545363f,TTF,repost,0,0.944769205059044,1.6037949986252336,1.3136700814855924,1.220850669607659,
26f1ee0eebef19b197065833,32be7bd9fca9706d3b2380a7,benign,repost,0,0.9983875768556082,1.2679204153312564,1.3136700814855924,0.9651741584138089,
27c0b3c0b0e7ef692340f052,36754c085a17eb14ebaba47f,TTF,repost,0,0.9317008808508213,1.2789233713758745,1.233589882709512,1.036749238382849,
27c0b3c0b0e7ef692340f052,415aa176af33d9dcb8a8d1a1,benign,repost,0,0.9981004060454822,1.1623900470487136,1.233589882709512,0.9422824095278637,
27e80b7237415500dd3ec8f5,aa64d92d538ef60d39133df1,TTF,repost,0,0.9544585823983476,1.083399734711838,1.605531027359308,0.674792150540844,
27e80b7237415500dd3ec8f5,d6894a66dffb22d4bb2c1e45,benign,repost,0,0.9976160354128137,1.379790161999751,1.605531027359308,0.8593980050757141,
2951512d909402f8d5d4a192,7aa61888bde276835c7b43bd,TTF,repost,0,0.9236332876280607,1.2959048004581402,1.892950816454436,0.6845950719868231,
2951512d909402f8d5d4a192,69c3d3899a55efec33fcc48a,benign,repost,0,0.9963965430409172,1.879656175502679,1.892950816454436,0.9929767636664442,
2998d85ec32151a8bad75c29,2e112fda80d285f852e8a238,TTF,repost,0,0.8777809557099687,1.7124993096972543,1.8447380087756713,0.928315729144551,
2998d85ec32151a8bad75c29,cca88216881f5a2139e3d6d5,benign,repost,0,0.9971077224512279,1.6531548632919664,1.8447380087756713,0.8961461494411035,
29ce025506972ba2d7bf50d7,9ac5c801e0f59c2df1492e6e,TTF,repost,0,0.8409250720192081,2.2728951007877223,1.232531339957869,1.8440870646464986,
29ce025506972ba2d7bf50d7,4284ba771ad91affe22115af,benign,repost,0,0.9974816302299272,1.2213896098866046,1.232531339957869,0.9909602865987609,
2a9a14eafa00bd1be6c9ea2a,3a14084c14f58bb8140575af,TTF,repost,0,0.8906634880735858,1.1265241828703503,1.7168067948004606,0.6561741171354595,
2a9a14eafa00bd1be6c9ea2a,3957ad63f048d23375241585,benign,repost,0,0.9965148575561236,1.5571085494230972,1.7168067948004606,0.9069794889785926,
2ab11c57996c0499a1b7d273,5a53b94b63af697a953363ec,TTF,repost,0,0.8968123290441831,0.7179772884488692,1.7440796884826857,0.411665414826025,
2ab11c57996c0499a1b7d273,476d025d82b6daf520e672b0,benign,repost,0,0.9960951033956158,1.6120993534130486,1.7440796884826857,0.9243266601055039,
0018f9db92c9a466fa0d7788,75559ddd2219d71fb16f4e01,TTF,repost2,0,0.8955626184808918,0.3223711193947704,1.2975087234719487,0.24845391292025473,
0018f9db92c9a466fa0d7788,92534f83f290c2bf217ddb1a,benign,repost2,0,0.9943000336966963,0.9483725342600416,1.2975087234719487,0.730918040937969,
0045891b71cafcb80d0cdbae,2d0b5686a88d68c68d1c3ea0,TTF,repost2,0,0.936117374254065,1.024919403621785,1.658631652308002,0.6179306913597119,
0045891b71cafcb80d0cdbae,367764fcbcdf9dfbfefba09c,benign,repost2,0,0.9943127851875397,1.4942859686100638,1.658631652308002,0.9009148996588545,
004e79d3a212547996064c84,919b16685cf34dd966b60b86,TTF,repost2,0,0.824913023414667,1.0745625396745917,1.4070713732149303,0.7636873012485431,
004e79d3a212547996064c84,903796312672dea629367c79,benign,repost2,0,0.9933512659776977,1.3986305130870254,1.4070713732149303,0.9940011144504923,
00743f7648c4c087fbfc3bf0,e0abb45137652d52c2413307,TTF,repost2,0,0.9009122172639265,1.684572476844459,2.0088131595440073,0.8385909206343761,
00743f7648c4c087fbfc3bf0,768e7904ec910f1ae02d291f,benign,repost2,0,0.9913348708470223,1.7885656280042515,2.0088131595440073,0.8903593743931112,
00dc0409d63e16e53ec40335,d6364a0fcd7a95d083289b3c,TTF,repost2,0,0.9500595773796374,0.40684351153002046,1.243251072451276,0.3272416332831798,
00dc0409d63e16e53ec40335,20f20241540074c0c8d9b419,benign,repost2,0,0.9964582440920746,0.93732880418006,1.243251072451276,0.7539336381443538,
00f107978372bd8a692a996c,4b1dddef44caa8e4f15d2aec,TTF,repost2,0,0.9453631213594987,1.1648213589007723,1.5502185743873076,0.7513916928528251,
00f107978372bd8a692a996c,9c61bcdfd2990dc441de1a10,benign,repost2,0,0.99310352739523,1.4789098238572425,1.5502185743873076,0.9540008411018759,
01233f45767893a78ec7c660,873faca118a3d1d4c75c5d7f,TTF,repost2,0,0.9486789767052479,0.8530800132485267,1.0892675542736985,0.7831684785813189,
01233f45767893a78ec7c660,15e58bec793853fe5f1d11da,benign,repost2,0,0.9968696537062317,1.067460354107518,1.0892675542736985,0.979979941493143,
0136826e28afaf66f5fac76b,85528238f5ef47def7fedd1a,TTF,repost2,0,0.9541789448570293,0.5312016120246513,1.2552139214469056,0.4231960807225007,
0136826e28afaf66f5fac76b,d30a889036b6567583b5e667,benign,repost2,0,0.995227353195876,1.0761476594241606,1.2552139214469056,0.8573420363149475,
017637f3ae0c13375e1abafa,6e634b8e1ec7a9b3691deb71,TTF,repost2,0,0.7971954523813527,1.672194926256157,3.100638481176768,0.5393066416506314,
017637f3ae0c13375e1abafa,db2881dbd6db82735622e240,benign,repost2,0,0.9513712770266878,2.552230583055919,3.100638481176768,0.823130654718342,
01ba92faae568c085bda0610,0a049f51cb73b6ea21d2744b,TTF,repost2,0,0.9524151267444899,1.0659978839234074,1.3476475523717273,0.7910064334308743,
01ba92faae568c085bda0610,cf09e55e3ff212699c5e4357,benign,repost2,0,0.9958614350575178,1.1350313109356083,1.3476475523717273,0.842231567844326,
01c7c9dad374dc8767324573,7b25b9d464053118bb6ad58f,TTF,repost2,0,0.852933810356384,1.0586632951605914,1.8971424027380894,0.558030485024558,
01c7c9dad374dc8767324573,192b6ba2b249d898cae889ac,benign,repost2,0,0.9895210492676906,1.1639101702076287,1.8971424027380894,0.6135070137738694,
01dbd77e6d523be983ca4376,08b2dbfbc4d89e0a699ba430,TTF,repost2,0,0.9396918455505237,0.47959710113423026,1.3745262560540965,0.34891810834594567,
01dbd77e6d523be983ca4376,ac551b00ceec801d1bf8420d,benign,repost2,0,0.9954331057109059,1.4139158066658113,1.3745262560540965,1.0286568193501024,
01dc3b0a85ed808b5b70bab8,2fff060975de528c22941574,TTF,repost2,0,0.7437391229960285,3.6350501258217527,1.8518422650293127,1.9629372298424206,
01dc3b0a85ed808b5b70bab8,29aed96454871a82e76025a2,benign,repost2,0,0.9917967546231062,1.7453734090663857,1.8518422650293127,0.9425065201429336,
01fdf1a11fd0e2bb14a8b0a2,52f1b1cf0295c94a2ba37247,TTF,repost2,0,0.8680776662661467,1.6833257548514278,1.680300719269481,1.0018002941659525,
01fdf1a11fd0e2bb14a8b0a2,110b45f4c894f242715b1ac7,benign,repost2,0,0.9907852454052355,1.5202742773040965,1.680300719269481,0.9047632128402845,
021475a09698c616bb7f2ee5,e0991ad0f8600d5700ab18aa,TTF,repost2,0,0.7516824430349707,1.926395448464647,2.219477422397661,0.8679500088735289,
021475a09698c616bb7f2ee5,5d8057922138962388e5d073,benign,repost2,0,0.9911124769179364,1.7826710289652514,2.219477422397661,0.8031940361166027,
0269351ebe0a9eadfc4a7bdd,e4e303e3f893f5e414348633,TTF,repost2,0,0.8514154988712758,0.9984398989745902,2.573873854788625,0.3879132992928223,
0269351ebe0a9eadfc4a7bdd,bf06578673a59e0948fdae51,benign,repost2,0,0.9866002496627012,1.9518153396937266,2.573873854788625,0.7583181810027034,
02a71f8f0942b95ac6021f30,561b124cdd114688abb73b28,TTF,repost2,0,0.9110565237108317,0.18150401705416142,1.4565012638796455,0.12461645008854559,
02a71f8f0942b95ac6021f30,c4e8fb783f0235426a20ac86,benign,repost2,0,0.993810647154701,1.07967405753519,1.4565012638796455,0.7412791765516835,
02df184a54a29e44639bba32,fb444a2013742f72b3cf00f8,TTF,repost2,0,0.8742043363622561,2.307338897540912,2.3083070973960034,0.9995805584724045,
02df184a54a29e44639bba32,3785a0ddd24f5561e7747e7b,benign,repost2,0,0.9906643856296597,1.955534078124485,2.3083070973960034,0.8471724062758024,
033c02ffda025fc7780d3e1a,c47dcf181e29d9e2e2d67e69,TTF,repost2,0,0.9502747743155091,1.4229041486073453,1.4524509702060147,0.979657267470806,
033c02ffda025fc7780d3e1a,49e3f2ecaff19fae5356ad2a,benign,repost2,0,0.9948120284488571,1.083455580278077,1.4524509702060147,0.7459498478798223,
0355e96c04508c1972d37928,173e3dca97eee1f8068769ff,TTF,repost2,0,0.8854490766616235,1.314289838912609,1.5466047860219965,0.8497903606603198,
0355e96c04508c1972d37928,cbcb42e8816c59eee5e48317,benign,repost2,0,0.9929957224737674,1.3897321435508876,1.5466047860219965,0.8985696644101309,
035d61750d9ad53a09152a1c,d6d6a174844ff9e0c98473cf,TTF,repost2,0,0.9270192352692792,0.7097139316091025,1.3280273150794588,0.5344121491707712,
035d61750d9ad53a09152a1c,0d1d8bc08b9464c3311f3cf5,benign,repost2,0,0.9922982555474967,1.1398871293629589,1.3280273150794588,0.8583310873351705,
037052d77e693baf31d54429,cd41ab04deff136ae5afe251,TTF,repost2,0,0.8809532299278906,1.0333501500225972,2.3019095615483236,0.44890996904654207,
037052d77e693baf31d54429,4e213f593c3bf4143d64c401,benign,repost2,0,0.9896502090922943,1.7978603155096522,2.3019095615483236,0.7810299524975104,
038ee17631ff8d0b321ecd9a,30bae1bee4662e5b30c48633,TTF,repost2,0,0.9051532739575061,0.9030120146380021,1.794444736558802,0.5032264277860704,
038ee17631ff8d0b321ecd9a,4352dc8441f3ca1777765776,benign,repost2,0,0.9912764460456079,1.0292312861932549,1.794444736558802,0.5735653292767359,
04150eff99b7db8c3283dcd3,922f9a08e235b44836df270f,TTF,repost2,0,0.7999997706059431,2.603102019668782,1.2258939785133216,2.1234316060722005,
04150eff99b7db8c3283dcd3,d5d8e0e88264a43c44aece16,benign,repost2,0,0.9906567641998233,1.1978264987884264,1.2258939785133216,0.9771044803083758,
04343486d66ff6062b20f171,ad919b5537af184ebbee4106,TTF,repost2,0,0.9115975853012396,1.2953861840710088,1.5872294803867522,0.8161303706099061,
04343486d66ff6062b20f171,48492696fdc893d4f5610ac8,benign,repost2,0,0.9931301064872637,1.3284327075511073,1.5872294803867522,0.8369506262115386,
044df24069e63cb4c36fdc6e,1ff6f97b6379b7360e814943,TTF,repost2,0,0.8495334337470954,1.424658738978239,1.0567187519034242,1.3481910266209052,
044df24069e63cb4c36fdc6e,995aaacd61c8a839d435bb14,benign,repost2,0,0.9964374555680624,1.0792529801995905,1.0567187519034242,1.021324716965206,
04576e0614004c4a109a361e,77c3439fdc997c58ca289eaf,TTF,repost2,0,0.942626454990441,1.1827145075680048,1.638110619106476,0.7219991701251094,
04576e0614004c4a109a361e,a4c79beb10947c08d9d3c8a4,benign,repost2,0,0.9922547413611281,1.4521368008787308,1.638110619106476,0.8864705374236652,
0477942d578796a7e6934c0b,662c27a8390df3e9738c983d,TTF,repost2,0,0.8555421388543617,1.1488613084753143,1.6170523459526205,0.7104663688536994,
0477942d578796a7e6934c0b,6c056b412a2610792a507303,benign,repost2,0,0.9867907177155677,1.8291498178786523,1.6170523459526205,1.1311630216899895,
048c61210e5eea2b56a1a1b0,d45b6329e321661068ccc262,TTF,repost2,0,0.9306057954812703,0.6994289146909217,1.3348472129393723,0.5239767577225254,
048c61210e5eea2b56a1a1b0,ba2603d8e9263e77309ca90a,benign,repost2,0,0.9956960427954754,1.2440426663776942,1.3348472129393723,0.931973827654984,
04aa6381ee6cde8133719b35,533953d0e2c2bd7c29caf106,TTF,repost2,0,0.9307175179267181,0.4718723092118641,1.066602408074516,0.4424069415553933,
04aa6381ee6cde8133719b35,efbbd9d8e1392be60fa27aca,benign,repost2,0,0.9950931931972407,1.0872507413815529,1.066602408074516,1.0193589787072694,
055efb34fc39c6c326db472c,aac13709da5a250a733db0ff,TTF,repost2,0,0.9194576640287613,0.7032990981834485,1.2973230793736565,0.5421156143487396,
055efb34fc39c6c326db472c,e1472369f5c45adacb46c103,benign,repost2,0,0.9965387270208966,1.087224447495677,1.2973230793736565,0.8380521897603066,
05831ec1d057ff2b30f8c05d,0ca56af8f8b8af335ef1b911,TTF,repost2,0,0.7653645774066742,1.6614006969524815,2.541138792986258,0.6538016347387547,
05831ec1d057ff2b30f8c05d,f5a94c62108eb815b70db472,benign,repost2,0,0.9838322130400946,1.7837328003628599,2.541138792986258,0.7019422966136686,
05d4310a1c1ab722a92b4d38,1f1852f1ae2034f2e7db1685,TTF,repost2,0,0.9286716878332585,-0.2750992557588853,1.214342122864206,-0.2265418044710686,
05d4310a1c1ab722a92b4d38,d96513fc1cc59dc6bb23ac22,benign,repost2,0,0.9951650943007179,1.0916913381425952,1.214342122864206,0.8989981633575218,
05da8e61ed9e8bd27dd1ec35,b8f454f70838b31658fbc66a,TTF,repost2,0,0.9335206271746395,1.0375240918684394,0.999440598877086,1.0381048088642204,
05da8e61ed9e8bd27dd1ec35,11b51d8e70929cefe8da7c60,benign,repost2,0,0.995952966383102,0.5425720107592102,0.999440598877086,0.5428756960331739,
05fef37d282e00735e7da056,6919b869e647fa6f6ddc1d38,TTF,repost2,0,0.922032991817937,0.10905133793625107,1.4078656868573276,0.07745862332910333,
05fef37d282e00735e7da056,f4dfe195a14405be8013ebd8,benign,repost2,0,0.9935637559718093,0.9593238104674547,1.4078656868573276,0.6814029345433377,
06167cb0d78b3e5887311c40,c2b82b65ff3b243273c86765,TTF,repost2,0,0.7484201076721967,0.7266743698561047,1.8855991681789512,0.38538114680963853,
06167cb0d78b3e5887311c40,bfa3c712036f4457da7282fd,benign,repost2,0,0.9903371493005205,1.4411503189709107,1.8855991681789512,0.7642930392055304,
0626cd166c0d31cb25bc50f3,f1b736688e35ba6879fbe08e,TTF,repost2,0,0.884719824864962,0.9261629890784712,1.7911105704275088,0.5170886735693884,
0626cd166c0d31cb25bc50f3,f017a58bad5a22df81f90fcc,benign,repost2,0,0.9904440555687694,1.629459995873634,1.7911105704275088,0.9097484112802197,
066b0af7b9a9747243859871,9c79bea0e0243d7b4106038f,TTF,repost2,0,0.8790674647813083,0.44573974753126117,1.943281341790371,0.22937478889217103,
066b0af7b9a9747243859871,0b287f0efab0c7fd16a14bef,benign,repost2,0,0.9913211394882132,1.4111774193033635,1.943281341790371,0.7261827656942493,
066be7c777f2eac024db16d2,f50bb287326fedc1839d0ca1,TTF,repost2,0,0.824656715376308,0.2361626118814825,2.5639679186827706,0.09210825539611674,
066be7c777f2eac024db16d2,3556e5dd6cf7e5a12ea26433,benign,repost2,0,0.9828178921914994,2.211728490903344,2.5639679186827706,0.8626194090757624,
06c6969b9308d3a9c934403a,dfa6d7bac10e2e38ee12deee,TTF,repost2,0,0.8263212378871375,2.4743747039219586,3.08863621850164,0.8011220904229142,
06c6969b9308d3a9c934403a,cc76b0d1c0d36ec3d610d068,benign,repost2,0,0.9726245741745794,2.5039090868812077,3.08863621850164,0.810684363500699,
06c97c0a0cd8f4b4762d0ad1,bd290231d42860d85e84b9fc,TTF,repost2,0,0.853543461764597,1.365562864486285,1.9059858338081395,0.7164601332623259,
06c97c0a0cd8f4b4762d0ad1,4fade4cc030018b954c10eaf,benign,repost2,0,0.9928491960933626,1.2404912943321997,1.9059858338081395,0.6508397241619112,
06ebc9bfc96903c1287f85b1,57f9736ba8f55b2dad82528d,TTF,repost2,0,0.9259499377962574,1.039149332171977,1.64852450428258,0.630351159156232,
06ebc9bfc96903c1287f85b1,2e2b88e4bedb8f0d2b7f116c,benign,repost2,0,0.9918612372361582,1.4577467966397588,1.64852450428258,0.8842736597804801,
0753fc5f8bdc6d4b3ac25269,645b34f75a217c6827ab8f28,TTF,repost2,0,0.8946954397985636,1.4939591845459117,2.292505534080551,0.6516709174030805,
0753fc5f8bdc6d4b3ac25269,092ac89902028b284157c3fe,benign,repost2,0,0.9890124584463706,1.8822445587593486,2.292505534080551,0.8210425365512827,
07589952bcf3e0ca95471f06,cb49aac5c8fdeae6aea40c11,TTF,repost2,0,0.9202232507057211,0.5024294327477737,1.565768095258949,0.32088368275551127,
07589952bcf3e0ca95471f06,9ff02a65da27b3f5102075e3,benign,repost2,0,0.9909007991872563,1.3217480726557305,1.565768095258949,0.8441531518351304,
07f531ad23aa0b4647c1b587,2d3965ef2846f064291c2815,TTF,repost2,0,0.932161141359133,1.508044227517504,1.7482167163468756,0.8626185835064871,
07f531ad23aa0b4647c1b587,3b72ba615843d6c0d930ac7f,benign,repost2,0,0.9940369486512607,1.2818558442917214,1.7482167163468756,0.7332362357055621,
08771e6f5212dcbb5a1adfa7,5ddb293c39d167afcf0416ff,TTF,repost2,0,0.9295152355003857,0.7948663703190672,1.608359233806686,0.49420947361228923,
08771e6f5212dcbb5a1adfa7,95e978eb1c4981f31caced8d,benign,repost2,0,0.994237485513683,1.4074167943547677,1.608359233806686,0.8750637076417778,
0881fa8a43cfcc5ad86fa537,e543f2b541c2e26627399420,TTF,repost2,0,0.8938650863621453,0.010402250352743711,1.2740490712744479,0.008164717189690507,
0881fa8a43cfcc5ad86fa537,5a75eefec9062d91e66e1d0f,benign,repost2,0,0.9949230911224207,1.2554395093603479,1.2740490712744479,0.9853933711552534,
088445b32a45f010fc2de7b2,e74ccd269ab4a4f901a36d72,TTF,repost2,0,0.9409402002173782,1.0743355182770902,1.53945276640267,0.6978684515196613,
088445b32a45f010fc2de7b2,bdd0d00dabe878188f6f1a7b,benign,repost2,0,0.9935053726399508,1.4940494073162467,1.53945276640267,0.9705068189961293,
08bf746639f6c05a68ef00fd,b59ca93db6f6145192af6489,TTF,repost2,0,0.7939488096142286,0.39110237316824437,1.6838991312317115,0.23225997680880509,
08bf746639f6c05a68ef00fd,0e6ece02b0a1b42185160707,benign,repost2,0,0.9892436170632005,1.5701607470515984,1.6838991312317115,0.9324553460058397,
0903eb4a3baf239c2ba65d76,ee5ea0194eabda24dd6459b5,TTF,repost2,0,0.8875713142735264,1.2153437581305473,1.4000644241904776,0.8680627384938114,
0903eb4a3baf239c2ba65d76,27ddf3ba1528a1778ff86d10,benign,repost2,0,0.994488660881763,1.3935588858713488,1.4000644241904776,0.9953534007387622,
094bcf5ed744c54ac05dcb2d,f9956fd726b35299b1ac1640,TTF,repost2,0,0.9200686725522088,0.5980606565964823,1.4656094578992203,0.40806277100158206,
094bcf5ed744c54ac05dcb2d,fea092277817ec505f16bcef,benign,repost2,0,0.9914111238270472,1.0469094053173909,1.4656094578992203,0.714316764043003,
096389abb62a81a94ddf5d8d,a28308f47ebc7fd3e4444456,TTF,repost2,0,0.9506639245426712,0.8505378366897642,1.0632527930513844,0.7999394332638822,
096389abb62a81a94ddf5d8d,202ad8f17f2973f8a1deb011,benign,repost2,0,0.9963097440113405,1.0465586409414036,1.0632527930513844,0.9842989811838905,
0968498af61c25c1dae94d60,5968141d62f3b6809097c6b8,TTF,repost2,0,0.8556209721277869,1.7465900893552038,1.523246014069568,1.1466237713558431,
0968498af61c25c1dae94d60,3abbaa3e6bb0bec5dce3301e,benign,repost2,0,0.9960331654055063,1.0079008108881968,1.523246014069568,0.6616795984224811,
0970bdd54e5a12558f9dbd5b,f07fc2d67a778faf23bb71f1,TTF,repost2,0,0.9379198295315982,1.9937138367934972,1.3380506018388887,1.4900137812826568,
0970bdd54e5a12558f9dbd5b,33a613dbf825cbd2ec51bf81,benign,repost2,0,0.9948806886665363,1.1789055828529458,1.3380506018388887,0.8810620325066711,
097623614e2536966ae32c90,771391f4e9f9c0067631b37d,TTF,repost2,0,0.889196283788974,0.8777228199273701,1.3815652611438345,0.6353104298530785,
097623614e2536966ae32c90,5a84f4964628fe4bd6f55aa1,benign,repost2,0,0.9916258944608751,1.5454399549391717,1.3815652611438345,1.1186152391090531,
09ad7b3e687692688331257a,7b45adbc6db5a50ff281522d,TTF,repost2,0,0.9389641451355755,0.09743416596155759,1.4843278146463459,0.06564194580209502,
09ad7b3e687692688331257a,12d6c9555f8183be29074b6a,benign,repost2,0,0.9926522947135332,1.2658123014704445,1.4843278146463459,0.8527848693396852,
09e452b7792dce33b8d0771c,a79bdc7da213579b6e6320a3,TTF,repost2,0,0.8807026817622275,0.02964003402988964,1.0815288592177101,0.027405680188070825,
09e452b7792dce33b8d0771c,746807233d8ab60e36a55f23,benign,repost2,0,0.9938495610591063,0.8815296643785587,1.0815288592177101,0.8150773387740994,
09f36870729681ec41272479,a5ddef5203b4f88ca4ddb4c9,TTF,repost2,0,0.9091756595220085,0.47346712438276617,2.030087093110188,0.23322503058595012,
09f36870729681ec41272479,63b7086c8f8e6d1fa4f736f4,benign,repost2,0,0.9845780843426885,1.7941474217718083,2.030087093110188,0.8837785471672011,
0b40b60a274bd19ba1d5562b,a6ae334ddd7d39217610fb38,TTF,repost2,0,0.9270295748288275,1.1746139326515064,1.369885391962588,0.8574541633506122,
0b40b60a274bd19ba1d5562b,7dab7abc3849d56508bba7c9,benign,repost2,0,0.9965325704210757,0.8567024926125979,1.369885391962588,0.6253826032740079,
0b40cba5082e96f5152e4948,85a756e195df4af2187536d5,TTF,repost2,0,0.748051156245943,0.957268464184934,1.704488862201094,0.5616161451174073,
0b40cba5082e96f5152e4948,ab974e1b6f569aac6c027da3,benign,repost2,0,0.993558511679078,1.3787485685832328,1.704488862201094,0.8088926828203405,
0b5ece3f730c3aaedad51588,e734475caab3ec02d82148bd,TTF,repost2,0,0.9003956573748886,1.7692479796466394,2.8522828875633217,0.6202919027986356,
0b5ece3f730c3aaedad51588,43577f4f1142ad3ce09d1af4,benign,repost2,0,0.9862611759545804,2.034141813432943,2.8522828875633217,0.7131627168898003,
0bf70597510a5049ceeb5920,3081552b88ccb436e5583c44,TTF,repost2,0,0.917268069914169,0.5019725870982427,0.9987195049219494,0.5026161846488341,
0bf70597510a5049ceeb5920,ea350dc525338f2352f2f922,benign,repost2,0,0.9972108298013979,0.6629366663239178,0.9987195049219494,0.6637866418516846,
0c1a04c5fde0f003ccad1828,396fbaa8e9f1441a830dbcbd,TTF,repost2,0,0.9426676811573054,0.8382632702578207,1.1772357882258242,0.7120606412426023,
0c1a04c5fde0f003ccad1828,2d5e3350afe7e747b0af0fff,benign,repost2,0,0.9939688633284591,0.9551868482048299,1.1772357882258242,0.811381082496959,
0c3a2e83c0a70981dca3bf17,f871ebd70464fc190893f2d1,TTF,repost2,0,0.9235549029439617,1.4358374413726074,1.3714933033621115,1.0469153862091496,
0c3a2e83c0a70981dca3bf17,58a8944bfc98495dfaf96425,benign,repost2,0,0.9920939962886144,1.371890280923162,1.3714933033621115,1.0002894491428265,
0c9f80d67a304ec7ec508de8,7172e42f7ec64d01903430e0,TTF,repost2,0,0.9198413572206604,0.7009082556158222,1.5938190432958277,0.43976652090090945,
0c9f80d67a304ec7ec508de8,b2a4b4b04e81baa7b76c3b66,benign,repost2,0,0.9956361594965806,0.921445578300766,1.5938190432958277,0.5781368858508092,
0cb595da01f4783e1b38f3a5,96a5f940a7faf7c14243d7ca,TTF,repost2,0,0.9060292016737386,1.2159116247064454,1.7670480561518298,0.6881033147193428,
0cb595da01f4783e1b38f3a5,d010b8abb3747bc76783bf69,benign,repost2,0,0.9916319049378255,1.496845312750968,1.7670480561518298,0.8470880616629675,
0cc2ca666c92a528ec4c3275,7d0b6e707be0921217b61c8f,TTF,repost2,0,0.9241493024419032,0.5117848449765615,1.3909493100888004,0.3679392493058488,
0cc2ca666c92a528ec4c3275,8d41779467b5b3b940d09a1f,benign,repost2,0,0.9946117060491927,1.0652460023122856,1.3909493100888004,0.7658409940505155,
0d02d1c34a3a0853a872e445,c86375c0e8a0875e72260b62,TTF,repost2,0,0.8998913934901821,1.5538144286368543,1.8752694153221283,0.8285819711776958,
0d02d1c34a3a0853a872e445,7ea90bfc8d8068c146ee3f77,benign,repost2,0,0.9884194548207104,1.9893107966187615,1.8752694153221283,1.0608133318683937,
0d11848d5b1ff75ab42db84a,579632c6ccfc1634b8027712,TTF,repost2,0,0.9179267903394882,-0.04142044841909889,1.2961928322960738,-0.031955467880289676,
0d11848d5b1ff75ab42db84a,5264ac0bf7f6d210b14bb113,benign,repost2,0,0.9958708756627798,1.3208153385932513,1.2961928322960738,1.0189960210268723,
0d5c222a10c708530e87237b,74faef8376fa561a67330a91,TTF,repost2,0,0.9271926057823469,-0.09082958201081724,1.2257749261149773,-0.07409972261277717,
0d5c222a10c708530e87237b,0ff5be64150de33a6e28c869,benign,repost2,0,0.9963834778471429,1.2344000386359832,1.2257749261149773,1.0070364569687706,
0db1794754009c18519ad9ce,f488b527e62a125fa2c83fdd,TTF,repost2,0,0.9507240541639479,0.7983880675876487,1.7137617976279442,0.46586875065876443,
0db1794754009c18519ad9ce,19920996aa0153e0ebf6b2fe,benign,repost2,0,0.9938368959201744,1.4812079440544252,1.7137617976279442,0.864302113691995,
0df8e544ad196b773ec222f8,1ae09e765f37e939ec2424a1,TTF,repost2,0,0.936886533538416,0.9635539865618066,1.962370038463431,0.49101543932880554,
0df8e544ad196b773ec222f8,a970518cce6c605b6bbf311e,benign,repost2,0,0.9917660962222065,1.8865593325510124,1.962370038463431,0.9613677826166874,
0e1457890631b539dfc1eb8e,0dc940ad8078fa5cec0094a8,TTF,repost2,0,0.9017333602266817,1.3590043461921153,1.6292760519752676,0.834115461615307,
0e1457890631b539dfc1eb8e,67627bfdbbead6679bc93b03,benign,repost2,0,0.9934038713072061,1.1115690907287987,1.6292760519752676,0.6822472406570869,
0e23de0e761742ea4ebcb91f,c71688e511a1f2335d99c82e,TTF,repost2,0,0.9226019617151204,0.6778009573606459,1.4805120176776607,0.4578152350454056,
0e23de0e761742ea4ebcb91f,1ea37ffe0c442d68d700a3fc,benign,repost2,0,0.9965231419433709,0.9141945955461696,1.4805120176776607,0.6174854270890554,
0e3571877d8c34403f898233,d72642171a76d12bbd625ed0,TTF,repost2,0,0.920061303240642,0.7711963583472683,1.2093706342257038,0.6376840453390243,
0e3571877d8c34403f898233,d2b6f955633cc9d960b0f1a6,benign,repost2,0,0.9946022568695886,1.247561202588301,1.2093706342257038,1.031578878535486,
10429771c73d1e651e4a0881,ab56ec74c9ab48fab1db2a84,TTF,repost2,0,0.9389908625956119,1.2027154157262052,1.2338741366434982,0.9747472452886857,
10429771c73d1e651e4a0881,4fa3c8b29366ac65b9485c98,benign,repost2,0,0.9963510195688067,1.2712291094865455,1.2338741366434982,1.0302745407604246,
104cd91f8f378a74a2073812,ac8b0421fc4cd1fb5b6c6e4d,TTF,repost2,0,0.8839516693579219,1.3462809994274412,1.7134160783674173,0.7857291736810413,
104cd91f8f378a74a2073812,92cbbf1e5cba593875cbd211,benign,repost2,0,0.9916848548129604,1.2544103769486332,1.7134160783674173,0.732110777286428,
10ce1c6929daed1f563a0c47,7cea9f25e3f2a9df7ed790c4,TTF,repost2,0,0.8928360799984196,0.6296731401631191,2.3128918557224223,0.27224495542462074,
10ce1c6929daed1f563a0c47,e2450cc1f1648c7d3269cd43,benign,repost2,0,0.9818918843153762,1.6812708075774059,2.3128918557224223,0.72691284869965,
10e77a3e32b809f395d03252,9be46a8d7e6f19e1a54f4c04,TTF,repost2,0,0.9169093717415191,1.0479633978665286,1.8183011393468984,0.5763420454342004,
10e77a3e32b809f395d03252,18e484442a4780f9be4f3743,benign,repost2,0,0.9924163054452366,1.5702606515171524,1.8183011393468984,0.8635866840413257,
10f35654d0942664b718331f,acc18ce33fc123a5b947125a,TTF,repost2,0,0.770199993860092,0.7669519497365896,2.1168060756615,0.3623156407924225,
10f35654d0942664b718331f,37f71f3f1650e3d98597d9c6,benign,repost2,0,0.9892333992608374,1.938664672295313,2.1168060756615,0.9158442497806427,
10fcad2d3a6d96ee408a94d9,784a40bdd73a96a0aa59276c,TTF,repost2,0,0.85156524200627,1.4996286934076697,1.0330741080850583,1.4516177316527978,
10fcad2d3a6d96ee408a94d9,84dc69ca8ae580da3c3597cc,benign,repost2,0,0.995525054537503,1.2551175722252752,1.0330741080850583,1.2149346909408119,
111423cf6d976d638e083fb3,4d91794351bd6d7deb30b08b,TTF,repost2,0,0.964012485493099,0.7723697087726578,1.1209343992951548,0.6890409548126322,
111423cf6d976d638e083fb3,9e8a2fcac45dd29450d70958,benign,repost2,0,0.9954954914364268,0.9155980240886282,1.1209343992951548,0.816816777738606,
112d3ccc28f9aca538e3307e,36f64651260171bbad83c5fb,TTF,repost2,0,0.8821626816907199,1.0524839674917237,1.6348547437239742,0.6437782754291125,
112d3ccc28f9aca538e3307e,958d5e6757ff7691f6d8c188,benign,repost2,0,0.991031759358885,1.286358559825348,1.6348547437239742,0.7868335488296655,
114b91b51bcaeb1cfe30d68b,10ecf9582d935d610498a35f,TTF,repost2,0,0.8963879035545298,0.7824464769937405,1.0556148811831119,0.7412234243200421,
114b91b51bcaeb1cfe30d68b,9ae74b1d0ec9cab59646ffc7,benign,repost2,0,0.994511021985168,0.9300687518002206,1.0556148811831119,0.881068245985523,
117bd41816e3d74edde86ea2,22c56107d9851551cb4d5172,TTF,repost2,0,0.9114737013228118,1.4967148046301333,1.403295618536083,1.0665712803917289,
117bd41816e3d74edde86ea2,33b4253d6abd1ba32c579578,benign,repost2,0,0.9957999690776754,1.1811319121903592,1.403295618536083,0.8416843155418067,
117ced9a015e849371d8c505,ec3ec52d51abe12e9c9fd1f0,TTF,repost2,0,0.9342880859148227,1.3686680731444087,2.065957024543487,0.6624862264242125,
117ced9a015e849371d8c505,7141cb31148845adbf093643,benign,repost2,0,0.9909751825029389,1.76605948976115,2.065957024543487,0.8548384447403473,
118d59ee4f1f385874311fda,b2c3a878cb2a99b595f21958,TTF,repost2,0,0.9352112670954694,1.2366948504285895,1.2329313244597986,1.0030525025150447,
118d59ee4f1f385874311fda,cb2b8b7542a838462d33d1b4,benign,repost2,0,0.9961291159214305,1.164085514092777,1.2329313244597986,0.9441608717361561,
1193c8e3dbed13f54f94e903,6d937e8018ab9c045bb33680,TTF,repost2,0,0.9480296295903914,1.6371981217264955,1.8248797101938576,0.8971539946337479,
1193c8e3dbed13f54f94e903,cdb697051e061b4d4e92158d,benign,repost2,0,0.9933221968641959,1.7422685992875442,1.8248797101938576,0.95473065405635,
11c2dbc3a70672430d6b2f39,09fd19cdc87924a1ad3a571e,TTF,repost2,0,0.8320652978168552,1.037311121213572,1.8075954664522642,0.5738624268899525,
11c2dbc3a70672430d6b2f39,c83d2834cc41c9f8416bc4b7,benign,repost2,0,0.9920717554761453,1.369373864343278,1.8075954664522642,0.7575665516748191,
1243468ac995e577ad49228e,f3b0ea139738531e12e2b887,TTF,repost2,0,0.8878270648876638,0.9323008087149699,1.3082401093741014,0.712637383638244,
1243468ac995e577ad49228e,9b684861eae68b7e0f44173e,benign,repost2,0,0.9925522812582055,1.1679737577654155,1.3082401093741014,0.8927824100456656,
12913062fbf700967ec38b98,db1a1ae50940b3751a9103d7,TTF,repost2,0,0.9281086781244872,1.0073786637062856,1.6379492296738132,0.6150243520715831,
12913062fbf700967ec38b98,c55ff92c3c3b90c9a427226a,benign,repost2,0,0.9916619030964384,1.1661139724960978,1.6379492296738132,0.7119353587829592,
12a9b77b2f4920161132c422,00e4f4dc6828e32d63e667c1,TTF,repost2,0,0.8444094676954442,1.1980991569852506,1.3761647818875904,0.8706073376924387,
12a9b77b2f4920161132c422,aaa99b4943994aa593fd247e,benign,repost2,0,0.9957590941497874,1.2184850022719744,1.3761647818875904,0.8854208582497385,
12fd05e4d471b2d06e9c490f,bc251e0d0b00e39ed1863f05,TTF,repost2,0,0.8535116122341518,1.2859374654263422,2.97325845734991,0.432501070415691,
12fd05e4d471b2d06e9c490f,c4bd0018b01e566ba7e7dc32,benign,repost2,0,0.981447115088021,2.356399248750553,2.97325845734991,0.7925309160142208,
12ff56453809a506ff1ca79a,50da3cb6e01d6ce1294dad4b,TTF,repost2,0,0.8297555984568724,2.1534930373029315,3.2305620563158963,0.6666001147053511,
12ff56453809a506ff1ca79a,a529be7ec7167a21f4335b1e,benign,repost2,0,0.9816876219122133,1.9942099353457872,3.2305620563158963,0.6172950404859165,
130d3bbf124149852b69b4ea,af7fcc750a5c3a0486f299c8,TTF,repost2,0,0.9345935455586326,0.7855903268691535,1.374757455735145,0.5714392190359592,
130d3bbf124149852b69b4ea,f3fa828e886c252fbb7d719f,benign,repost2,0,0.9959498492153059,1.1860205838152527,1.374757455735145,0.8627126034977812,
13c66ad3371f9ed4b92cf769,288c7ab385698147b04d3eef,TTF,repost2,0,0.9246183068260788,0.8211871691986214,1.263930584685554,0.6497090735429271,
13c66ad3371f9ed4b92cf769,4638dbec37e2714d87705458,benign,repost2,0,0.9948872194948996,0.9578179520027787,1.263930584685554,0.7578089838225323,
13c9ada130f43a29b5a00ec8,135866d3eb6354abcc2f429a,TTF,repost2,0,0.8925100193152093,0.5109088932836873,1.0570837017734316,0.4833192418221506,
13c9ada130f43a29b5a00ec8,1e4c0e99719e16dddd02f047,benign,repost2,0,0.9926604836879264,1.065540116799331,1.0570837017734316,1.0079997591597643,
13db663cb13d3985b3b9de25,ba20a7ae8bf6fff864aed28c,TTF,repost2,0,0.9447996462819709,0.6548200925673849,1.4320195951258894,0.45727034378312365,
13db663cb13d3985b3b9de25,2695e2ec306f41dd4a13d654,benign,repost2,0,0.9951201450363003,1.2995272186402376,1.4320195951258894,0.9074786567609752,
13e4e88c33f4cd5d76ad975d,4d05feab28e3b326ede34e44,TTF,repost2,0,0.6730825098448586,1.8132988865612079,6.976880316258278,0.2599011025509014,
13e4e88c33f4cd5d76ad975d,cea37ae31aa39e13be577b04,benign,repost2,0,0.881464275110718,4.258564297652028,6.976880316258278,0.6103823062190508,
1456b0a1989734dbd02cdf3f,15cb764661f1a3a27b7c9150,TTF,repost2,0,0.8873420429025048,1.5767928830760245,1.3269123593474328,1.1883172780540543,
1456b0a1989734dbd02cdf3f,3808bdc3ea7866f96b77e1a5,benign,repost2,0,0.9936946326408256,1.2035836720692845,1.3269123593474328,0.9070558907607127,
1493f8a051a930f901bc3828,b047e06e91133ae1d63a7c07,TTF,repost2,0,0.7941918690640934,2.1963959403367377,1.1835077314851743,1.8558357346601346,
1493f8a051a930f901bc3828,e18e578b3850b30cde08e3e7,benign,repost2,0,0.9934395095018728,1.1379006934400993,1.1835077314851743,0.9614645203983221,
14a755ceb46338e5d4e48f40,aff930401539260b4d3d0d38,TTF,repost2,0,0.8834975640305515,1.2981596877323334,1.683516255127549,0.7711001802201074,
14a755ceb46338e5d4e48f40,b51332f5504b0b2e8b25a439,benign,repost2,0,0.9919617581293307,1.5724630403213693,1.683516255127549,0.9340349613685399,
14b61ab73d50f5e703451a82,388a1c8c26acd29bc414e12d,TTF,repost2,0,0.8220512368590002,1.4288973961985723,1.7843468374793354,0.8007957680565678,
14b61ab73d50f5e703451a82,36ca58ab0f351d0a44c5d5e2,benign,repost2,0,0.9908621545711017,1.2693605520156637,1.7843468374793354,0.7113866684174647,
14b6df23052a42e263e81ca0,cf1aa87ebcdecbbfca9449f2,TTF,repost2,0,0.9263966413949226,1.1172244278169838,1.4218416842961759,0.785758667899809,
14b6df23052a42e263e81ca0,6b85752fe06ff2cef0896fc9,benign,repost2,0,0.9940444550446278,1.280916143425943,1.4218416842961759,0.9008852093543789,
1522812467a6fc0e24212243,6a308092ede4946dd16d8407,TTF,repost2,0,0.9637956647516303,0.6306221394724871,0.8764665038348975,0.7195051228007673,
1522812467a6fc0e24212243,401ac9059b155c2973c408fb,benign,repost2,0,0.9978807939570169,0.8234785864937861,0.8764665038348975,0.9395437051966417,
15cf1d9d2cc6e02395b7dea0,613f25ea05df200a14187e11,TTF,repost2,0,0.888183271857929,0.531694568644928,1.6445843740840302,0.3233002678509951,
15cf1d9d2cc6e02395b7dea0,f868b2ebd3809dea02e809aa,benign,repost2,0,0.9902394257890107,1.4363341946626422,1.6445843740840302,0.873372152439807,
15db1a9814e59094666b329d,f083deb660006c2712ebe0d7,TTF,repost2,0,0.9483665450331218,1.6206680609572992,1.2142508866270223,1.3347060964140889,
15db1a9814e59094666b329d,f2d1d731b15006b497e51c56,benign,repost2,0,0.9960681902488782,1.0022227581438743,1.2142508866270223,0.8253835917945053,
15e3d46e024f81163ff5adc2,a9c1135a186fa45bf3be12bd,TTF,repost2,0,0.8803028021294612,1.5568112622061934,1.157710873722971,1.3447323485869953,
15e3d46e024f81163ff5adc2,ff32d8fb5546ec3b77a24ea8,benign,repost2,0,0.9950613442813943,1.1431665158982627,1.157710873722971,0.9874369688021184,
165b036ab28cac368382b3fd,33f606a2e5c96c56f82bba01,TTF,repost2,0,0.8193299730075521,2.6246774495834058,2.0965806726495595,1.2518847873697427,
165b036ab28cac368382b3fd,e41fe0d09a17097b5efe360c,benign,repost2,0,0.989798864862726,2.2996400510776414,2.0965806726495595,1.0968526425322165,
1683c47f791fa35a947dc294,04fb651bb621768f0c44f26c,TTF,repost2,0,0.8790763165763466,0.640251728537099,0.8911133840317772,0.7184851445506597,
1683c47f791fa35a947dc294,6901bf5c19b5c4619ccb6c45,benign,repost2,0,0.9960494501759675,0.8556183296166587,0.8911133840317772,0.9601677462698139,
16c0288d6a3f24e8c01bca40,ade462d7b0cd3a7f947013ff,TTF,repost2,0,0.9324252558382276,1.2910346061121536,1.7680103070026587,0.7302189365065801,
16c0288d6a3f24e8c01bca40,6ed246c3ad6cbfcaf001ff2a,benign,repost2,0,0.9922566786313676,1.643322614234664,1.7680103070026587,0.9294756980351658,
16ee2b57badce4bb39bee571,140986c8f1e6f5260b9ef91b,TTF,repost2,0,0.6512507652238384,1.1976432873706895,3.4521750131788407,0.3469242673962443,
16ee2b57badce4bb39bee571,1c42cfa45f5964c46869e62f,benign,repost2,0,0.975104278522997,2.8658516119595534,3.4521750131788407,0.8301582628398125,
171d8ffea380489225fe094d,eea7a78f52d0964a26a62674,TTF,repost2,0,0.8973958715739399,1.4132543070152508,0.9387782548727255,1.505418664822879,
171d8ffea380489225fe094d,ebd1fc67a43a6d15d5b62141,benign,repost2,0,0.9959414581257076,0.8937671851542899,0.9387782548727255,0.952053565914202,
1760bc1912b64d1b03dcf20f,8c454fa29a5beb601fdd1f17,TTF,repost2,0,0.9275016357324553,2.3563285565876284,2.2362966068549746,1.0536744318104838,
1760bc1912b64d1b03dcf20f,bd301e61c4f7056bf70471bc,benign,repost2,0,0.9884769487443381,2.0984265078513777,2.2362966068549746,0.9383489208985157,
17661be0d000b0d55e9144fc,4c51c143f1b923d8dcb3b4f1,TTF,repost2,0,0.8839012176734418,1.6131899518403265,1.256706394275353,1.28366495084998,
17661be0d000b0d55e9144fc,20ccbaebf52dd8b2262553f8,benign,repost2,0,0.9950168032665604,1.165088252402956,1.256706394275353,0.927096621542038,
1781b88b98cefa1278f0afa4,9b4fee8e558889ec1e2f9b09,TTF,repost2,0,0.9125135337916085,-0.3709291384609691,1.225812641084082,-0.30259855872666436,
1781b88b98cefa1278f0afa4,c2eebf705dd7ca6e8593dae9,benign,repost2,0,0.9958910606175548,1.0484507550304996,1.225812641084082,0.85531077090482,
17a2e820a30ab7de88ffa380,b540ee3d8eee8f8f509ecbed,TTF,repost2,0,0.8924113006439833,-0.3551945644157263,1.1348210527344749,-0.31299610062736,
17a2e820a30ab7de88ffa380,025b3212f261b8730d984f00,benign,repost2,0,0.995042364290516,0.9656507973802473,1.1348210527344749,0.8509278137318712,
17ef359f817123920041bb0d,712598ff5d2d9ca98c395f7b,TTF,repost2,0,0.9115305142221701,1.695359793376678,1.3132976613500231,1.2909181545590422,
17ef359f817123920041bb0d,70f0a8622c1d141443b7cd48,benign,repost2,0,0.9932452371525705,1.3343092150786022,1.3132976613500231,1.0159990795285359,
181b44adf824f1770ab711b0,b116743d10fcbb2b9985393b,TTF,repost2,0,0.9421006403505143,2.551204441902794,2.143614179103964,1.1901416153951752,
181b44adf824f1770ab711b0,a65776fd246d67e99c6da724,benign,repost2,0,0.9887047452649093,1.5884214888734283,2.143614179103964,0.741001577782711,
18b86be244f54ac3aee44759,b3b87f26f25d9a3dce8657fc,TTF,repost2,0,0.8983560169182266,0.6176493568636251,1.693944273105237,0.36462200479085854,
18b86be244f54ac3aee44759,6f9113260ea7a87e81d11ecf,benign,repost2,0,0.9892882666092296,1.5200489837784223,1.693944273105237,0.8973429692536223,
18f38ba8f928fb6af562bd34,9cb2496ba41463a80a92db08,TTF,repost2,0,0.9260365698687962,0.615812343159128,1.2970719025038806,0.4747711687920752,
18f38ba8f928fb6af562bd34,528b2b25f25690e9833eb094,benign,repost2,0,0.9961626501636726,1.235561562005163,1.2970719025038806,0.952577539934388,
192485c88178f0166ebdd55b,e617cf63dbb146a04455b636,TTF,repost2,0,0.6664799252416423,3.7174274478582396,2.397403585070115,1.5506056097557386,
192485c88178f0166ebdd55b,e0cde3b70adcd22d62b836bc,benign,repost2,0,0.9860904389947851,1.7569180263356208,2.397403585070115,0.7328419950970573,
19500acb9480fdbe66831e96,a9b68698ed842ccf486744b3,TTF,repost2,0,0.9092093373050526,1.5387623405463333,2.029379406317724,0.7582428084940472,
19500acb9480fdbe66831e96,7e22eaba7ffcb501475a746e,benign,repost2,0,0.9890854382948718,1.719790959495493,2.029379406317724,0.8474467387131053,
1975456d22009cddc8ae0413,1a728f8165ec23239c5aece3,TTF,repost2,0,0.7686513833373513,2.752819970763642,1.9095605108586644,1.441598710860329,
1975456d22009cddc8ae0413,f269277edde6c4300e9180df,benign,repost2,0,0.9933662179134475,1.4527935364113704,1.9095605108586644,0.7607999475010606,
1a475c62fd6bf52ef580a79b,0a48a93ce627c48b1ca06aa3,TTF,repost2,0,0.8971096956742192,0.6643014464919054,2.2870813854532477,0.2904581580336967,
1a475c62fd6bf52ef580a79b,4c7a40dea047d2259cbe2bd1,benign,repost2,0,0.9890899082053916,1.6495970598473113,2.2870813854532477,0.7212673192739919,
1a54de81a59e61685d85f6b4,ec75607415be8ce1e38663c6,TTF,repost2,0,0.9404905576123007,0.6863725869658409,1.0800845880350989,0.635480400858693,
1a54de81a59e61685d85f6b4,5becb3cb45dea2204d090fef,benign,repost2,0,0.9950016520549434,0.8328016179251496,1.0800845880350989,0.7710522186416816,
1ab0dbb7a49b197d6d455a4b,1e9b11d3efc3ed552a3fde3d,TTF,repost2,0,0.8439553399118147,0.6888007926428412,1.158474185182411,0.594575866646855,
1ab0dbb7a49b197d6d455a4b,9705fce2c797111277976a7f,benign,repost2,0,0.9933455988584302,1.0159618088207873,1.158474185182411,0.876982691384544,
1b2f6852a68180158a821ab7,4b959212bf30db84a3efbb29,TTF,repost2,0,0.8930468918808775,0.6611204476566949,1.4817748840235943,0.44616794007298605,
1b2f6852a68180158a821ab7,114899dab35f4470885d8c5a,benign,repost2,0,0.9912357126449086,0.9622855493893386,1.4817748840235943,0.6494141315017836,
1b578cc0eda773b660b767ba,1aedddb4acbcb03b69118640,TTF,repost2,0,0.8644015332967202,1.3155487181545358,1.3437228760380597,0.9790327616014137,
1b578cc0eda773b660b767ba,84474403e072d1dc62e6547e,benign,repost2,0,0.9946983908046593,1.295371712264192,1.3437228760380597,0.9640170122604221,
1baa4c326669dd61e676a366,de9b1590270d818be37045e5,TTF,repost2,0,0.9420705055641685,0.3071583249529125,1.042519688648324,0.2946307185345898,
1baa4c326669dd61e676a366,d8ccd6b9c51809758a935da1,benign,repost2,0,0.9969530062540272,0.9277490399375621,1.042519688648324,0.8899103297899655,
1bca5f8a5f497f2f0451306c,f41a408469ff66235da866fc,TTF,repost2,0,0.89250580146961,0.09068305844470514,1.4897901057723555,0.06086968767838078,
1bca5f8a5f497f2f0451306c,0e599d05873dd603602e53c6,benign,repost2,0,0.9960548127666756,0.991204918945559,1.4897901057723555,0.6653319250175086,
1bd891a61c79b26792b61f8a,163031d280257208d39c658c,TTF,repost2,0,0.8653289416472155,1.4385737005303953,1.3541405765626442,1.0623518159259924,
1bd891a61c79b26792b61f8a,d62746af0f78dc2e142f7493,benign,repost2,0,0.9954184922282815,1.1874113685484178,1.3541405765626442,0.8768745203415642,
1be229c1f6030340a2c1a7ed,3f8f5a342ff9b17f9f605d10,TTF,repost2,0,0.9376368220188215,0.6852645876852627,1.3207260587404421,0.5188544461209389,
1be229c1f6030340a2c1a7ed,8317ea19d1a5000c42114cf7,benign,repost2,0,0.9960474978667605,1.1391181220988416,1.3207260587404421,0.8624938643106674,
1bed194193d05e54ac93eeee,8540e67264027e56b6f34236,TTF,repost2,0,0.8920819990209472,1.0564700937858786,2.0911675626498423,0.5052058537323345,
1bed194193d05e54ac93eeee,3452d5d8799aa6a2b2f099d2,benign,repost2,0,0.9908691751073753,2.1040862883437916,2.0911675626498423,1.006177757308735,
1c63f77263d8aab0d71afc51,8ddd02247e3b68cd51de46fe,TTF,repost2,0,0.878460444374904,1.3280948709380325,1.4788969636691864,0.8980306969073697,
1c63f77263d8aab0d71afc51,41d5f6ba86790e560ac8dc95,benign,repost2,0,0.990389462167565,1.1536825846857277,1.4788969636691864,0.7800966619225504,
1ca238e04aa63c85161ab8a3,3edb29e2a2b2b85acd55a3be,TTF,repost2,0,0.9228458115929028,0.5275274354972792,1.673091608527604,0.31530098699229453,
1ca238e04aa63c85161ab8a3,2cd1d7dd0e6f5a5e68e6566f,benign,repost2,0,0.9941404582948856,1.4157264523659454,1.673091608527604,0.8461739005504,
1cdf10ae2723df7b3df572ad,4fb4e1590f3707dc52377c7b,TTF,repost2,0,0.8801626073382025,1.9520256648944057,1.690515857536312,1.154692312522408,
1cdf10ae2723df7b3df572ad,89a3710d1106bcbbed3adb3b,benign,repost2,0,0.9936252720437374,1.5332302629551304,1.690515857536312,0.9069600004755927,
1ce37ffdb744d9ddb94272a9,dbd385e80e94b6f8472ed92a,TTF,repost2,0,0.9304064015079693,1.1429436100634018,1.35706524782192,0.8422171387100348,
1ce37ffdb744d9ddb94272a9,cdbdee67ef3b85d1d89b555b,benign,repost2,0,0.9924498992389004,1.415031139797689,1.35706524782192,1.0427141525205246,
1d22dc1d2d1ff18f52abee70,e6f48dee6622d1ee5586b684,TTF,repost2,0,0.8768652611017709,0.3159747341970256,1.6272935337333665,0.1941719349625329,
1d22dc1d2d1ff18f52abee70,e57073427746f89ce2709365,benign,repost2,0,0.9922139751454874,1.5882769141905897,1.6272935337333665,0.9760236129905437,
1d294a877a5f91ac40be702e,be88826446046718a18295cb,TTF,repost2,0,0.8052563755850233,1.314427151821726,3.2350964140256795,0.4063023117713154,
1d294a877a5f91ac40be702e,1b4880529c8e3bf5a8d6d43a,benign,repost2,0,0.9808300761536163,2.421441361581287,3.2350964140256795,0.7484912508583016,
1d4648c28add254a72157e37,f5b6535b0d1613b2cb5d343b,TTF,repost2,0,0.7728323204413736,0.9488694458714829,1.84924881129349,0.5131107507419617,
1d4648c28add254a72157e37,2ba880c591e32e09e383e462,benign,repost2,0,0.9939350514058056,1.499473758578141,1.84924881129349,0.8108556022427872,
1d5517ba71eac658be38d332,080e02988f667198a37ff056,TTF,repost2,0,0.9301157675965006,1.22297133196241,1.9085771824546611,0.6407764607085583,
1d5517ba71eac658be38d332,98f235751eb7eabff6502de5,benign,repost2,0,0.9927427481359451,1.6366877512501499,1.9085771824546611,0.8575433921646132,
1d601c473bb728f1e4f0a36a,25d52fda0ae1b942bad647d1,TTF,repost2,0,0.908110754111567,1.7712394122375732,1.630821089437881,1.0861028372205392,
1d601c473bb728f1e4f0a36a,1f08c7fee6be78d8b78f6867,benign,repost2,0,0.9920158910959569,1.6020362647454591,1.630821089437881,0.9823494895431212,
1d8dea6649b79617da97729e,1c084875201b65b9ccff4774,TTF,repost2,0,0.8847243528009188,1.5064989417974255,1.6692001791345665,0.9025274263860329,
1d8dea6649b79617da97729e,8213488486dbf4befaea15aa,benign,repost2,0,0.9929827599826556,1.042505419718053,1.6692001791345665,0.6245538628318161,
1d97ce269eb074f6feb6e569,feabc56e0612f03a3d0103ca,TTF,repost2,0,0.9406308175690877,0.9477473700301955,1.4694737923482295,0.6449569736903498,
1d97ce269eb074f6feb6e569,8f93685d84c47b6a53727af4,benign,repost2,0,0.9952105289782781,1.052975407486492,1.4694737923482295,0.7165663062311781,
1dd602d91e956061bbe3f519,fb2d9ea007e3d4c9989fc3b8,TTF,repost2,0,0.8919127372133279,1.6570098268821398,2.7771941032099385,0.5966489072430816,
1dd602d91e956061bbe3f519,8da119b55f582eb1facb99ae,benign,repost2,0,0.9544941957201096,2.696514576767566,2.7771941032099385,0.9709492662579394,
1dfcf1a2b4ff82ad2e8cd518,bcce6cd03896ae003115b953,TTF,repost2,0,0.8976673997250443,0.27426614863912574,1.3184099889241239,0.20802796621932307,
1dfcf1a2b4ff82ad2e8cd518,9b5ac4c327579eab8fecde41,benign,repost2,0,0.9952888647741907,1.057946342461197,1.3184099889241239,0.8024410853595885,
1e0fa253b3536c3dbc87a63c,ad322ee36aeb6eae6eeb2e62,TTF,repost2,0,0.9500958111395775,0.8889367288676014,1.8440770233290245,0.4820496745102579,
1e0fa253b3536c3dbc87a63c,caebbcb35f0770a39fcbc238,benign,repost2,0,0.9921441261115823,1.7596925042088805,1.8440770233290245,0.9542402415665867,
1e6048977269198f2f8e6292,8308126419fe552a43d93cd2,TTF,repost2,0,0.9702891350687708,0.6989934567941165,1.1612477521406575,0.6019330978299712,
1e6048977269198f2f8e6292,5085213f6f781650c7c05623,benign,repost2,0,0.9971228524739795,1.0163966343882511,1.1612477521406575,0.8752625204351215,
1e6ab5fbded00895344cb76d,b7821e9df40c2330199fe1e2,TTF,repost2,0,0.9164925463087946,-0.3029430756476785,1.4990260804914857,-0.20209326548097983,
1e6ab5fbded00895344cb76d,686a2b9b33651a90ea518e2a,benign,repost2,0,0.9951857784236188,1.3537902670814657,1.4990260804914857,0.9031132177751027,
1e81edde744c1f07f7d1ac44,dfe566307fab64948df82c85,TTF,repost2,0,0.8085247940252044,2.0930048007049487,2.9323452234667076,0.713764799572451,
1e81edde744c1f07f7d1ac44,72a2053c8694700ef7eb9f02,benign,repost2,0,0.9827318247318316,2.258631960885665,2.9323452234667076,0.770247630739549,
1ea0df4703142657862fdbe0,e4bd26ea0c29716134879f36,TTF,repost2,0,0.8938360516714845,0.5835010317465389,1.1513058836377397,0.5068166853302892,
1ea0df4703142657862fdbe0,91d7ea8202df6de654b61d9a,benign,repost2,0,0.9953986292225194,0.8089162106708674,1.1513058836377397,0.702607553880437,
1eead1ef0e4c4c657bc17c3b,ec12c24a15cb452a7c872ce9,TTF,repost2,0,0.8951941786752958,1.5800002200817316,3.106331255767397,0.5086386769434877,
1eead1ef0e4c4c657bc17c3b,98e5c5d76cb7df7eca4d1617,benign,repost2,0,0.9838959664280369,2.7374341669071,3.106331255767397,0.8812434803354018,
1f312bf8e84ff441a3931fe9,d9bd91b82f0b004ad6ebd0b3,TTF,repost2,0,0.9129342490624746,0.3888354965296161,1.634007949933586,0.23796426238037596,
1f312bf8e84ff441a3931fe9,1aaba5b20eba10df5fd8d92d,benign,repost2,0,0.9935178942579365,1.433453683742138,1.634007949933586,0.8772623681545739,
1f5e042cc8084da9017dd256,4bf91f4ba7ff46addc4f0596,TTF,repost2,0,0.8669306379141133,2.0432147529172733,1.3431047276031867,1.5212624234920649,
1f5e042cc8084da9017dd256,88c8cca0adbb57246a4cde60,benign,repost2,0,0.9950015455846503,1.2312545214757373,1.3431047276031867,0.9167226472897243,
1f85edcee6e59e1b2afa4174,b8873e088af9fc6b66e830ce,TTF,repost2,0,0.9244871519083594,1.7246964820248272,1.5876444480086291,1.0863241352231612,
1f85edcee6e59e1b2afa4174,6beba0c8748cf29b7ddd1ddf,benign,repost2,0,0.9932697835534628,1.2864474110089592,1.5876444480086291,0.8102868451576427,
1fba292226e392ecf197b012,16e9f3170fd6800e527ff1e9,TTF,repost2,0,0.8892449884556292,1.0262443820055835,1.9515054808670558,0.5258731743605568,
1fba292226e392ecf197b012,8f87c2db928546124441ebbc,benign,repost2,0,0.9878758102785844,1.5323837773980442,1.9515054808670558,0.7852316032016495,
1fdf70482ae18c1e1b311073,0ca0f8f530f724bf979c7ebd,TTF,repost2,0,0.9164884447881556,0.7485739176558535,1.0257229986676555,0.7298012412982844,
1fdf70482ae18c1e1b311073,6b5b685d6ab07e8dc14bdbfa,benign,repost2,0,0.9952686591416803,0.8961184469485467,1.0257229986676555,0.8736456607802923,
1ffc0676704193e7cba738aa,45b5a20f0c07947a10facfd8,TTF,repost2,0,0.9328079209457952,0.11100200913929423,1.1772766777570538,0.0942871044984728,
1ffc0676704193e7cba738aa,c7b793748d51d1f99a9e3118,benign,repost2,0,0.9964261081333542,1.171142399312599,1.1772766777570538,0.9947894334778279,
1ffe26a445fd6eb172b987d6,6e88f130f38bbd7ff22d4bd6,TTF,repost2,0,0.9311775940198675,0.4537539639110259,1.097539885962664,0.4134282222582129,
1ffe26a445fd6eb172b987d6,fcd83630441a2b0f1543d8cc,benign,repost2,0,0.9959698480436397,1.134887360811324,1.097539885962664,1.0340283531617642,
20d10364577285f9b6d8be9f,4b760af0d4d103b239d39786,TTF,repost2,0,0.8394982597012319,0.41913097081716594,1.3850988762297223,0.3026000367266575,
20d10364577285f9b6d8be9f,6f6d0d4df511c3d2e93b9b11,benign,repost2,0,0.9956089733269186,1.0739516111043728,1.3850988762297223,0.7753609720828732,
20df6d163ce76d8bff75b6a9,33ef51350036b350e7844178,TTF,repost2,0,0.8479774156774469,1.2375119906413037,1.8703635608540679,0.6616424830668836,
20df6d163ce76d8bff75b6a9,4db0df5524d823e435b6959a,benign,repost2,0,0.9918206720505072,1.359380860391039,1.8703635608540679,0.7268003338186839,
20e646410bd1dabbd8f79ec4,65fb5d47dc82131e4fc0e300,TTF,repost2,0,0.7376760679080653,1.4429421946208931,4.140493727568305,0.3484952011914596,
20e646410bd1dabbd8f79ec4,96e8f13019d968b9b788adc5,benign,repost2,0,0.9151291018580716,2.89058977963859,4.140493727568305,0.6981268345831358,
2111160c90e31b90209e0de5,ddb552f16c0492c6768af877,TTF,repost2,0,0.9073458751722755,1.1872366254024507,1.9544573380822208,0.6074507753479066,
2111160c90e31b90209e0de5,5039257390c950e74d044c5a,benign,repost2,0,0.9902549215848252,2.014725366134182,1.9544573380822208,1.0308361952331475,
21149eac5159f3b683b7506b,436f28f8aee989f87c08c874,TTF,repost2,0,0.9239254587293655,0.7226931646428528,1.290791358616772,0.5598837951760847,
21149eac5159f3b683b7506b,09bb9b7540b24af261a958be,benign,repost2,0,0.9954110850969998,1.2269112572363032,1.290791358616772,0.9505109009647201,
21775eb97c93fe2a96c10361,430ed1344ff82083b0dc1f9b,TTF,repost2,0,0.9337422185778215,0.7838994067610262,1.3294263122173153,0.5896523933346715,
21775eb97c93fe2a96c10361,792c0dce97d615ae63370019,benign,repost2,0,0.9962184433627653,1.0588169209235394,1.3294263122173153,0.7964464906351721,
21ba1611305a559c2e372132,b900078674aaa16e77d5b0bb,TTF,repost2,0,0.8992724800795155,1.8661988734432018,1.4431345615394575,1.2931565241237395,
21ba1611305a559c2e372132,4083bfc63e7e746cab4956d0,benign,repost2,0,0.9945694448233366,1.3155010486645016,1.4431345615394575,0.9115581344411824,
21d534efef130f48a28cbc94,0f60b65f327c31add24a0ce3,TTF,repost2,0,0.916050109693928,1.6928012761394469,1.8094596155902354,0.935528630511748,
21d534efef130f48a28cbc94,92727525902a92fd95a35bfb,benign,repost2,0,0.9930363075422716,1.7560226035807844,1.8094596155902354,0.970467972012727,
21d65b6c081f8cfd8b147e8c,8505ecebe7d409d21759ac78,TTF,repost2,0,0.9134220191448997,0.4389526352599873,1.3248942184159378,0.331311458045915,
21d65b6c081f8cfd8b147e8c,7a25571c363fc140f9a6be59,benign,repost2,0,0.9952814178725216,1.1384753854114442,1.3248942184159378,0.8592953079473933,
21fae1dad3953450ffd941a8,41e29df3e747bafdbba70c1c,TTF,repost2,0,0.8915634962181037,1.3788267860034886,1.1022533884771617,1.250916350466776,
21fae1dad3953450ffd941a8,6267fe378dd01711508fcb8c,benign,repost2,0,0.9960271716526804,0.9632302603313808,1.1022533884771617,0.8738737121617283,
222f25a6c3c9ddc0e04be3be,1cbf0daa1dcb6fa93b87c6b2,TTF,repost2,0,0.9022200689651941,1.264417188694481,1.2747206708915635,0.991917066670084,
222f25a6c3c9ddc0e04be3be,62b345dc8a7c9f75fc8feb6a,benign,repost2,0,0.9952932045042089,1.0899684423495624,1.2747206708915635,0.8550645386390557,
2239bab4259cd86b0bf9a62a,1bab2521862a8ae1a1302745,TTF,repost2,0,0.948565182049763,0.49903211423069027,1.0776883698326347,0.4630579007809002,
2239bab4259cd86b0bf9a62a,4f813f135cf183fa1f38cf15,benign,repost2,0,0.9963246554519594,0.9548139893555596,1.0776883698326347,0.8859833845138761,
225ade6f1040e748515107fa,4e844a538bdb5ea477f199b5,TTF,repost2,0,0.8612664815502449,2.1298585679619064,2.5186544954394714,0.8456334808201927,
225ade6f1040e748515107fa,6e7a9301d5d0a8d0ab92de83,benign,repost2,0,0.9890411480097421,1.9681821456172535,2.5186544954394714,0.7814418965288973,
22b612bdb7c6361b36d5ec60,f33108602a290be9578470de,TTF,repost2,0,0.9062888847826118,0.9712813782032123,1.41017227566247,0.6887678867086819,
22b612bdb7c6361b36d5ec60,a73635f96e801897a1f90c75,benign,repost2,0,0.9954975519524417,1.1486091848781235,1.41017227566247,0.8145169244222522,
22bb212a7bcfa963f6490722,6986816ac01adca997256e2c,TTF,repost2,0,0.9085775411385819,-0.07345129231992807,1.7800263368298193,-0.041264160422897406,
22bb212a7bcfa963f6490722,ae28a06c31eaa000b767ebf8,benign,repost2,0,0.9922302046433563,1.4785326664814953,1.7800263368298193,0.8306240395941128,
22d020cb0352f6735d7777e1,a6ef15dc0ca37fdc437ddd87,TTF,repost2,0,0.7968615228554443,0.907120327336493,1.7791271767248558,0.5098681753635986,
22d020cb0352f6735d7777e1,11a0ff21208d542feae91076,benign,repost2,0,0.9893225341248562,1.3567347319113696,1.7791271767248558,0.7625844569520566,
22dd9134920aea7b67f393ea,f606e8ddb2f16071bb2e4cee,TTF,repost2,0,0.9529750105046023,2.012602416044786,1.5592008977340683,1.2907909551422334,
22dd9134920aea7b67f393ea,98e9f41aa12f1a67cc5c19d5,benign,repost2,0,0.9954194766406915,1.2100208566140782,1.5592008977340683,0.7760519240160513,
22f2a36ebbd7c36d0db5f028,11e658f1b0fa5d442d3f6bc8,TTF,repost2,0,0.7632319957386267,1.8994796893232628,2.2556082555830708,0.8421141767954076,
22f2a36ebbd7c36d0db5f028,df808072e05fe08c7f609723,benign,repost2,0,0.988983799176575,1.6720251696172168,2.2556082555830708,0.7412746275771195,
2319c7780b403e869080b140,2331aed76135f34db80cdbb0,TTF,repost2,0,0.8891697090072698,1.342930564331363,1.773716258431815,0.7571281809857683,
2319c7780b403e869080b140,4083a18ca5d51994846a0ec1,benign,repost2,0,0.992559327171373,1.3165097123735963,1.773716258431815,0.7422324208368897,
237a970458e7a7768e0f1a11,f2ae399e758d368eccca64ad,TTF,repost2,0,0.8250240168670891,2.5842465661402683,4.058552916170311,0.6367408826540046,
237a970458e7a7768e0f1a11,ac75bca84cbb434b7669b2a5,benign,repost2,0,0.9473374193843364,2.775262969968331,4.058552916170311,0.6838060331580192,
23f297eaa826431d4b058fe4,510cb643a12b220942b12788,TTF,repost2,0,0.9286614488414442,1.3787056986299935,2.199759520893615,0.6267529180052906,
23f297eaa826431d4b058fe4,f202bf52f7f27c5e34c71e7b,benign,repost2,0,0.9876607340406315,2.3620868111694096,2.199759520893615,1.0737931981809774,
23fbd500fbc7c6f21b56e82c,8a6c9aa20f9d80563e34c99d,TTF,repost2,0,0.8921262817173795,0.2690526052007519,1.6089370816184163,0.16722382016959556,
23fbd500fbc7c6f21b56e82c,9b8b8c14f9b3a9e3df0f5a47,benign,repost2,0,0.9920174052988063,1.2178976838651112,1.6089370816184163,0.7569579306606807,
2413413ef0b1ba5e847ae143,ca5653b8b0ab2e90b6c63069,TTF,repost2,0,0.8889626666328844,-0.2564438813432339,1.2191387876580297,-0.2103483901417521,
2413413ef0b1ba5e847ae143,57f867326a1e5bb3c18f6aed,benign,repost2,0,0.9931877221443561,0.7822826075886585,1.2191387876580297,0.6416682132568569,
248c2dae57d7814e11dede69,cb7e9e02f80c450c7df29351,TTF,repost2,0,0.9354655465335442,0.32829231827294325,1.5639350775882022,0.20991428798899636,
248c2dae57d7814e11dede69,dfd133124e3d544343ca4869,benign,repost2,0,0.9945422913143701,1.26896970219526,1.5639350775882022,0.8113953835936601,
24d5ed1f6050c4e707828be9,9b4988c06b39577a50a34993,TTF,repost2,0,0.9051421180332961,1.6274785710140367,1.335432367000124,1.21869037416695,
24d5ed1f6050c4e707828be9,d7c9d21eaefbeed3a88577f3,benign,repost2,0,0.9957106904556413,0.9605242922683014,1.335432367000124,0.7192609045608165,
24d6d48574a940063cc98b67,d45cf47f4c476dfc03082655,TTF,repost2,0,0.9006322681280089,0.9014935489377395,1.907317781394834,0.47264989491078474,
24d6d48574a940063cc98b67,430782edbaf1db447a932705,benign,repost2,0,0.9872150836616369,1.8431534201222197,1.907317781394834,0.9663588512105777,
24e45b0bc0b4e2003a770abf,2fd42b88c4add3651d5889c9,TTF,repost2,0,0.9314627124003384,0.9122015722651892,1.4892633746693786,0.6125186369185376,
24e45b0bc0b4e2003a770abf,b287ebb626d7932d67e107f3,benign,repost2,0,0.9939039518211686,0.9868344491127286,1.4892633746693786,0.6626325913183818,
254661117c8513a3f029be2a,8eb2ae9c21e5ef0673459450,TTF,repost2,0,0.9155219625832979,0.9697130070317918,1.3859698853794697,0.6996638363223098,
254661117c8513a3f029be2a,2989f15d83a428c1c56f0bd1,benign,repost2,0,0.9951718758657929,1.2490600808180221,1.3859698853794697,0.9012173309061744,
256f9d86b99f3adcf4515a3d,049aec73de7be5a0aec3130b,TTF,repost2,0,0.9422635160139562,1.3771382629607969,1.0394424559716966,1.3248816757955244,
256f9d86b99f3adcf4515a3d,6048e5870d9db2e865385a3d,benign,repost2,0,0.9962557521216526,0.9162190113442268,1.0394424559716966,0.8814523652372103,
25a63ce49d9285ad356bb5db,2e5ab2c4518999bb17fd0508,TTF,repost2,0,0.9250118062192132,0.9020184495831552,1.4732130513746973,0.6122797030215392,
25a63ce49d9285ad356bb5db,ebedd96cada520de5e410c9f,benign,repost2,0,0.994358123626974,1.2514581423795288,1.4732130513746973,0.8494753295945603,
26457084dece6f2c05b68a8d,aa5df66be30bb203c9a029d2,TTF,repost2,0,0.8943696756238274,1.4071955337966073,1.9393000912314067,0.7256203102136058,
26457084dece6f2c05b68a8d,c618ddec355ac2f7ebe5af4e,benign,repost2,0,0.9903361397069846,1.9457497735024525,1.9393000912314067,1.0033257783569485,
2687ef0ded100fea23c0cca7,648ffb3753cfae4c28c6280d,TTF,repost2,0,0.9165037512086606,2.1122433122729807,1.793479997911441,1.1777345243508424,
2687ef0ded100fea23c0cca7,47c75c200881b2cbb10667d0,benign,repost2,0,0.9928501450493755,1.4806790216462429,1.793479997911441,0.8255899276103085,
26f1ee0eebef19b197065833,015a7f78e961340d7545363f,TTF,repost2,0,0.9405064839769457,1.6382012821089331,1.3136700814855924,1.2470416318352455,
26f1ee0eebef19b197065833,32be7bd9fca9706d3b2380a7,benign,repost2,0,0.9959769235322222,1.167507970750532,1.3136700814855924,0.8887375812275714,
27c0b3c0b0e7ef692340f052,36754c085a17eb14ebaba47f,TTF,repost2,0,0.9266411412211775,1.0928263283074056,1.233589882709512,0.8858911244530256,
27c0b3c0b0e7ef692340f052,415aa176af33d9dcb8a8d1a1,benign,repost2,0,0.9947838823266694,1.0286468162569458,1.233589882709512,0.8338645044636552,
27e80b7237415500dd3ec8f5,aa64d92d538ef60d39133df1,TTF,repost2,0,0.9520869412551437,0.9271204876627748,1.605531027359308,0.5774541082445808,
27e80b7237415500dd3ec8f5,d6894a66dffb22d4bb2c1e45,benign,repost2,0,0.9930830957157597,1.3318352650810992,1.605531027359308,0.8295294468843938,
2951512d909402f8d5d4a192,7aa61888bde276835c7b43bd,TTF,repost2,0,0.9194012031769307,1.2451051351516451,1.892950816454436,0.6577588410267158,
2951512d909402f8d5d4a192,69c3d3899a55efec33fcc48a,benign,repost2,0,0.9899251602463192,1.953449488543222,1.892950816454436,1.0319599809793802,
2998d85ec32151a8bad75c29,2e112fda80d285f852e8a238,TTF,repost2,0,0.8784457827736082,1.781108710994646,1.8447380087756713,0.9655076777957997,
2998d85ec32151a8bad75c29,cca88216881f5a2139e3d6d5,benign,repost2,0,0.9932705971426703,1.6472792364877835,1.8447380087756713,0.8929610755844194,
29ce025506972ba2d7bf50d7,9ac5c801e0f59c2df1492e6e,TTF,repost2,0,0.8326747939604949,2.2972371153711793,1.232531339957869,1.8638366757065217,
29ce025506972ba2d7bf50d7,4284ba771ad91affe22115af,benign,repost2,0,0.9916309062031566,1.3549628486568845,1.232531339957869,1.0993333838498587,
2a9a14eafa00bd1be6c9ea2a,3a14084c14f58bb8140575af,TTF,repost2,0,0.8846796186334666,1.153352401717857,1.7168067948004606,0.6718009301983847,
2a9a14eafa00bd1be6c9ea2a,3957ad63f048d23375241585,benign,repost2,0,0.9908571122017391,1.5545952920828816,1.7168067948004606,0.9055155750729468,
2ab11c57996c0499a1b7d273,5a53b94b63af697a953363ec,TTF,repost2,0,0.884967092804939,0.8036802298352882,1.7440796884826857,0.4608047643364701,
2ab11c57996c0499a1b7d273,476d025d82b6daf520e672b0,benign,repost2,0,0.9906489362624934,1.5545914317718859,1.7440796884826857,0.8913534410370602,
0018f9db92c9a466fa0d7788,75559ddd2219d71fb16f4e01,TTF,screenshot,0,0.8962776729879649,0.7832513029008873,1.2975087234719487,0.6036578319142382,
0018f9db92c9a466fa0d7788,92534f83f290c2bf217ddb1a,benign,screenshot,0,0.9994865899029289,1.2956870388078026,1.2975087234719487,0.9985960135518229,
0045891b71cafcb80d0cdbae,2d0b5686a88d68c68d1c3ea0,TTF,screenshot,0,0.9408720874433484,1.333754060470984,1.658631652308002,0.8041291498417098,
0045891b71cafcb80d0cdbae,367764fcbcdf9dfbfefba09c,benign,screenshot,0,0.9991787102951976,1.653869843469067,1.658631652308002,0.9971290739373574,
004e79d3a212547996064c84,919b16685cf34dd966b60b86,TTF,screenshot,0,0.830099426432023,1.4687880495785353,1.4070713732149303,1.043861795171479,
004e79d3a212547996064c84,903796312672dea629367c79,benign,screenshot,0,0.9993858180606031,1.393919764198249,1.4070713732149303,0.990653204047047,
00743f7648c4c087fbfc3bf0,e0abb45137652d52c2413307,TTF,screenshot,0,0.9126525461640965,1.8496835964522294,2.0088131595440073,0.9207842888046892,
00743f7648c4c087fbfc3bf0,768e7904ec910f1ae02d291f,benign,screenshot,0,0.9988234345162234,1.9859967270988756,2.0088131595440073,0.9886418344400377,
00dc0409d63e16e53ec40335,d6364a0fcd7a95d083289b3c,TTF,screenshot,0,0.9543327187666457,0.5242494503588621,1.243251072451276,0.42167625025668964,
00dc0409d63e16e53ec40335,20f20241540074c0c8d9b419,benign,screenshot,0,0.9995414141486201,1.2381514369858537,1.243251072451276,0.995898145130599,
00f107978372bd8a692a996c,4b1dddef44caa8e4f15d2aec,TTF,screenshot,0,0.9485487842977207,1.1370766915104358,1.5502185743873076,0.7334944312351839,
00f107978372bd8a692a996c,9c61bcdfd2990dc441de1a10,benign,screenshot,0,0.9992763559753635,1.5507136983638252,1.5502185743873076,1.000319389784575,
01233f45767893a78ec7c660,873faca118a3d1d4c75c5d7f,TTF,screenshot,0,0.952287318131552,0.8420049613503243,1.0892675542736985,0.7730010483161377,
01233f45767893a78ec7c660,15e58bec793853fe5f1d11da,benign,screenshot,0,0.9996278399490729,1.0730767232919394,1.0892675542736985,0.9851360385074952,
0136826e28afaf66f5fac76b,85528238f5ef47def7fedd1a,TTF,screenshot,0,0.9589140873726426,0.5787396762983309,1.2552139214469056,0.4610685608324103,
0136826e28afaf66f5fac76b,d30a889036b6567583b5e667,benign,screenshot,0,0.9995165960686839,1.244134257446338,1.2552139214469056,0.9911730870640793,
017637f3ae0c13375e1abafa,6e634b8e1ec7a9b3691deb71,TTF,screenshot,0,0.8267508663450562,2.3361997905489553,3.100638481176768,0.753457652264675,
017637f3ae0c13375e1abafa,db2881dbd6db82735622e240,benign,screenshot,0,0.9968610878373625,3.0945917812812236,3.100638481176768,0.998049853302069,
01ba92faae568c085bda0610,0a049f51cb73b6ea21d2744b,TTF,screenshot,0,0.9556054644276861,1.2666927493116524,1.3476475523717273,0.939928801920352,
01ba92faae568c085bda0610,cf09e55e3ff212699c5e4357,benign,screenshot,0,0.9994457353622562,1.3522749124315794,1.3476475523717273,1.0034336574512441,
01c7c9dad374dc8767324573,7b25b9d464053118bb6ad58f,TTF,screenshot,0,0.8618799398081991,1.1922090589430065,1.8971424027380894,0.6284236002644432,
01c7c9dad374dc8767324573,192b6ba2b249d898cae889ac,benign,screenshot,0,0.998876306625463,1.8892576953783196,1.8971424027380894,0.9958439032576626,
01dbd77e6d523be983ca4376,08b2dbfbc4d89e0a699ba430,TTF,screenshot,0,0.9415793101660194,0.6245861519600947,1.3745262560540965,0.45440103396287046,
01dbd77e6d523be983ca4376,ac551b00ceec801d1bf8420d,benign,screenshot,0,0.9994275656035564,1.3699327370650822,1.3745262560540965,0.9966581074979236,
01dc3b0a85ed808b5b70bab8,2fff060975de528c22941574,TTF,screenshot,0,0.7482337133319956,3.5857322609263718,1.8518422650293127,1.9363054449292492,
01dc3b0a85ed808b5b70bab8,29aed96454871a82e76025a2,benign,screenshot,0,0.9989857562788504,1.846380415158582,1.8518422650293127,0.9970505858010298,
01fdf1a11fd0e2bb14a8b0a2,52f1b1cf0295c94a2ba37247,TTF,screenshot,0,0.8793742512783768,1.8262444855582731,1.680300719269481,1.0868557423175071,
01fdf1a11fd0e2bb14a8b0a2,110b45f4c894f242715b1ac7,benign,screenshot,0,0.9990965067351268,1.6636153180097983,1.680300719269481,0.9900699910031957,
021475a09698c616bb7f2ee5,e0991ad0f8600d5700ab18aa,TTF,screenshot,0,0.7599472248033694,2.251800023098713,2.219477422397661,1.0145631581447376,
021475a09698c616bb7f2ee5,5d8057922138962388e5d073,benign,screenshot,0,0.9985412848014797,2.21813095551556,2.219477422397661,0.9993933405816552,
0269351ebe0a9eadfc4a7bdd,e4e303e3f893f5e414348633,TTF,screenshot,0,0.8660444209169333,1.6888399418007982,2.573873854788625,0.6561471296111717,
0269351ebe0a9eadfc4a7bdd,bf06578673a59e0948fdae51,benign,screenshot,0,0.9979806007779737,2.576728576624918,2.573873854788625,1.0011091148973683,
02a71f8f0942b95ac6021f30,561b124cdd114688abb73b28,TTF,screenshot,0,0.9160428054366451,0.48885029564712523,1.4565012638796455,0.3356332794006557,
02a71f8f0942b95ac6021f30,c4e8fb783f0235426a20ac86,benign,screenshot,0,0.9993509940791956,1.4588557992027387,1.4565012638796455,1.0016165693648775,
02df184a54a29e44639bba32,fb444a2013742f72b3cf00f8,TTF,screenshot,0,0.8834939258533708,2.9538309522570327,2.3083070973960034,1.2796525018656502,
02df184a54a29e44639bba32,3785a0ddd24f5561e7747e7b,benign,screenshot,0,0.9984052252067218,2.29705543222889,2.3083070973960034,0.9951255770171107,
033c02ffda025fc7780d3e1a,c47dcf181e29d9e2e2d67e69,TTF,screenshot,0,0.9555777584121022,1.4994674915624604,1.4524509702060147,1.0323704705500503,
033c02ffda025fc7780d3e1a,49e3f2ecaff19fae5356ad2a,benign,screenshot,0,0.9993639857329892,1.4429809524105495,1.4524509702060147,0.9934799742024187,
0355e96c04508c1972d37928,173e3dca97eee1f8068769ff,TTF,screenshot,0,0.8960124285356755,1.741635594410691,1.5466047860219965,1.1261025506654037,
0355e96c04508c1972d37928,cbcb42e8816c59eee5e48317,benign,screenshot,0,0.9992318863193572,1.5384942630877487,1.5466047860219965,0.9947559176025126,
035d61750d9ad53a09152a1c,d6d6a174844ff9e0c98473cf,TTF,screenshot,0,0.9312289162285019,0.8979513030603207,1.3280273150794588,0.6761542423595363,
035d61750d9ad53a09152a1c,0d1d8bc08b9464c3311f3cf5,benign,screenshot,0,0.9994582902225294,1.3196626485086531,1.3280273150794588,0.993701434845634,
037052d77e693baf31d54429,cd41ab04deff136ae5afe251,TTF,screenshot,0,0.8874119304925401,1.4959072764738608,2.3019095615483236,0.649854929777378,
037052d77e693baf31d54429,4e213f593c3bf4143d64c401,benign,screenshot,0,0.9983751836380046,2.308227637684798,2.3019095615483236,1.002744710844428,
038ee17631ff8d0b321ecd9a,30bae1bee4662e5b30c48633,TTF,screenshot,0,0.9117310318956106,1.4859426033390135,1.794444736558802,0.8280793345514771,
038ee17631ff8d0b321ecd9a,4352dc8441f3ca1777765776,benign,screenshot,0,0.9990047991591059,1.7885261662874352,1.794444736558802,0.9967017260822884,
04150eff99b7db8c3283dcd3,922f9a08e235b44836df270f,TTF,screenshot,0,0.8093268610349933,2.8633848806156554,1.2258939785133216,2.335752463755608,
04150eff99b7db8c3283dcd3,d5d8e0e88264a43c44aece16,benign,screenshot,0,0.9993628754048017,1.2367243827459664,1.2258939785133216,1.0088346989400985,
04343486d66ff6062b20f171,ad919b5537af184ebbee4106,TTF,screenshot,0,0.9178526565310003,1.537867287560105,1.5872294803867522,0.9689004057468619,
04343486d66ff6062b20f171,48492696fdc893d4f5610ac8,benign,screenshot,0,0.999233437986647,1.5833258446658192,1.5872294803867522,0.9975405977716708,
044df24069e63cb4c36fdc6e,1ff6f97b6379b7360e814943,TTF,screenshot,0,0.8554680331718314,1.2424497897798192,1.0567187519034242,1.175762034639629,
044df24069e63cb4c36fdc6e,995aaacd61c8a839d435bb14,benign,screenshot,0,0.9996369715162368,1.0498226903801446,1.0567187519034242,0.9934740804865457,
04576e0614004c4a109a361e,77c3439fdc997c58ca289eaf,TTF,screenshot,0,0.9481398966332222,1.354734679815625,1.638110619106476,0.8270104985672938,
04576e0614004c4a109a361e,a4c79beb10947c08d9d3c8a4,benign,screenshot,0,0.9991770050254194,1.6468493630296577,1.638110619106476,1.0053346482351406,
0477942d578796a7e6934c0b,662c27a8390df3e9738c983d,TTF,screenshot,0,0.870699882610588,1.3340107451061851,1.6170523459526205,0.8249644783887976,
0477942d578796a7e6934c0b,6c056b412a2610792a507303,benign,screenshot,0,0.9992077580618031,1.5947269936858366,1.6170523459526205,0.9861937974224132,
048c61210e5eea2b56a1a1b0,d45b6329e321661068ccc262,TTF,screenshot,0,0.9354957187092301,0.9705510908787199,1.3348472129393723,0.7270877756425309,
048c61210e5eea2b56a1a1b0,ba2603d8e9263e77309ca90a,benign,screenshot,0,0.9994717818241974,1.333618956975526,1.3348472129393723,0.9990798527712084,
04aa6381ee6cde8133719b35,533953d0e2c2bd7c29caf106,TTF,screenshot,0,0.9316845264709318,0.3979937885886723,1.066602408074516,0.3731416557620103,
04aa6381ee6cde8133719b35,efbbd9d8e1392be60fa27aca,benign,screenshot,0,0.9996411185151486,1.0643081070378824,1.066602408074516,0.9978489631944715,
055efb34fc39c6c326db472c,aac13709da5a250a733db0ff,TTF,screenshot,0,0.9200214405757144,1.027052012094912,1.2973230793736565,0.791670192586699,
055efb34fc39c6c326db472c,e1472369f5c45adacb46c103,benign,screenshot,0,0.9994953152353258,1.2904582544748888,1.2973230793736565,0.9947084693027415,
05831ec1d057ff2b30f8c05d,0ca56af8f8b8af335ef1b911,TTF,screenshot,0,0.7763594336645168,2.268038003702044,2.541138792986258,0.8925281885279175,
05831ec1d057ff2b30f8c05d,f5a94c62108eb815b70db472,benign,screenshot,0,0.9979471444903972,2.53309240031762,2.541138792986258,0.9968335485291685,
05d4310a1c1ab722a92b4d38,1f1852f1ae2034f2e7db1685,TTF,screenshot,0,0.9352422084857697,-0.15969547944067689,1.214342122864206,-0.1315078151649812,
05d4310a1c1ab722a92b4d38,d96513fc1cc59dc6bb23ac22,benign,screenshot,0,0.9995478116079918,1.2154774474504504,1.214342122864206,1.0009349297573296,
05da8e61ed9e8bd27dd1ec35,b8f454f70838b31658fbc66a,TTF,screenshot,0,0.9357380638490532,1.2390557335695411,0.999440598877086,1.2397492506925103,
05da8e61ed9e8bd27dd1ec35,11b51d8e70929cefe8da7c60,benign,screenshot,0,0.9996872175239234,0.9911483605397627,0.999440598877086,0.9917031203789,
05fef37d282e00735e7da056,6919b869e647fa6f6ddc1d38,TTF,screenshot,0,0.9294114128525442,0.44127085983169795,1.4078656868573276,0.3134324985338009,
05fef37d282e00735e7da056,f4dfe195a14405be8013ebd8,benign,screenshot,0,0.9993692521841119,1.3955666027342333,1.4078656868573276,0.9912640216762804,
06167cb0d78b3e5887311c40,c2b82b65ff3b243273c86765,TTF,screenshot,0,0.7607810395190929,1.3454191564807803,1.8855991681789512,0.7135234143002626,
06167cb0d78b3e5887311c40,bfa3c712036f4457da7282fd,benign,screenshot,0,0.9989036490588192,1.8838430517803202,1.8855991681789512,0.9990686692971301,
0626cd166c0d31cb25bc50f3,f1b736688e35ba6879fbe08e,TTF,screenshot,0,0.8844590139048332,1.103630979581978,1.7911105704275088,0.6161713284504593,
0626cd166c0d31cb25bc50f3,f017a58bad5a22df81f90fcc,benign,screenshot,0,0.9990147054373638,1.7938917727486954,1.7911105704275088,1.001552780921014,
066b0af7b9a9747243859871,9c79bea0e0243d7b4106038f,TTF,screenshot,0,0.8850935774158467,0.5542879662320348,1.943281341790371,0.2852329996239052,
066b0af7b9a9747243859871,0b287f0efab0c7fd16a14bef,benign,screenshot,0,0.9988474978788816,1.9197388214386344,1.943281341790371,0.98788517141319,
066be7c777f2eac024db16d2,f50bb287326fedc1839d0ca1,TTF,screenshot,0,0.8277646236320876,1.014075853929291,2.5639679186827706,0.3955103519587986,
066be7c777f2eac024db16d2,3556e5dd6cf7e5a12ea26433,benign,screenshot,0,0.9980112124374282,2.565639174249641,2.5639679186827706,1.0006518238994695,
06c6969b9308d3a9c934403a,dfa6d7bac10e2e38ee12deee,TTF,screenshot,0,0.8412734906646094,2.8464882067821655,3.08863621850164,0.9216003457225062,
06c6969b9308d3a9c934403a,cc76b0d1c0d36ec3d610d068,benign,screenshot,0,0.9971191975596794,3.08227668597291,3.08863621850164,0.9979409901073376,
06c97c0a0cd8f4b4762d0ad1,bd290231d42860d85e84b9fc,TTF,screenshot,0,0.861335844835278,1.972061088827262,1.9059858338081395,1.034667233012485,
06c97c0a0cd8f4b4762d0ad1,4fade4cc030018b954c10eaf,benign,screenshot,0,0.998905014214184,1.8980632756386546,1.9059858338081395,0.9958433278836833,
06ebc9bfc96903c1287f85b1,57f9736ba8f55b2dad82528d,TTF,screenshot,0,0.9334502577239071,1.333655843172012,1.64852450428258,0.8089997083497431,
06ebc9bfc96903c1287f85b1,2e2b88e4bedb8f0d2b7f116c,benign,screenshot,0,0.9991384285016851,1.6457208623469053,1.64852450428258,0.9982993022376123,
0753fc5f8bdc6d4b3ac25269,645b34f75a217c6827ab8f28,TTF,screenshot,0,0.8996810450356754,2.1869896941568516,2.292505534080551,0.9539735724275935,
0753fc5f8bdc6d4b3ac25269,092ac89902028b284157c3fe,benign,screenshot,0,0.9984352449180894,2.2981006261824093,2.292505534080551,1.0024406013502176,
07589952bcf3e0ca95471f06,cb49aac5c8fdeae6aea40c11,TTF,screenshot,0,0.9255729472501282,0.7529360328438808,1.565768095258949,0.48087327562984933,
07589952bcf3e0ca95471f06,9ff02a65da27b3f5102075e3,benign,screenshot,0,0.9992072010008338,1.5627370027707923,1.565768095258949,0.9980641497950209,
07f531ad23aa0b4647c1b587,2d3965ef2846f064291c2815,TTF,screenshot,0,0.9411848337631993,2.0215147203871697,1.7482167163468756,1.1563295908824083,
07f531ad23aa0b4647c1b587,3b72ba615843d6c0d930ac7f,benign,screenshot,0,0.9990739332226986,1.7473927458657599,1.7482167163468756,0.9995286794403628,
08771e6f5212dcbb5a1adfa7,5ddb293c39d167afcf0416ff,TTF,screenshot,0,0.9359655629139486,0.8752294062121062,1.608359233806686,0.5441753234074465,
08771e6f5212dcbb5a1adfa7,95e978eb1c4981f31caced8d,benign,screenshot,0,0.9992299414669608,1.6175620633946775,1.608359233806686,1.0057218744385916,
0881fa8a43cfcc5ad86fa537,e543f2b541c2e26627399420,TTF,screenshot,0,0.8932249740251217,0.26042666110132856,1.2740490712744479,0.20440865816951648,
0881fa8a43cfcc5ad86fa537,5a75eefec9062d91e66e1d0f,benign,screenshot,0,0.9994978176024802,1.2738961581011294,1.2740490712744479,0.9998799785842114,
088445b32a45f010fc2de7b2,e74ccd269ab4a4f901a36d72,TTF,screenshot,0,0.950611101329673,1.2052984748215767,1.53945276640267,0.7829395621134052,
088445b32a45f010fc2de7b2,bdd0d00dabe878188f6f1a7b,benign,screenshot,0,0.9992911976077012,1.534425230436945,1.53945276640267,0.9967342057674994,
08bf746639f6c05a68ef00fd,b59ca93db6f6145192af6489,TTF,screenshot,0,0.7996267313296013,0.5998772463475288,1.6838991312317115,0.35624298107971597,
08bf746639f6c05a68ef00fd,0e6ece02b0a1b42185160707,benign,screenshot,0,0.9990944564810057,1.6780141830365356,1.6838991312317115,0.9965051658463228,
0903eb4a3baf239c2ba65d76,ee5ea0194eabda24dd6459b5,TTF,screenshot,0,0.8921465285241852,1.2682978813513597,1.4000644241904776,0.9058853717283004,
0903eb4a3baf239c2ba65d76,27ddf3ba1528a1778ff86d10,benign,screenshot,0,0.9994258131459179,1.3869892457684159,1.4000644241904776,0.9906610165959885,
094bcf5ed744c54ac05dcb2d,f9956fd726b35299b1ac1640,TTF,screenshot,0,0.9275797622039595,0.9088605158984033,1.4656094578992203,0.6201246252880687,
094bcf5ed744c54ac05dcb2d,fea092277817ec505f16bcef,benign,screenshot,0,0.9993435941743759,1.4538652120215794,1.4656094578992203,0.9919867835088381,
096389abb62a81a94ddf5d8d,a28308f47ebc7fd3e4444456,TTF,screenshot,0,0.9544416015537126,1.1142110596446826,1.0632527930513844,1.047926764854344,
096389abb62a81a94ddf5d8d,202ad8f17f2973f8a1deb011,benign,screenshot,0,0.9996124671568785,1.0566141102566164,1.0632527930513844,0.9937562517228703,
0968498af61c25c1dae94d60,5968141d62f3b6809097c6b8,TTF,screenshot,0,0.8593008093929272,2.0950979540259174,1.523246014069568,1.3754166659058347,
0968498af61c25c1dae94d60,3abbaa3e6bb0bec5dce3301e,benign,screenshot,0,0.999300069909111,1.5198479100246451,1.523246014069568,0.997769169252021,
0970bdd54e5a12558f9dbd5b,f07fc2d67a778faf23bb71f1,TTF,screenshot,0,0.9423231511777491,2.0690551895009435,1.3380506018388887,1.5463205850790935,
0970bdd54e5a12558f9dbd5b,33a613dbf825cbd2ec51bf81,benign,screenshot,0,0.999450242596977,1.3397123345728188,1.3380506018388887,1.0012419057482926,
097623614e2536966ae32c90,771391f4e9f9c0067631b37d,TTF,screenshot,0,0.899358169286335,0.8875623863380773,1.3815652611438345,0.6424324722838216,
097623614e2536966ae32c90,5a84f4964628fe4bd6f55aa1,benign,screenshot,0,0.9993392039125487,1.3923754105419601,1.3815652611438345,1.007824566600043,
09ad7b3e687692688331257a,7b45adbc6db5a50ff281522d,TTF,screenshot,0,0.9448817869917853,0.39523154511446945,1.4843278146463459,0.2662697156346402,
09ad7b3e687692688331257a,12d6c9555f8183be29074b6a,benign,screenshot,0,0.999325470357086,1.4732569770866857,1.4843278146463459,0.9925415144482097,
09e452b7792dce33b8d0771c,a79bdc7da213579b6e6320a3,TTF,screenshot,0,0.8807649008199455,0.0843728082400709,1.0815288592177101,0.0780125352374779,
09e452b7792dce33b8d0771c,746807233d8ab60e36a55f23,benign,screenshot,0,0.9995273234314311,1.1047784235396443,1.0815288592177101,1.0214969430762588,
09f36870729681ec41272479,a5ddef5203b4f88ca4ddb4c9,TTF,screenshot,0,0.9212173771514978,0.8733456028286486,2.030087093110188,0.4302010518625792,
09f36870729681ec41272479,63b7086c8f8e6d1fa4f736f4,benign,screenshot,0,0.9987472208461564,2.0242802321897218,2.030087093110188,0.9971396000988461,
0b40b60a274bd19ba1d5562b,a6ae334ddd7d39217610fb38,TTF,screenshot,0,0.9291515453845169,1.4267769975038513,1.369885391962588,1.0415301936023689,
0b40b60a274bd19ba1d5562b,7dab7abc3849d56508bba7c9,benign,screenshot,0,0.9994467695472108,1.3650742451243907,1.369885391962588,0.9964879201819179,
0b40cba5082e96f5152e4948,85a756e195df4af2187536d5,TTF,screenshot,0,0.7492937087057838,1.5727988434389952,1.704488862201094,0.9227392905389591,
0b40cba5082e96f5152e4948,ab974e1b6f569aac6c027da3,benign,screenshot,0,0.9991431607453561,1.6948105848699795,1.704488862201094,0.9943218887810058,
0b5ece3f730c3aaedad51588,e734475caab3ec02d82148bd,TTF,screenshot,0,0.9111121802040334,2.694596429276804,2.8522828875633217,0.9447157015967558,
0b5ece3f730c3aaedad51588,43577f4f1142ad3ce09d1af4,benign,screenshot,0,0.9975672561500634,2.8602874818930983,2.8522828875633217,1.0028063816407127,
0bf70597510a5049ceeb5920,3081552b88ccb436e5583c44,TTF,screenshot,0,0.9232242589823179,0.9421804821654178,0.9987195049219494,0.9433884864790438,
0bf70597510a5049ceeb5920,ea350dc525338f2352f2f922,benign,screenshot,0,0.9996747114026336,0.993473698883705,0.9987195049219494,0.9947474681205366,
0c1a04c5fde0f003ccad1828,396fbaa8e9f1441a830dbcbd,TTF,screenshot,0,0.9470944457071558,0.9579200191865487,1.1772357882258242,0.8137027677609092,
0c1a04c5fde0f003ccad1828,2d5e3350afe7e747b0af0fff,benign,screenshot,0,0.9995565781383934,1.18319208261958,1.1772357882258242,1.005059559396111,
0c3a2e83c0a70981dca3bf17,f871ebd70464fc190893f2d1,TTF,screenshot,0,0.9355217662946049,1.3797387671701327,1.3714933033621115,1.0060120335898164,
0c3a2e83c0a70981dca3bf17,58a8944bfc98495dfaf96425,benign,screenshot,0,0.9993664792110768,1.35980679424787,1.3714933033621115,0.9914789892990414,
0c9f80d67a304ec7ec508de8,7172e42f7ec64d01903430e0,TTF,screenshot,0,0.9225567387052844,1.1865178752504542,1.5938190432958277,0.7444495535684382,
0c9f80d67a304ec7ec508de8,b2a4b4b04e81baa7b76c3b66,benign,screenshot,0,0.9992507768024937,1.5944633852217711,1.5938190432958277,1.0004042754594091,
0cb595da01f4783e1b38f3a5,96a5f940a7faf7c14243d7ca,TTF,screenshot,0,0.9176127732373274,1.7608966821503038,1.7670480561518298,0.996518841703195,
0cb595da01f4783e1b38f3a5,d010b8abb3747bc76783bf69,benign,screenshot,0,0.9990422287162404,1.7546385262657822,1.7670480561518298,0.9929772538766872,
0cc2ca666c92a528ec4c3275,7d0b6e707be0921217b61c8f,TTF,screenshot,0,0.931682751277484,0.7330033175685964,1.3909493100888004,0.5269806111926539,
0cc2ca666c92a528ec4c3275,8d41779467b5b3b940d09a1f,benign,screenshot,0,0.9994198118165201,1.3916642982444123,1.3909493100888004,1.000514028908477,
0d02d1c34a3a0853a872e445,c86375c0e8a0875e72260b62,TTF,screenshot,0,0.9084155554259886,1.6484329858875932,1.8752694153221283,0.8790379517838135,
0d02d1c34a3a0853a872e445,7ea90bfc8d8068c146ee3f77,benign,screenshot,0,0.9988963526638948,1.8878747926352992,1.8752694153221283,1.0067219020425422,
0d11848d5b1ff75ab42db84a,579632c6ccfc1634b8027712,TTF,screenshot,0,0.9183804194404414,0.2040354922925398,1.2961928322960738,0.15741137214214623,
0d11848d5b1ff75ab42db84a,5264ac0bf7f6d210b14bb113,benign,screenshot,0,0.9994940460083428,1.291945797410122,1.2961928322960738,0.9967234544273567,
0d5c222a10c708530e87237b,74faef8376fa561a67330a91,TTF,screenshot,0,0.9329043988020064,0.1041453558539954,1.2257749261149773,0.08496287012826904,
0d5c222a10c708530e87237b,0ff5be64150de33a6e28c869,benign,screenshot,0,0.9995608693269318,1.215371831133428,1.2257749261149773,0.9915130463514038,
0db1794754009c18519ad9ce,f488b527e62a125fa2c83fdd,TTF,screenshot,0,0.9554319109246153,1.0206298200454231,1.7137617976279442,0.5955494056747557,
0db1794754009c18519ad9ce,19920996aa0153e0ebf6b2fe,benign,screenshot,0,0.9991291588329748,1.7062070496902961,1.7137617976279442,0.9955917164520152,
0df8e544ad196b773ec222f8,1ae09e765f37e939ec2424a1,TTF,screenshot,0,0.9434909642010558,1.1933163143184884,1.962370038463431,0.608099538277131,
0df8e544ad196b773ec222f8,a970518cce6c605b6bbf311e,benign,screenshot,0,0.9988604152518128,1.9636878642440878,1.962370038463431,1.0006715480540502,
0e1457890631b539dfc1eb8e,0dc940ad8078fa5cec0094a8,TTF,screenshot,0,0.9059877683359917,1.8445695544594347,1.6292760519752676,1.1321405922729633,
0e1457890631b539dfc1eb8e,67627bfdbbead6679bc93b03,benign,screenshot,0,0.9991763037109797,1.6206580005977655,1.6292760519752676,0.9947105026388537,
0e23de0e761742ea4ebcb91f,c71688e511a1f2335d99c82e,TTF,screenshot,0,0.9262726307067499,1.0367693978145605,1.4805120176776607,0.7002775968281856,
0e23de0e761742ea4ebcb91f,1ea37ffe0c442d68d700a3fc,benign,screenshot,0,0.999343629938917,1.4829230032439003,1.4805120176776607,1.0016284809156912,
0e3571877d8c34403f898233,d72642171a76d12bbd625ed0,TTF,screenshot,0,0.9285894957061225,0.543177332868855,1.2093706342257038,0.4491405012629753,
0e3571877d8c34403f898233,d2b6f955633cc9d960b0f1a6,benign,screenshot,0,0.9995335457102071,1.1995937206305323,1.2093706342257038,0.9919157011767272,
10429771c73d1e651e4a0881,ab56ec74c9ab48fab1db2a84,TTF,screenshot,0,0.9420232621678835,1.2784229529416518,1.2338741366434982,1.0361048302862879,
10429771c73d1e651e4a0881,4fa3c8b29366ac65b9485c98,benign,screenshot,0,0.9995451550157005,1.2394655738986509,1.2338741366434982,1.0045316107122264,
104cd91f8f378a74a2073812,ac8b0421fc4cd1fb5b6c6e4d,TTF,screenshot,0,0.8878357998907817,1.6991914836189415,1.7134160783674173,0.9916981082831735,
104cd91f8f378a74a2073812,92cbbf1e5cba593875cbd211,benign,screenshot,0,0.9991118796245807,1.7185686894525642,1.7134160783674173,1.00300721532277,
10ce1c6929daed1f563a0c47,7cea9f25e3f2a9df7ed790c4,TTF,screenshot,0,0.900388265751462,1.4913563957799743,2.3128918557224223,0.6448016114934847,
10ce1c6929daed1f563a0c47,e2450cc1f1648c7d3269cd43,benign,screenshot,0,0.9982305021762827,2.310456950729554,2.3128918557224223,0.9989472465014549,
10e77a3e32b809f395d03252,9be46a8d7e6f19e1a54f4c04,TTF,screenshot,0,0.9225544502688922,1.3626917201748612,1.8183011393468984,0.749431263439848,
10e77a3e32b809f395d03252,18e484442a4780f9be4f3743,benign,screenshot,0,0.9989928829898604,1.822264799484315,1.8183011393468984,1.0021798700180324,
10f35654d0942664b718331f,acc18ce33fc123a5b947125a,TTF,screenshot,0,0.778704653644209,0.9097042704554166,2.1168060756615,0.4297532404668362,
10f35654d0942664b718331f,37f71f3f1650e3d98597d9c6,benign,screenshot,0,0.9986794580896097,2.0921294790611182,2.1168060756615,0.988342533175756,
10fcad2d3a6d96ee408a94d9,784a40bdd73a96a0aa59276c,TTF,screenshot,0,0.8460209087487354,1.5724120670574822,1.0330741080850583,1.522070928650181,
10fcad2d3a6d96ee408a94d9,84dc69ca8ae580da3c3597cc,benign,screenshot,0,0.9996574462089001,1.0293761809153825,1.0330741080850583,0.9964204628295927,
111423cf6d976d638e083fb3,4d91794351bd6d7deb30b08b,TTF,screenshot,0,0.9697341653931673,0.8561594616324456,1.1209343992951548,0.7637908714112083,
111423cf6d976d638e083fb3,9e8a2fcac45dd29450d70958,benign,screenshot,0,0.9996026190706228,1.1253601222569125,1.1209343992951548,1.0039482443972998,
112d3ccc28f9aca538e3307e,36f64651260171bbad83c5fb,TTF,screenshot,0,0.898574277752767,1.401696497004295,1.6348547437239742,0.8573828974012843,
112d3ccc28f9aca538e3307e,958d5e6757ff7691f6d8c188,benign,screenshot,0,0.9991546896461359,1.6428908642228324,1.6348547437239742,1.0049154951103196,
114b91b51bcaeb1cfe30d68b,10ecf9582d935d610498a35f,TTF,screenshot,0,0.9027004445546297,0.6767784997818425,1.0556148811831119,0.6411225455853017,
114b91b51bcaeb1cfe30d68b,9ae74b1d0ec9cab59646ffc7,benign,screenshot,0,0.9995747497055781,1.0352917565161257,1.0556148811831119,0.9807475955206236,
117bd41816e3d74edde86ea2,22c56107d9851551cb4d5172,TTF,screenshot,0,0.9169215339480562,1.5673152364185108,1.403295618536083,1.1168817287789532,
117bd41816e3d74edde86ea2,33b4253d6abd1ba32c579578,benign,screenshot,0,0.9993996341126951,1.4077327677620952,1.403295618536083,1.003161949034403,
117ced9a015e849371d8c505,ec3ec52d51abe12e9c9fd1f0,TTF,screenshot,0,0.9405807651316768,1.4649120368072828,2.065957024543487,0.7090718826210741,
117ced9a015e849371d8c505,7141cb31148845adbf093643,benign,screenshot,0,0.99868727768084,2.0707515427961405,2.065957024543487,1.0023207250662503,
118d59ee4f1f385874311fda,b2c3a878cb2a99b595f21958,TTF,screenshot,0,0.937296880002592,1.4540808143184911,1.2329313244597986,1.1793688630269719,
118d59ee4f1f385874311fda,cb2b8b7542a838462d33d1b4,benign,screenshot,0,0.9995496442460565,1.2285145930164407,1.2329313244597986,0.9964176987349291,
1193c8e3dbed13f54f94e903,6d937e8018ab9c045bb33680,TTF,screenshot,0,0.9525785196050681,1.7923403111914726,1.8248797101938576,0.9821690170477437,
1193c8e3dbed13f54f94e903,cdb697051e061b4d4e92158d,benign,screenshot,0,0.9989833570923502,1.8261921180991845,1.8248797101938576,1.0007191750217812,
11c2dbc3a70672430d6b2f39,09fd19cdc87924a1ad3a571e,TTF,screenshot,0,0.8393169527162117,1.4844390973133808,1.8075954664522642,0.8212230694663465,
11c2dbc3a70672430d6b2f39,c83d2834cc41c9f8416bc4b7,benign,screenshot,0,0.9989988326065334,1.8091091349170818,1.8075954664522642,1.0008373933730805,
1243468ac995e577ad49228e,f3b0ea139738531e12e2b887,TTF,screenshot,0,0.8991431928518879,1.0163200543657767,1.3082401093741014,0.7768604914980114,
1243468ac995e577ad49228e,9b684861eae68b7e0f44173e,benign,screenshot,0,0.9993681213618093,1.3123171189964513,1.3082401093741014,1.0031164077550723,
12913062fbf700967ec38b98,db1a1ae50940b3751a9103d7,TTF,screenshot,0,0.9391587797221217,1.241671110637875,1.6379492296738132,0.7580644675324556,
12913062fbf700967ec38b98,c55ff92c3c3b90c9a427226a,benign,screenshot,0,0.9991755574141057,1.6393715451359745,1.6379492296738132,1.0008683513727983,
12a9b77b2f4920161132c422,00e4f4dc6828e32d63e667c1,TTF,screenshot,0,0.8480714225923827,1.4653750851456142,1.3761647818875904,1.0648253061204342,
12a9b77b2f4920161132c422,aaa99b4943994aa593fd247e,benign,screenshot,0,0.9994290506540714,1.3721890650385924,1.3761647818875904,0.9971110168627155,
12fd05e4d471b2d06e9c490f,bc251e0d0b00e39ed1863f05,TTF,screenshot,0,0.865943413919272,2.222467990382417,2.97325845734991,0.7474856364701377,
12fd05e4d471b2d06e9c490f,c4bd0018b01e566ba7e7dc32,benign,screenshot,0,0.9973694028369167,2.9540937639717946,2.97325845734991,0.9935543130027126,
12ff56453809a506ff1ca79a,50da3cb6e01d6ce1294dad4b,TTF,screenshot,0,0.8360925976119217,2.814503514535071,3.2305620563158963,0.8712117165595343,
12ff56453809a506ff1ca79a,a529be7ec7167a21f4335b1e,benign,screenshot,0,0.9968786232371666,3.226928213026722,3.2305620563158963,0.9988751668515173,
130d3bbf124149852b69b4ea,af7fcc750a5c3a0486f299c8,TTF,screenshot,0,0.9369816841987544,0.825189030707616,1.374757455735145,0.6002433573028706,
130d3bbf124149852b69b4ea,f3fa828e886c252fbb7d719f,benign,screenshot,0,0.9994357014699309,1.3720073447544634,1.374757455735145,0.9979995664186372,
13c66ad3371f9ed4b92cf769,288c7ab385698147b04d3eef,TTF,screenshot,0,0.9296504185027223,0.9635251942560372,1.263930584685554,0.762324455101106,
13c66ad3371f9ed4b92cf769,4638dbec37e2714d87705458,benign,screenshot,0,0.9994995064063726,1.2589494573640794,1.263930584685554,0.9960590182864245,
13c9ada130f43a29b5a00ec8,135866d3eb6354abcc2f429a,TTF,screenshot,0,0.9058902970483385,0.8424057993708731,1.0570837017734316,0.7969149443488713,
13c9ada130f43a29b5a00ec8,1e4c0e99719e16dddd02f047,benign,screenshot,0,0.9994312144676298,1.1275183490914957,1.0570837017734316,1.0666310976130826,
13db663cb13d3985b3b9de25,ba20a7ae8bf6fff864aed28c,TTF,screenshot,0,0.9514812058817474,0.6971540768263625,1.4320195951258894,0.4868327774279342,
13db663cb13d3985b3b9de25,2695e2ec306f41dd4a13d654,benign,screenshot,0,0.999374336054485,1.431528365398545,1.4320195951258894,0.9996569671748793,
13e4e88c33f4cd5d76ad975d,4d05feab28e3b326ede34e44,TTF,screenshot,0,0.7241659791598775,3.5492001959268564,6.976880316258278,0.5087087688255348,
13e4e88c33f4cd5d76ad975d,cea37ae31aa39e13be577b04,benign,screenshot,0,0.9850524807344275,6.9852737970499295,6.976880316258278,1.0012030421063827,
1456b0a1989734dbd02cdf3f,15cb764661f1a3a27b7c9150,TTF,screenshot,0,0.8939314824165007,1.8416061926345488,1.3269123593474328,1.3878883406740135,
1456b0a1989734dbd02cdf3f,3808bdc3ea7866f96b77e1a5,benign,screenshot,0,0.9994735114558396,1.3212104241718465,1.3269123593474328,0.995702854724791,
1493f8a051a930f901bc3828,b047e06e91133ae1d63a7c07,TTF,screenshot,0,0.8013952469503126,2.024065605170245,1.1835077314851743,1.7102259252926564,
1493f8a051a930f901bc3828,e18e578b3850b30cde08e3e7,benign,screenshot,0,0.999511640059554,1.1868695312530468,1.1835077314851743,1.0028405389153257,
14a755ceb46338e5d4e48f40,aff930401539260b4d3d0d38,TTF,screenshot,0,0.8928891650178874,1.6436941023952338,1.683516255127549,0.976345846016617,
14a755ceb46338e5d4e48f40,b51332f5504b0b2e8b25a439,benign,screenshot,0,0.9991434406949146,1.6728744051366518,1.683516255127549,0.9936787958188791,
14b61ab73d50f5e703451a82,388a1c8c26acd29bc414e12d,TTF,screenshot,0,0.8410187758709392,1.60244307129634,1.7843468374793354,0.8980558250435423,
14b61ab73d50f5e703451a82,36ca58ab0f351d0a44c5d5e2,benign,screenshot,0,0.9990290361672123,1.778785329854657,1.7843468374793354,0.996883168951315,
14b6df23052a42e263e81ca0,cf1aa87ebcdecbbfca9449f2,TTF,screenshot,0,0.9308203750606541,1.1990815083987234,1.4218416842961759,0.8433298317542851,
14b6df23052a42e263e81ca0,6b85752fe06ff2cef0896fc9,benign,screenshot,0,0.9993900920106398,1.4167041542924779,1.4218416842961759,0.9963867074228865,
1522812467a6fc0e24212243,6a308092ede4946dd16d8407,TTF,screenshot,0,0.9665033620211482,0.6797349904659716,0.8764665038348975,0.7755401803626887,
1522812467a6fc0e24212243,401ac9059b155c2973c408fb,benign,screenshot,0,0.9997422842477943,0.8871225352579886,0.8764665038348975,1.0121579448575233,
15cf1d9d2cc6e02395b7dea0,613f25ea05df200a14187e11,TTF,screenshot,0,0.9027898604910528,0.35357198276128343,1.6445843740840302,0.21499169536875196,
15cf1d9d2cc6e02395b7dea0,f868b2ebd3809dea02e809aa,benign,screenshot,0,0.9991296204424368,1.6387621919241153,1.6445843740840302,0.9964597850668758,
15db1a9814e59094666b329d,f083deb660006c2712ebe0d7,TTF,screenshot,0,0.9498269718900063,1.5515327400321115,1.2142508866270223,1.2777694932074537,
15db1a9814e59094666b329d,f2d1d731b15006b497e51c56,benign,screenshot,0,0.9995523675794404,1.2217819073452947,1.2142508866270223,1.0062021949509894,
15e3d46e024f81163ff5adc2,a9c1135a186fa45bf3be12bd,TTF,screenshot,0,0.8816705849283324,1.6721271031316927,1.157710873722971,1.444339118759816,
15e3d46e024f81163ff5adc2,ff32d8fb5546ec3b77a24ea8,benign,screenshot,0,0.9995851015413573,1.1563752684358715,1.157710873722971,0.9988463395158373,
165b036ab28cac368382b3fd,33f606a2e5c96c56f82bba01,TTF,screenshot,0,0.8251179991695171,2.821030362768541,2.0965806726495595,1.345538666634495,
165b036ab28cac368382b3fd,e41fe0d09a17097b5efe360c,benign,screenshot,0,0.9986916827805746,2.091091126717297,2.0965806726495595,0.9973816672051427,
1683c47f791fa35a947dc294,04fb651bb621768f0c44f26c,TTF,screenshot,0,0.8833823815064565,0.6055790403240665,0.8911133840317772,0.6795757433068377,
1683c47f791fa35a947dc294,6901bf5c19b5c4619ccb6c45,benign,screenshot,0,0.9996798559256243,0.8992596675499439,0.8911133840317772,1.009141691353921,
16c0288d6a3f24e8c01bca40,ade462d7b0cd3a7f947013ff,TTF,screenshot,0,0.9425806636786004,1.4388478460148757,1.7680103070026587,0.8138232228149064,
16c0288d6a3f24e8c01bca40,6ed246c3ad6cbfcaf001ff2a,benign,screenshot,0,0.9990782062345309,1.7519302940207584,1.7680103070026587,0.9909050230543276,
16ee2b57badce4bb39bee571,140986c8f1e6f5260b9ef91b,TTF,screenshot,0,0.6697845325037245,2.2852256057992943,3.4521750131788407,0.6619669040750651,
16ee2b57badce4bb39bee571,1c42cfa45f5964c46869e62f,benign,screenshot,0,0.9963422513809971,3.4509882168290256,3.4521750131788407,0.9996562177915996,
171d8ffea380489225fe094d,eea7a78f52d0964a26a62674,TTF,screenshot,0,0.9006466092605486,1.4427222447646473,0.9387782548727255,1.536808332826418,
171d8ffea380489225fe094d,ebd1fc67a43a6d15d5b62141,benign,screenshot,0,0.9996446596115086,0.953800176474909,0.9387782548727255,1.0160015653581793,
1760bc1912b64d1b03dcf20f,8c454fa29a5beb601fdd1f17,TTF,screenshot,0,0.9330714458656413,2.483532388521966,2.2362966068549746,1.1105558989398516,
1760bc1912b64d1b03dcf20f,bd301e61c4f7056bf70471bc,benign,screenshot,0,0.9985020550113237,2.232776183486441,2.2362966068549746,0.9984257797656436,
17661be0d000b0d55e9144fc,4c51c143f1b923d8dcb3b4f1,TTF,screenshot,0,0.8884050581533467,1.5923230163747926,1.256706394275353,1.2670604873407716,
17661be0d000b0d55e9144fc,20ccbaebf52dd8b2262553f8,benign,screenshot,0,0.9994948165158271,1.2588775747048295,1.256706394275353,1.0017276751669022,
1781b88b98cefa1278f0afa4,9b4fee8e558889ec1e2f9b09,TTF,screenshot,0,0.9169134185287333,-0.19378326665935675,1.225812641084082,-0.1580855508946123,
1781b88b98cefa1278f0afa4,c2eebf705dd7ca6e8593dae9,benign,screenshot,0,0.9994892867416444,1.2262390297780796,1.225812641084082,1.0003478416519025,
17a2e820a30ab7de88ffa380,b540ee3d8eee8f8f509ecbed,TTF,screenshot,0,0.9006307226004745,-0.3922658670992672,1.1348210527344749,-0.34566319170239207,
17a2e820a30ab7de88ffa380,025b3212f261b8730d984f00,benign,screenshot,0,0.9996101401396316,1.1322790489580061,1.1348210527344749,0.9977599959303333,
17ef359f817123920041bb0d,712598ff5d2d9ca98c395f7b,TTF,screenshot,0,0.9123684984738356,1.8164763916026734,1.3132976613500231,1.3831414195433809,
17ef359f817123920041bb0d,70f0a8622c1d141443b7cd48,benign,screenshot,0,0.9994710421388154,1.3128088870846706,1.3132976613500231,0.9996278267450426,
181b44adf824f1770ab711b0,b116743d10fcbb2b9985393b,TTF,screenshot,0,0.9516934443595673,3.0041372877058903,2.143614179103964,1.401435630063628,
181b44adf824f1770ab711b0,a65776fd246d67e99c6da724,benign,screenshot,0,0.9985924312754493,2.138072284745767,2.143614179103964,0.9974146959783065,
18b86be244f54ac3aee44759,b3b87f26f25d9a3dce8657fc,TTF,screenshot,0,0.9024332230530022,0.926667498586492,1.693944273105237,0.5470472159558004,
18b86be244f54ac3aee44759,6f9113260ea7a87e81d11ecf,benign,screenshot,0,0.9990976700662655,1.6778082992055503,1.693944273105237,0.9904743183374579,
18f38ba8f928fb6af562bd34,9cb2496ba41463a80a92db08,TTF,screenshot,0,0.9284721909071032,0.6571947305446426,1.2970719025038806,0.5066756355418596,
18f38ba8f928fb6af562bd34,528b2b25f25690e9833eb094,benign,screenshot,0,0.9994883617893303,1.2987492185231044,1.2970719025038806,1.0012931557733893,
192485c88178f0166ebdd55b,e617cf63dbb146a04455b636,TTF,screenshot,0,0.6753249834842011,3.8389997123123796,2.397403585070115,1.6013155799965582,
192485c88178f0166ebdd55b,e0cde3b70adcd22d62b836bc,benign,screenshot,0,0.9982136030131871,2.4001086114038572,2.397403585070115,1.0011283149614807,
19500acb9480fdbe66831e96,a9b68698ed842ccf486744b3,TTF,screenshot,0,0.9199055353828204,1.9895677420621736,2.029379406317724,0.9803823453950447,
19500acb9480fdbe66831e96,7e22eaba7ffcb501475a746e,benign,screenshot,0,0.9986948066027425,2.0300689073128244,2.029379406317724,1.000339759530896,
1975456d22009cddc8ae0413,1a728f8165ec23239c5aece3,TTF,screenshot,0,0.7736414391883292,3.202000411752933,1.9095605108586644,1.676825842147889,
1975456d22009cddc8ae0413,f269277edde6c4300e9180df,benign,screenshot,0,0.9989025143487362,1.9190429360049226,1.9095605108586644,1.0049657631126832,
1a475c62fd6bf52ef580a79b,0a48a93ce627c48b1ca06aa3,TTF,screenshot,0,0.8991763325662928,1.106536478960619,2.2870813854532477,0.4838203336351008,
1a475c62fd6bf52ef580a79b,4c7a40dea047d2259cbe2bd1,benign,screenshot,0,0.998449794327042,2.286544330380394,2.2870813854532477,0.999765178853595,
1a54de81a59e61685d85f6b4,ec75607415be8ce1e38663c6,TTF,screenshot,0,0.9454156922565075,0.8143646698893349,1.0800845880350989,0.7539823074143068,
1a54de81a59e61685d85f6b4,5becb3cb45dea2204d090fef,benign,screenshot,0,0.9996425595390097,1.0688893588570496,1.0800845880350989,0.9896348588785849,
1ab0dbb7a49b197d6d455a4b,1e9b11d3efc3ed552a3fde3d,TTF,screenshot,0,0.8462071345457738,0.8559942477628558,1.158474185182411,0.7388979907463995,
1ab0dbb7a49b197d6d455a4b,9705fce2c797111277976a7f,benign,screenshot,0,0.9995108238447656,1.1561617113388214,1.158474185182411,0.9980038624311465,
1b2f6852a68180158a821ab7,4b959212bf30db84a3efbb29,TTF,screenshot,0,0.8941907665514548,1.1287760454552824,1.4817748840235943,0.7617729640485045,
1b2f6852a68180158a821ab7,114899dab35f4470885d8c5a,benign,screenshot,0,0.999304730281601,1.479622139897829,1.4817748840235943,0.9985471854402609,
1b578cc0eda773b660b767ba,1aedddb4acbcb03b69118640,TTF,screenshot,0,0.8660886975182056,1.2827282083931828,1.3437228760380597,0.9546077031711192,
1b578cc0eda773b660b767ba,84474403e072d1dc62e6547e,benign,screenshot,0,0.9994414481251348,1.3368327644568292,1.3437228760380597,0.9948723715997558,
1baa4c326669dd61e676a366,de9b1590270d818be37045e5,TTF,screenshot,0,0.9452462576327433,0.43770686348186016,1.042519688648324,0.41985476940907257,
1baa4c326669dd61e676a366,d8ccd6b9c51809758a935da1,benign,screenshot,0,0.9996580950081425,1.0376587797002688,1.042519688648324,0.995337345662644,
1bca5f8a5f497f2f0451306c,f41a408469ff66235da866fc,TTF,screenshot,0,0.8967244251917159,0.41352477162152723,1.4897901057723555,0.27757250502556036,
1bca5f8a5f497f2f0451306c,0e599d05873dd603602e53c6,benign,screenshot,0,0.9993466282825847,1.4824201350346273,1.4897901057723555,0.9950530140392446,
1bd891a61c79b26792b61f8a,163031d280257208d39c658c,TTF,screenshot,0,0.8679783192469597,1.5183748655889013,1.3541405765626442,1.1212830424468558,
1bd891a61c79b26792b61f8a,d62746af0f78dc2e142f7493,benign,screenshot,0,0.9994557151742072,1.3541982839986815,1.3541405765626442,1.0000426155430509,
1be229c1f6030340a2c1a7ed,3f8f5a342ff9b17f9f605d10,TTF,screenshot,0,0.9429049189292552,0.6535301449442429,1.3207260587404421,0.49482641810483047,
1be229c1f6030340a2c1a7ed,8317ea19d1a5000c42114cf7,benign,screenshot,0,0.9994758673862635,1.3183481097466243,1.3207260587404421,0.9981995138370439,
1bed194193d05e54ac93eeee,8540e67264027e56b6f34236,TTF,screenshot,0,0.8975310114512777,1.1154778063930744,2.0911675626498423,0.5334234455031363,
1bed194193d05e54ac93eeee,3452d5d8799aa6a2b2f099d2,benign,screenshot,0,0.9987068298391614,2.090394124330056,2.0911675626498423,0.9996301404375236,
1c63f77263d8aab0d71afc51,8ddd02247e3b68cd51de46fe,TTF,screenshot,0,0.8825307309031264,1.4813234613892634,1.4788969636691864,1.001640748327765,
1c63f77263d8aab0d71afc51,41d5f6ba86790e560ac8dc95,benign,screenshot,0,0.9993352399351065,1.4698514392364441,1.4788969636691864,0.9938836006463222,
1ca238e04aa63c85161ab8a3,3edb29e2a2b2b85acd55a3be,TTF,screenshot,0,0.9297673261038525,0.6708718251857152,1.673091608527604,0.40097734144761665,
1ca238e04aa63c85161ab8a3,2cd1d7dd0e6f5a5e68e6566f,benign,screenshot,0,0.9991650860035896,1.671271390310495,1.673091608527604,0.9989120630288075,
1cdf10ae2723df7b3df572ad,4fb4e1590f3707dc52377c7b,TTF,screenshot,0,0.8882716148164307,2.247772765841938,1.690515857536312,1.3296371967298488,
1cdf10ae2723df7b3df572ad,89a3710d1106bcbbed3adb3b,benign,screenshot,0,0.9991573296367146,1.6841424076013605,1.690515857536312,0.9962298786453031,
1ce37ffdb744d9ddb94272a9,dbd385e80e94b6f8472ed92a,TTF,screenshot,0,0.9352245085288103,1.0787146725170575,1.35706524782192,0.7948878465854069,
1ce37ffdb744d9ddb94272a9,cdbdee67ef3b85d1d89b555b,benign,screenshot,0,0.9993849340598968,1.3680948322377935,1.35706524782192,1.0081275269804277,
1d22dc1d2d1ff18f52abee70,e6f48dee6622d1ee5586b684,TTF,screenshot,0,0.8849053419778671,0.32453469247503836,1.6272935337333665,0.19943217726090567,
1d22dc1d2d1ff18f52abee70,e57073427746f89ce2709365,benign,screenshot,0,0.9992039877557194,1.6328007573060295,1.6272935337333665,1.0033842840633849,
1d294a877a5f91ac40be702e,be88826446046718a18295cb,TTF,screenshot,0,0.8184170398034513,2.1083179630715785,3.2350964140256795,0.6517017403039423,
1d294a877a5f91ac40be702e,1b4880529c8e3bf5a8d6d43a,benign,screenshot,0,0.9968416794623244,3.2338395336297387,3.2350964140256795,0.9996114859543315,
1d4648c28add254a72157e37,f5b6535b0d1613b2cb5d343b,TTF,screenshot,0,0.7774137058144946,1.1667216196630184,1.84924881129349,0.6309165173111206,
1d4648c28add254a72157e37,2ba880c591e32e09e383e462,benign,screenshot,0,0.9989644247542699,1.8488627905950503,1.84924881129349,0.9997912554026899,
1d5517ba71eac658be38d332,080e02988f667198a37ff056,TTF,screenshot,0,0.9395968618088857,1.4017282722485394,1.9085771824546611,0.7344362518500547,
1d5517ba71eac658be38d332,98f235751eb7eabff6502de5,benign,screenshot,0,0.9988867052958965,1.8919599285827984,1.9085771824546611,0.9912933812556163,
1d601c473bb728f1e4f0a36a,25d52fda0ae1b942bad647d1,TTF,screenshot,0,0.9082972774315037,1.4761700213052529,1.630821089437881,0.9051698134551756,
1d601c473bb728f1e4f0a36a,1f08c7fee6be78d8b78f6867,benign,screenshot,0,0.999201408883927,1.6174296842316949,1.630821089437881,0.9917885503854982,
1d8dea6649b79617da97729e,1c084875201b65b9ccff4774,TTF,screenshot,0,0.8905070017464553,1.8297939557559053,1.6692001791345665,1.0962100164071407,
1d8dea6649b79617da97729e,8213488486dbf4befaea15aa,benign,screenshot,0,0.9991558322515668,1.6634343074563203,1.6692001791345665,0.9965457278579758,
1d97ce269eb074f6feb6e569,feabc56e0612f03a3d0103ca,TTF,screenshot,0,0.9457874629575382,1.4617111219738013,1.4694737923482295,0.9947173808645995,
1d97ce269eb074f6feb6e569,8f93685d84c47b6a53727af4,benign,screenshot,0,0.999339859714932,1.4699326270707718,1.4694737923482295,1.000312244236632,
1dd602d91e956061bbe3f519,fb2d9ea007e3d4c9989fc3b8,TTF,screenshot,0,0.925332260692236,1.3438735440842275,2.7771941032099385,0.4838961535065016,
1dd602d91e956061bbe3f519,8da119b55f582eb1facb99ae,benign,screenshot,0,0.9973427891955919,2.80817587944919,2.7771941032099385,1.0111557835310978,
1dfcf1a2b4ff82ad2e8cd518,bcce6cd03896ae003115b953,TTF,screenshot,0,0.8964087611896466,0.31877406302286715,1.3184099889241239,0.24178674744644474,
1dfcf1a2b4ff82ad2e8cd518,9b5ac4c327579eab8fecde41,benign,screenshot,0,0.9994678217985654,1.3082802096198176,1.3184099889241239,0.9923166697845087,
1e0fa253b3536c3dbc87a63c,ad322ee36aeb6eae6eeb2e62,TTF,screenshot,0,0.9572553106614421,1.0397299183777107,1.8440770233290245,0.5638213074748558,
1e0fa253b3536c3dbc87a63c,caebbcb35f0770a39fcbc238,benign,screenshot,0,0.9989594116437404,1.8439561613691333,1.8440770233290245,0.9999344593754154,
1e6048977269198f2f8e6292,8308126419fe552a43d93cd2,TTF,screenshot,0,0.9724483800534772,0.7305930829570326,1.1612477521406575,0.6291448845521973,
1e6048977269198f2f8e6292,5085213f6f781650c7c05623,benign,screenshot,0,0.9996005406390569,1.1487864536319936,1.1612477521406575,0.9892690440212327,
1e6ab5fbded00895344cb76d,b7821e9df40c2330199fe1e2,TTF,screenshot,0,0.9194925104596432,-0.04093310601693257,1.4990260804914857,-0.02730646687848942,
1e6ab5fbded00895344cb76d,686a2b9b33651a90ea518e2a,benign,screenshot,0,0.9993385751350835,1.489771798127091,1.4990260804914857,0.9938264700762508,
1e81edde744c1f07f7d1ac44,dfe566307fab64948df82c85,TTF,screenshot,0,0.8130006173894472,2.6463353220940142,2.9323452234667076,0.902463768902843,
1e81edde744c1f07f7d1ac44,72a2053c8694700ef7eb9f02,benign,screenshot,0,0.9973651752793018,2.9293371596218325,2.9323452234667076,0.9989741781353701,
1ea0df4703142657862fdbe0,e4bd26ea0c29716134879f36,TTF,screenshot,0,0.8996163347394097,0.7360144694632328,1.1513058836377397,0.6392866395659114,
1ea0df4703142657862fdbe0,91d7ea8202df6de654b61d9a,benign,screenshot,0,0.9995970614742746,1.1469005546978746,1.1513058836377397,0.99617362422752,
1eead1ef0e4c4c657bc17c3b,ec12c24a15cb452a7c872ce9,TTF,screenshot,0,0.9049639640373749,2.1958385405730456,3.106331255767397,0.706891300306792,
1eead1ef0e4c4c657bc17c3b,98e5c5d76cb7df7eca4d1617,benign,screenshot,0,0.9971154583492654,3.103884232083409,3.106331255767397,0.9992122463824665,
1f312bf8e84ff441a3931fe9,d9bd91b82f0b004ad6ebd0b3,TTF,screenshot,0,0.9181771184065797,0.9252670478366468,1.634007949933586,0.5662561481871946,
1f312bf8e84ff441a3931fe9,1aaba5b20eba10df5fd8d92d,benign,screenshot,0,0.9991956305094541,1.6434354608257895,1.634007949933586,1.0057695624385345,
1f5e042cc8084da9017dd256,4bf91f4ba7ff46addc4f0596,TTF,screenshot,0,0.8728851971878622,2.2057351560426808,1.3431047276031867,1.6422659459913342,
1f5e042cc8084da9017dd256,88c8cca0adbb57246a4cde60,benign,screenshot,0,0.9994659180389174,1.337260668744265,1.3431047276031867,0.9956488435050402,
1f85edcee6e59e1b2afa4174,b8873e088af9fc6b66e830ce,TTF,screenshot,0,0.9291091464745067,1.6243589289861784,1.5876444480086291,1.0231251279362958,
1f85edcee6e59e1b2afa4174,6beba0c8748cf29b7ddd1ddf,benign,screenshot,0,0.9992349926152224,1.5952841162348266,1.5876444480086291,1.004811951590156,
1fba292226e392ecf197b012,16e9f3170fd6800e527ff1e9,TTF,screenshot,0,0.90140859151376,1.8211319991251438,1.9515054808670558,0.9331933817147227,
1fba292226e392ecf197b012,8f87c2db928546124441ebbc,benign,screenshot,0,0.9988436716628979,1.9412159575461265,1.9515054808670558,0.9947273920458796,
1fdf70482ae18c1e1b311073,0ca0f8f530f724bf979c7ebd,TTF,screenshot,0,0.9248016102593524,0.9393725567711027,1.0257229986676555,0.9158150475238284,
1fdf70482ae18c1e1b311073,6b5b685d6ab07e8dc14bdbfa,benign,screenshot,0,0.9996066729361749,1.0123006931405834,1.0257229986676555,0.9869142979688407,
1ffc0676704193e7cba738aa,45b5a20f0c07947a10facfd8,TTF,screenshot,0,0.9364364309723351,0.2509456062170331,1.1772766777570538,0.21315771471421177,
1ffc0676704193e7cba738aa,c7b793748d51d1f99a9e3118,benign,screenshot,0,0.9995759639173968,1.1707683098248696,1.1772766777570538,0.9944716751336788,
1ffe26a445fd6eb172b987d6,6e88f130f38bbd7ff22d4bd6,TTF,screenshot,0,0.9331441465714233,0.5704567622445126,1.097539885962664,0.5197594816740158,
1ffe26a445fd6eb172b987d6,fcd83630441a2b0f1543d8cc,benign,screenshot,0,0.9995754848550438,1.0705639253603882,1.097539885962664,0.975421430284864,
20d10364577285f9b6d8be9f,4b760af0d4d103b239d39786,TTF,screenshot,0,0.8346556944826308,0.5013085981089911,1.3850988762297223,0.36192982805210777,
20d10364577285f9b6d8be9f,6f6d0d4df511c3d2e93b9b11,benign,screenshot,0,0.9994290040003659,1.3807653979682557,1.3850988762297223,0.9968713581854441,
20df6d163ce76d8bff75b6a9,33ef51350036b350e7844178,TTF,screenshot,0,0.8548124154947113,1.829400873888856,1.8703635608540679,0.9780990777287668,
20df6d163ce76d8bff75b6a9,4db0df5524d823e435b6959a,benign,screenshot,0,0.9988639329168182,1.8677415024483295,1.8703635608540679,0.9985981022830978,
20e646410bd1dabbd8f79ec4,65fb5d47dc82131e4fc0e300,TTF,screenshot,0,0.7637973145011007,2.056922693846392,4.140493727568305,0.4967819852378847,
20e646410bd1dabbd8f79ec4,96e8f13019d968b9b788adc5,benign,screenshot,0,0.9941941741173894,4.16424616763841,4.140493727568305,1.005736620227669,
2111160c90e31b90209e0de5,ddb552f16c0492c6768af877,TTF,screenshot,0,0.9175686080940219,1.2103911795639226,1.9544573380822208,0.6192978255292075,
2111160c90e31b90209e0de5,5039257390c950e74d044c5a,benign,screenshot,0,0.9988404475675925,1.9654172426078305,1.9544573380822208,1.0056076458217114,
21149eac5159f3b683b7506b,436f28f8aee989f87c08c874,TTF,screenshot,0,0.928957741589351,0.6761762797483246,1.290791358616772,0.5238463019096466,
21149eac5159f3b683b7506b,09bb9b7540b24af261a958be,benign,screenshot,0,0.9995051545002313,1.2866752613246268,1.290791358616772,0.9968111831051022,
21775eb97c93fe2a96c10361,430ed1344ff82083b0dc1f9b,TTF,screenshot,0,0.9361351300158298,0.8512815992915597,1.3294263122173153,0.6403375587412057,
21775eb97c93fe2a96c10361,792c0dce97d615ae63370019,benign,screenshot,0,0.9994684172482562,1.3285343572351866,1.3294263122173153,0.9993290677535628,
21ba1611305a559c2e372132,b900078674aaa16e77d5b0bb,TTF,screenshot,0,0.9051936988767464,1.9692124774817035,1.4431345615394575,1.3645383666655828,
21ba1611305a559c2e372132,4083bfc63e7e746cab4956d0,benign,screenshot,0,0.999365690792463,1.4347938465385797,1.4431345615394575,0.9942204176774891,
21d534efef130f48a28cbc94,0f60b65f327c31add24a0ce3,TTF,screenshot,0,0.9203779174970991,1.6826178978582857,1.8094596155902354,0.9299007744416696,
21d534efef130f48a28cbc94,92727525902a92fd95a35bfb,benign,screenshot,0,0.9990302721639699,1.8045478891014166,1.8094596155902354,0.9972855285376366,
21d65b6c081f8cfd8b147e8c,8505ecebe7d409d21759ac78,TTF,screenshot,0,0.9142445912418846,0.48539868795044516,1.3248942184159378,0.36636788145305266,
21d65b6c081f8cfd8b147e8c,7a25571c363fc140f9a6be59,benign,screenshot,0,0.9994578536295079,1.3286846339259741,1.3248942184159378,1.0028609193529188,
21fae1dad3953450ffd941a8,41e29df3e747bafdbba70c1c,TTF,screenshot,0,0.8916110664261576,1.518057211933356,1.1022533884771617,1.3772307055736572,
21fae1dad3953450ffd941a8,6267fe378dd01711508fcb8c,benign,screenshot,0,0.9995503205282001,1.1110947446224206,1.1022533884771617,1.0080211648589021,
222f25a6c3c9ddc0e04be3be,1cbf0daa1dcb6fa93b87c6b2,TTF,screenshot,0,0.9065578489874244,1.3497058831401652,1.2747206708915635,1.0588248186139129,
222f25a6c3c9ddc0e04be3be,62b345dc8a7c9f75fc8feb6a,benign,screenshot,0,0.9994984950102597,1.2735613153251586,1.2747206708915635,0.9990905022622768,
2239bab4259cd86b0bf9a62a,1bab2521862a8ae1a1302745,TTF,screenshot,0,0.950294829632765,0.8068284100863908,1.0776883698326347,0.7486657856497899,
2239bab4259cd86b0bf9a62a,4f813f135cf183fa1f38cf15,benign,screenshot,0,0.9996418708598638,1.0805170884777846,1.0776883698326347,1.0026248020525537,
225ade6f1040e748515107fa,4e844a538bdb5ea477f199b5,TTF,screenshot,0,0.8704601981826814,2.524538941942209,2.5186544954394714,1.0023363452642642,
225ade6f1040e748515107fa,6e7a9301d5d0a8d0ab92de83,benign,screenshot,0,0.9980944831327443,2.515117038706044,2.5186544954394714,0.998595497421408,
22b612bdb7c6361b36d5ec60,f33108602a290be9578470de,TTF,screenshot,0,0.9065695063649261,1.0461243815963197,1.41017227566247,0.7418415463492728,
22b612bdb7c6361b36d5ec60,a73635f96e801897a1f90c75,benign,screenshot,0,0.9993964085688629,1.4131942122469032,1.41017227566247,1.0021429556066217,
22bb212a7bcfa963f6490722,6986816ac01adca997256e2c,TTF,screenshot,0,0.9160463096152192,-0.19183058614335857,1.7800263368298193,-0.10776839767719609,
22bb212a7bcfa963f6490722,ae28a06c31eaa000b767ebf8,benign,screenshot,0,0.999029473917533,1.7887891472143524,1.7800263368298193,1.004922854343908,
22d020cb0352f6735d7777e1,a6ef15dc0ca37fdc437ddd87,TTF,screenshot,0,0.804645496962603,1.2352350075323226,1.7791271767248558,0.6942926979544157,
22d020cb0352f6735d7777e1,11a0ff21208d542feae91076,benign,screenshot,0,0.9990385887369613,1.7692013723964912,1.7791271767248558,0.9944209697551601,
22dd9134920aea7b67f393ea,f606e8ddb2f16071bb2e4cee,TTF,screenshot,0,0.9573419630462269,2.041609217311239,1.5592008977340683,1.3093945881369347,
22dd9134920aea7b67f393ea,98e9f41aa12f1a67cc5c19d5,benign,screenshot,0,0.9992878037302156,1.5513837965911348,1.5592008977340683,0.9949864695727831,
22f2a36ebbd7c36d0db5f028,11e658f1b0fa5d442d3f6bc8,TTF,screenshot,0,0.7722923134230517,2.5898955648994795,2.2556082555830708,1.1482027335593326,
22f2a36ebbd7c36d0db5f028,df808072e05fe08c7f609723,benign,screenshot,0,0.9984546589063041,2.262640153336096,2.2556082555830708,1.0031175172974385,
2319c7780b403e869080b140,2331aed76135f34db80cdbb0,TTF,screenshot,0,0.8934874512900913,1.7420835289754595,1.773716258431815,0.982165845689252,
2319c7780b403e869080b140,4083a18ca5d51994846a0ec1,benign,screenshot,0,0.9990750903462166,1.7691852282069842,1.773716258431815,0.9974454593832067,
237a970458e7a7768e0f1a11,f2ae399e758d368eccca64ad,TTF,screenshot,0,0.8527601796816006,3.409564144463292,4.058552916170311,0.8400935542514965,
237a970458e7a7768e0f1a11,ac75bca84cbb434b7669b2a5,benign,screenshot,0,0.9947638976042682,4.043433421564218,4.058552916170311,0.9962746587469998,
23f297eaa826431d4b058fe4,510cb643a12b220942b12788,TTF,screenshot,0,0.9365863553156498,1.2361877897469518,2.199759520893615,0.5619649684456287,
23f297eaa826431d4b058fe4,f202bf52f7f27c5e34c71e7b,benign,screenshot,0,0.9985281426097727,2.207481157357665,2.199759520893615,1.0035102184537485,
23fbd500fbc7c6f21b56e82c,8a6c9aa20f9d80563e34c99d,TTF,screenshot,0,0.8948853749891117,0.4752711637562197,1.6089370816184163,0.29539449937852663,
23fbd500fbc7c6f21b56e82c,9b8b8c14f9b3a9e3df0f5a47,benign,screenshot,0,0.9992014495210575,1.6184185796646129,1.6089370816184163,1.0058930197796543,
2413413ef0b1ba5e847ae143,ca5653b8b0ab2e90b6c63069,TTF,screenshot,0,0.8934735515855031,0.1086594791463706,1.2191387876580297,0.08912806338899763,
2413413ef0b1ba5e847ae143,57f867326a1e5bb3c18f6aed,benign,screenshot,0,0.9993471506225335,1.2292373956102145,1.2191387876580297,1.0082833948475909,
248c2dae57d7814e11dede69,cb7e9e02f80c450c7df29351,TTF,screenshot,0,0.9406197177929098,0.5196775496160753,1.5639350775882022,0.3322884415493051,
248c2dae57d7814e11dede69,dfd133124e3d544343ca4869,benign,screenshot,0,0.9992730643688511,1.5523790768210497,1.5639350775882022,0.9926109459831457,
24d5ed1f6050c4e707828be9,9b4988c06b39577a50a34993,TTF,screenshot,0,0.9099113573379447,1.8525459984244597,1.335432367000124,1.387225623852419,
24d5ed1f6050c4e707828be9,d7c9d21eaefbeed3a88577f3,benign,screenshot,0,0.9994683774386208,1.3323200536693143,1.335432367000124,0.997669433954337,
24d6d48574a940063cc98b67,d45cf47f4c476dfc03082655,TTF,screenshot,0,0.909712789303637,0.9994178703931021,1.907317781394834,0.5239912720061893,
24d6d48574a940063cc98b67,430782edbaf1db447a932705,benign,screenshot,0,0.998899166556984,1.9087201355377557,1.907317781394834,1.0007352493415629,
24e45b0bc0b4e2003a770abf,2fd42b88c4add3651d5889c9,TTF,screenshot,0,0.9331348773286435,1.1163070635031596,1.4892633746693786,0.7495699434299077,
24e45b0bc0b4e2003a770abf,b287ebb626d7932d67e107f3,benign,screenshot,0,0.9993272817632415,1.4877115758422144,1.4892633746693786,0.9989580091382367,
254661117c8513a3f029be2a,8eb2ae9c21e5ef0673459450,TTF,screenshot,0,0.9181695359848664,1.1297706046051708,1.3859698853794697,0.8151480176611823,
254661117c8513a3f029be2a,2989f15d83a428c1c56f0bd1,benign,screenshot,0,0.9994171696932089,1.3913612502811221,1.3859698853794697,1.0038899581863399,
256f9d86b99f3adcf4515a3d,049aec73de7be5a0aec3130b,TTF,screenshot,0,0.9466865522494524,1.5289480388596237,1.0394424559716966,1.4709309111588338,
256f9d86b99f3adcf4515a3d,6048e5870d9db2e865385a3d,benign,screenshot,0,0.9996670640119563,1.0455156864971233,1.0394424559716966,1.0058427770489222,
25a63ce49d9285ad356bb5db,2e5ab2c4518999bb17fd0508,TTF,screenshot,0,0.9289503429471233,1.0429028457567435,1.4732130513746973,0.7079104035791571,
25a63ce49d9285ad356bb5db,ebedd96cada520de5e410c9f,benign,screenshot,0,0.9993471247660065,1.4755862387083771,1.4732130513746973,1.0016108921458884,
26457084dece6f2c05b68a8d,aa5df66be30bb203c9a029d2,TTF,screenshot,0,0.9025954343908883,1.2614332338452712,1.9393000912314067,0.6504579871619007,
26457084dece6f2c05b68a8d,c618ddec355ac2f7ebe5af4e,benign,screenshot,0,0.9988818787094086,1.9168342594293655,1.9393000912314067,0.9884154948975555,
2687ef0ded100fea23c0cca7,648ffb3753cfae4c28c6280d,TTF,screenshot,0,0.9214221767268227,2.1920507976992014,1.793479997911441,1.2222332003991723,
2687ef0ded100fea23c0cca7,47c75c200881b2cbb10667d0,benign,screenshot,0,0.9990284561006659,1.7885983538163155,1.793479997911441,0.9972781162316778,
26f1ee0eebef19b197065833,015a7f78e961340d7545363f,TTF,screenshot,0,0.9465852449483558,1.756635811142397,1.3136700814855924,1.3371970907306248,
26f1ee0eebef19b197065833,32be7bd9fca9706d3b2380a7,benign,screenshot,0,0.9994834779189156,1.3016433322541885,1.3136700814855924,0.990844924154927,
27c0b3c0b0e7ef692340f052,36754c085a17eb14ebaba47f,TTF,screenshot,0,0.9314527841162705,1.2512626714829354,1.233589882709512,1.0143263081362228,
27c0b3c0b0e7ef692340f052,415aa176af33d9dcb8a8d1a1,benign,screenshot,0,0.9995418520437336,1.2255562094320678,1.233589882709512,0.9934875655272085,
27e80b7237415500dd3ec8f5,aa64d92d538ef60d39133df1,TTF,screenshot,0,0.9553580818285438,1.1506832385283094,1.605531027359308,0.7166994713399542,
27e80b7237415500dd3ec8f5,d6894a66dffb22d4bb2c1e45,benign,screenshot,0,0.9992340650397421,1.5938182254267945,1.605531027359308,0.9927047177955957,
2951512d909402f8d5d4a192,7aa61888bde276835c7b43bd,TTF,screenshot,0,0.9263288314335679,1.3612216270812372,1.892950816454436,0.7191003671351871,
2951512d909402f8d5d4a192,69c3d3899a55efec33fcc48a,benign,screenshot,0,0.9989244496849697,1.890646118394316,1.892950816454436,0.9987824839187123,
2998d85ec32151a8bad75c29,2e112fda80d285f852e8a238,TTF,screenshot,0,0.8826548416030423,2.012325427919505,1.8447380087756713,1.0908461897280792,
2998d85ec32151a8bad75c29,cca88216881f5a2139e3d6d5,benign,screenshot,0,0.9989932408669423,1.8317946533208709,1.8447380087756713,0.9929836348613044,
29ce025506972ba2d7bf50d7,9ac5c801e0f59c2df1492e6e,TTF,screenshot,0,0.8427757922143838,2.2648898158705877,1.232531339957869,1.8375920696247832,
29ce025506972ba2d7bf50d7,4284ba771ad91affe22115af,benign,screenshot,0,0.999469775055414,1.230579422093421,1.232531339957869,0.9984163340913386,
2a9a14eafa00bd1be6c9ea2a,3a14084c14f58bb8140575af,TTF,screenshot,0,0.8909789786206392,1.318454639182665,1.7168067948004606,0.767969140835038,
2a9a14eafa00bd1be6c9ea2a,3957ad63f048d23375241585,benign,screenshot,0,0.9991167822065639,1.7094784090800421,1.7168067948004606,0.9957313858830165,
2ab11c57996c0499a1b7d273,5a53b94b63af697a953363ec,TTF,screenshot,0,0.8957955609052576,0.9701243670705771,1.7440796884826857,0.5562385557706746,
2ab11c57996c0499a1b7d273,476d025d82b6daf520e672b0,benign,screenshot,0,0.99907683769458,1.7452703818647117,1.7440796884826857,1.0006827058361432,
0018f9db92c9a466fa0d7788,75559ddd2219d71fb16f4e01,TTF,strip,0,0.8961760372320254,0.7818469653776866,1.2975087234719487,0.6025754981327411,
0018f9db92c9a466fa0d7788,92534f83f290c2bf217ddb1a,benign,strip,0,0.999497458293672,1.2975087234719487,1.2975087234719487,1.0,
0045891b71cafcb80d0cdbae,2d0b5686a88d68c68d1c3ea0,TTF,strip,0,0.940755881703591,1.347844631630673,1.658631652308002,0.8126244484452796,
0045891b71cafcb80d0cdbae,367764fcbcdf9dfbfefba09c,benign,strip,0,0.9991914262392723,1.658631652308002,1.658631652308002,1.0,
004e79d3a212547996064c84,919b16685cf34dd966b60b86,TTF,strip,0,0.8302410880289672,1.4734742839990778,1.4070713732149303,1.0471922832403502,
004e79d3a212547996064c84,903796312672dea629367c79,benign,strip,0,0.9993983452555301,1.4070713732149303,1.4070713732149303,1.0,
00743f7648c4c087fbfc3bf0,e0abb45137652d52c2413307,TTF,strip,0,0.913058298209156,1.8427093012318423,2.0088131595440073,0.91731244017245,
00743f7648c4c087fbfc3bf0,768e7904ec910f1ae02d291f,benign,strip,0,0.9988124354709583,2.0088131595440073,2.0088131595440073,1.0,
00dc0409d63e16e53ec40335,d6364a0fcd7a95d083289b3c,TTF,strip,0,0.9544712266142769,0.5328574314414758,1.243251072451276,0.4286000175257109,
00dc0409d63e16e53ec40335,20f20241540074c0c8d9b419,benign,strip,0,0.9995469538950227,1.243251072451276,1.243251072451276,1.0,
00f107978372bd8a692a996c,4b1dddef44caa8e4f15d2aec,TTF,strip,0,0.9485466536447247,1.1339026533508867,1.5502185743873076,0.7314469534072243,
00f107978372bd8a692a996c,9c61bcdfd2990dc441de1a10,benign,strip,0,0.9992883019879552,1.5502185743873076,1.5502185743873076,1.0,
01233f45767893a78ec7c660,873faca118a3d1d4c75c5d7f,TTF,strip,0,0.9522139523488822,0.8395667882821722,1.0892675542736985,0.7707626881826829,
01233f45767893a78ec7c660,15e58bec793853fe5f1d11da,benign,strip,0,0.9996489959264852,1.0892675542736985,1.0892675542736985,1.0,
0136826e28afaf66f5fac76b,85528238f5ef47def7fedd1a,TTF,strip,0,0.9590494636599848,0.584339480239317,1.2552139214469056,0.46552979556324503,
0136826e28afaf66f5fac76b,d30a889036b6567583b5e667,benign,strip,0,0.9995296710223792,1.2552139214469056,1.2552139214469056,1.0,
017637f3ae0c13375e1abafa,6e634b8e1ec7a9b3691deb71,TTF,strip,0,0.8280168319593181,2.3271387395296363,3.100638481176768,0.7505353344664775,
017637f3ae0c13375e1abafa,db2881dbd6db82735622e240,benign,strip,0,0.9969925386041494,3.100638481176768,3.100638481176768,1.0,
01ba92faae568c085bda0610,0a049f51cb73b6ea21d2744b,TTF,strip,0,0.9555525377156546,1.260507198267868,1.3476475523717273,0.935338914131888,
01ba92faae568c085bda0610,cf09e55e3ff212699c5e4357,benign,strip,0,0.9994625990416132,1.3476475523717273,1.3476475523717273,1.0,
01c7c9dad374dc8767324573,7b25b9d464053118bb6ad58f,TTF,strip,0,0.8618600377882976,1.1875919541293358,1.8971424027380894,0.6259898847947943,
01c7c9dad374dc8767324573,192b6ba2b249d898cae889ac,benign,strip,0,0.9988850194646515,1.8971424027380894,1.8971424027380894,1.0,
01dbd77e6d523be983ca4376,08b2dbfbc4d89e0a699ba430,TTF,strip,0,0.9414169496350548,0.6322610845866683,1.3745262560540965,0.459984726957289,
01dbd77e6d523be983ca4376,ac551b00ceec801d1bf8420d,benign,strip,0,0.9994337090278488,1.3745262560540965,1.3745262560540965,1.0,
01dc3b0a85ed808b5b70bab8,2fff060975de528c22941574,TTF,strip,0,0.7481922686280503,3.620963310692129,1.8518422650293127,1.9553303102922823,
01dc3b0a85ed808b5b70bab8,29aed96454871a82e76025a2,benign,strip,0,0.9989946662252984,1.8518422650293127,1.8518422650293127,1.0,
01fdf1a11fd0e2bb14a8b0a2,52f1b1cf0295c94a2ba37247,TTF,strip,0,0.8791351150963891,1.8406951876718194,1.680300719269481,1.0954558113098176,
01fdf1a11fd0e2bb14a8b0a2,110b45f4c894f242715b1ac7,benign,strip,0,0.9990900821074103,1.680300719269481,1.680300719269481,1.0,
021475a09698c616bb7f2ee5,e0991ad0f8600d5700ab18aa,TTF,strip,0,0.7600926633934261,2.2349985589783055,2.219477422397661,1.0069931491188033,
021475a09698c616bb7f2ee5,5d8057922138962388e5d073,benign,strip,0,0.9985627716147326,2.219477422397661,2.219477422397661,1.0,
0269351ebe0a9eadfc4a7bdd,e4e303e3f893f5e414348633,TTF,strip,0,0.8661496912869139,1.6893731760312114,2.573873854788625,0.6563543014698163,
0269351ebe0a9eadfc4a7bdd,bf06578673a59e0948fdae51,benign,strip,0,0.9980086252717019,2.573873854788625,2.573873854788625,1.0,
02a71f8f0942b95ac6021f30,561b124cdd114688abb73b28,TTF,strip,0,0.9161489985329577,0.4838126039514552,1.4565012638796455,0.3321745170771331,
02a71f8f0942b95ac6021f30,c4e8fb783f0235426a20ac86,benign,strip,0,0.9993682796379887,1.4565012638796455,1.4565012638796455,1.0,
02df184a54a29e44639bba32,fb444a2013742f72b3cf00f8,TTF,strip,0,0.8835029871798616,2.9634813845166104,2.3083070973960034,1.2838332420585232,
02df184a54a29e44639bba32,3785a0ddd24f5561e7747e7b,benign,strip,0,0.9984308610485477,2.3083070973960034,2.3083070973960034,1.0,
033c02ffda025fc7780d3e1a,c47dcf181e29d9e2e2d67e69,TTF,strip,0,0.9555525709275942,1.508343827873613,1.4524509702060147,1.0384817517521232,
033c02ffda025fc7780d3e1a,49e3f2ecaff19fae5356ad2a,benign,strip,0,0.9993685272113367,1.4524509702060147,1.4524509702060147,1.0,
0355e96c04508c1972d37928,173e3dca97eee1f8068769ff,TTF,strip,0,0.8961173544055828,1.7366528994203534,1.5466047860219965,1.122880851731474,
0355e96c04508c1972d37928,cbcb42e8816c59eee5e48317,benign,strip,0,0.9992589592397805,1.5466047860219965,1.5466047860219965,1.0,
035d61750d9ad53a09152a1c,d6d6a174844ff9e0c98473cf,TTF,strip,0,0.931041513774125,0.9201087454046479,1.3280273150794588,0.6928387202258681,
035d61750d9ad53a09152a1c,0d1d8bc08b9464c3311f3cf5,benign,strip,0,0.999469532300524,1.3280273150794588,1.3280273150794588,1.0,
037052d77e693baf31d54429,cd41ab04deff136ae5afe251,TTF,strip,0,0.8872482613529453,1.4972791221767012,2.3019095615483236,0.6504508896385977,
037052d77e693baf31d54429,4e213f593c3bf4143d64c401,benign,strip,0,0.9984108386186284,2.3019095615483236,2.3019095615483236,1.0,
038ee17631ff8d0b321ecd9a,30bae1bee4662e5b30c48633,TTF,strip,0,0.9118425199644979,1.4699331829814994,1.794444736558802,0.8191576776002493,
038ee17631ff8d0b321ecd9a,4352dc8441f3ca1777765776,benign,strip,0,0.9990169615943894,1.794444736558802,1.794444736558802,1.0,
04150eff99b7db8c3283dcd3,922f9a08e235b44836df270f,TTF,strip,0,0.8096442813993981,2.852861537714577,1.2258939785133216,2.327168244332457,
04150eff99b7db8c3283dcd3,d5d8e0e88264a43c44aece16,benign,strip,0,0.999403660458679,1.2258939785133216,1.2258939785133216,1.0,
04343486d66ff6062b20f171,ad919b5537af184ebbee4106,TTF,strip,0,0.9178688429478559,1.525262098381913,1.5872294803867522,0.9609587757973472,
04343486d66ff6062b20f171,48492696fdc893d4f5610ac8,benign,strip,0,0.9992437785904706,1.5872294803867522,1.5872294803867522,1.0,
044df24069e63cb4c36fdc6e,1ff6f97b6379b7360e814943,TTF,strip,0,0.8551239058343011,1.2471569995813871,1.0567187519034242,1.1802165877485702,
044df24069e63cb4c36fdc6e,995aaacd61c8a839d435bb14,benign,strip,0,0.999651607929526,1.0567187519034242,1.0567187519034242,1.0,
04576e0614004c4a109a361e,77c3439fdc997c58ca289eaf,TTF,strip,0,0.9482693632440601,1.3504891392654634,1.638110619106476,0.8244187684969049,
04576e0614004c4a109a361e,a4c79beb10947c08d9d3c8a4,benign,strip,0,0.9992046071541545,1.638110619106476,1.638110619106476,1.0,
0477942d578796a7e6934c0b,662c27a8390df3e9738c983d,TTF,strip,0,0.8704974246479643,1.3443440859488203,1.6170523459526205,0.8313547111283245,
0477942d578796a7e6934c0b,6c056b412a2610792a507303,benign,strip,0,0.999233277899961,1.6170523459526205,1.6170523459526205,1.0,
048c61210e5eea2b56a1a1b0,d45b6329e321661068ccc262,TTF,strip,0,0.93553745969318,0.9734646210190331,1.3348472129393723,0.7292704450237685,
048c61210e5eea2b56a1a1b0,ba2603d8e9263e77309ca90a,benign,strip,0,0.9994789731796979,1.3348472129393723,1.3348472129393723,1.0,
04aa6381ee6cde8133719b35,533953d0e2c2bd7c29caf106,TTF,strip,0,0.9316539757617842,0.4019854139145926,1.066602408074516,0.37688402995477643,
04aa6381ee6cde8133719b35,efbbd9d8e1392be60fa27aca,benign,strip,0,0.9996545505656054,1.066602408074516,1.066602408074516,1.0,
055efb34fc39c6c326db472c,aac13709da5a250a733db0ff,TTF,strip,0,0.9197342142092141,1.0302070397860188,1.2973230793736565,0.794102144766745,
055efb34fc39c6c326db472c,e1472369f5c45adacb46c103,benign,strip,0,0.9995052975107761,1.2973230793736565,1.2973230793736565,1.0,
05831ec1d057ff2b30f8c05d,0ca56af8f8b8af335ef1b911,TTF,strip,0,0.7763290621339569,2.279277102746281,2.541138792986258,0.896951047710288,
05831ec1d057ff2b30f8c05d,f5a94c62108eb815b70db472,benign,strip,0,0.997955333753961,2.541138792986258,2.541138792986258,1.0,
05d4310a1c1ab722a92b4d38,1f1852f1ae2034f2e7db1685,TTF,strip,0,0.9352659691448207,-0.15989085758173005,1.214342122864206,-0.1316687073364496,
05d4310a1c1ab722a92b4d38,d96513fc1cc59dc6bb23ac22,benign,strip,0,0.9995658637616074,1.214342122864206,1.214342122864206,1.0,
05da8e61ed9e8bd27dd1ec35,b8f454f70838b31658fbc66a,TTF,strip,0,0.9356869920096882,1.2365866199698634,0.999440598877086,1.237278755094821,
05da8e61ed9e8bd27dd1ec35,11b51d8e70929cefe8da7c60,benign,strip,0,0.9996919514495792,0.999440598877086,0.999440598877086,1.0,
05fef37d282e00735e7da056,6919b869e647fa6f6ddc1d38,TTF,strip,0,0.9296134911538344,0.4460574576167428,1.4078656868573276,0.31683239515016753,
05fef37d282e00735e7da056,f4dfe195a14405be8013ebd8,benign,strip,0,0.9993701249435181,1.4078656868573276,1.4078656868573276,1.0,
06167cb0d78b3e5887311c40,c2b82b65ff3b243273c86765,TTF,strip,0,0.7609533370985714,1.3610336165833887,1.8855991681789512,0.7218043153348597,
06167cb0d78b3e5887311c40,bfa3c712036f4457da7282fd,benign,strip,0,0.9989292172602555,1.8855991681789512,1.8855991681789512,1.0,
0626cd166c0d31cb25bc50f3,f1b736688e35ba6879fbe08e,TTF,strip,0,0.8845367713947166,1.1173916898660443,1.7911105704275088,0.6238541094642421,
0626cd166c0d31cb25bc50f3,f017a58bad5a22df81f90fcc,benign,strip,0,0.9990323798828947,1.7911105704275088,1.7911105704275088,1.0,
066b0af7b9a9747243859871,9c79bea0e0243d7b4106038f,TTF,strip,0,0.8848542261849498,0.574867586583179,1.943281341790371,0.2958231390486907,
066b0af7b9a9747243859871,0b287f0efab0c7fd16a14bef,benign,strip,0,0.9988488851714236,1.943281341790371,1.943281341790371,1.0,
066be7c777f2eac024db16d2,f50bb287326fedc1839d0ca1,TTF,strip,0,0.8275203504579035,1.0245723886803095,2.5639679186827706,0.3996042154874855,
066be7c777f2eac024db16d2,3556e5dd6cf7e5a12ea26433,benign,strip,0,0.9980441962031456,2.5639679186827706,2.5639679186827706,1.0,
06c6969b9308d3a9c934403a,dfa6d7bac10e2e38ee12deee,TTF,strip,0,0.8411655990017879,2.8256502063331417,3.08863621850164,0.9148536785934349,
06c6969b9308d3a9c934403a,cc76b0d1c0d36ec3d610d068,benign,strip,0,0.9971337496940188,3.08863621850164,3.08863621850164,1.0,
06c97c0a0cd8f4b4762d0ad1,bd290231d42860d85e84b9fc,TTF,strip,0,0.861324053597004,1.9714180825779468,1.9059858338081395,1.0343298715075309,
06c97c0a0cd8f4b4762d0ad1,4fade4cc030018b954c10eaf,benign,strip,0,0.9989193273529858,1.9059858338081395,1.9059858338081395,1.0,
06ebc9bfc96903c1287f85b1,57f9736ba8f55b2dad82528d,TTF,strip,0,0.9335135863961425,1.3347188584245744,1.64852450428258,0.8096445366491107,
06ebc9bfc96903c1287f85b1,2e2b88e4bedb8f0d2b7f116c,benign,strip,0,0.9991604425328001,1.64852450428258,1.64852450428258,1.0,
0753fc5f8bdc6d4b3ac25269,645b34f75a217c6827ab8f28,TTF,strip,0,0.8997230754591503,2.183743249804723,2.292505534080551,0.9525574605343541,
0753fc5f8bdc6d4b3ac25269,092ac89902028b284157c3fe,benign,strip,0,0.9984628615831607,2.292505534080551,2.292505534080551,1.0,
07589952bcf3e0ca95471f06,cb49aac5c8fdeae6aea40c11,TTF,strip,0,0.9256184242262523,0.7448963482134943,1.565768095258949,0.47573861702061454,
07589952bcf3e0ca95471f06,9ff02a65da27b3f5102075e3,benign,strip,0,0.9992337626430084,1.565768095258949,1.565768095258949,1.0,
07f531ad23aa0b4647c1b587,2d3965ef2846f064291c2815,TTF,strip,0,0.941232872531134,2.0245979623678974,1.7482167163468756,1.1580932406358384,
07f531ad23aa0b4647c1b587,3b72ba615843d6c0d930ac7f,benign,strip,0,0.9990861007725665,1.7482167163468756,1.7482167163468756,1.0,
08771e6f5212dcbb5a1adfa7,5ddb293c39d167afcf0416ff,TTF,strip,0,0.9361125036671581,0.8609479271991665,1.608359233806686,0.5352957903325263,
08771e6f5212dcbb5a1adfa7,95e978eb1c4981f31caced8d,benign,strip,0,0.9992490240410568,1.608359233806686,1.608359233806686,1.0,
0881fa8a43cfcc5ad86fa537,e543f2b541c2e26627399420,TTF,strip,0,0.8932492647187474,0.2584914243554973,1.2740490712744479,0.20288969254294498,
0881fa8a43cfcc5ad86fa537,5a75eefec9062d91e66e1d0f,benign,strip,0,0.9995107807192706,1.2740490712744479,1.2740490712744479,1.0,
088445b32a45f010fc2de7b2,e74ccd269ab4a4f901a36d72,TTF,strip,0,0.9504734709428521,1.2178398091663982,1.53945276640267,0.7910861805862328,
088445b32a45f010fc2de7b2,bdd0d00dabe878188f6f1a7b,benign,strip,0,0.9993071092665858,1.53945276640267,1.53945276640267,1.0,
08bf746639f6c05a68ef00fd,b59ca93db6f6145192af6489,TTF,strip,0,0.7996864528570862,0.599340918170536,1.6838991312317115,0.35592447733620464,
08bf746639f6c05a68ef00fd,0e6ece02b0a1b42185160707,benign,strip,0,0.9991093262783807,1.6838991312317115,1.6838991312317115,1.0,
0903eb4a3baf239c2ba65d76,ee5ea0194eabda24dd6459b5,TTF,strip,0,0.891963077357869,1.2723413282371479,1.4000644241904776,0.9087734151753911,
0903eb4a3baf239c2ba65d76,27ddf3ba1528a1778ff86d10,benign,strip,0,0.9994281130424855,1.4000644241904776,1.4000644241904776,1.0,
094bcf5ed744c54ac05dcb2d,f9956fd726b35299b1ac1640,TTF,strip,0,0.9277087145811651,0.926562116753933,1.4656094578992203,0.6322026046980151,
094bcf5ed744c54ac05dcb2d,fea092277817ec505f16bcef,benign,strip,0,0.9993689254282341,1.4656094578992203,1.4656094578992203,1.0,
096389abb62a81a94ddf5d8d,a28308f47ebc7fd3e4444456,TTF,strip,0,0.9549520285943335,1.1261615647435392,1.0632527930513844,1.0591663357042453,
096389abb62a81a94ddf5d8d,202ad8f17f2973f8a1deb011,benign,strip,0,0.9996670515782028,1.0632527930513844,1.0632527930513844,1.0,
0968498af61c25c1dae94d60,5968141d62f3b6809097c6b8,TTF,strip,0,0.8591910725873745,2.094461709908418,1.523246014069568,1.374998976240723,
0968498af61c25c1dae94d60,3abbaa3e6bb0bec5dce3301e,benign,strip,0,0.9993110378586767,1.523246014069568,1.523246014069568,1.0,
0970bdd54e5a12558f9dbd5b,f07fc2d67a778faf23bb71f1,TTF,strip,0,0.9424377278188809,2.0646676293357835,1.3380506018388887,1.543041516141693,
0970bdd54e5a12558f9dbd5b,33a613dbf825cbd2ec51bf81,benign,strip,0,0.9994681329761922,1.3380506018388887,1.3380506018388887,1.0,
097623614e2536966ae32c90,771391f4e9f9c0067631b37d,TTF,strip,0,0.899115241467008,0.8827377741843294,1.3815652611438345,0.638940337464397,
097623614e2536966ae32c90,5a84f4964628fe4bd6f55aa1,benign,strip,0,0.9994017810730518,1.3815652611438345,1.3815652611438345,1.0,
09ad7b3e687692688331257a,7b45adbc6db5a50ff281522d,TTF,strip,0,0.9448060990669807,0.3956089487680624,1.4843278146463459,0.26652397459945176,
09ad7b3e687692688331257a,12d6c9555f8183be29074b6a,benign,strip,0,0.999338950135217,1.4843278146463459,1.4843278146463459,1.0,
09e452b7792dce33b8d0771c,a79bdc7da213579b6e6320a3,TTF,strip,0,0.880797695422427,0.05944170552817514,1.0815288592177101,0.05496081313185709,
09e452b7792dce33b8d0771c,746807233d8ab60e36a55f23,benign,strip,0,0.9996217484741854,1.0815288592177101,1.0815288592177101,1.0,
09f36870729681ec41272479,a5ddef5203b4f88ca4ddb4c9,TTF,strip,0,0.9213239174338788,0.8884360098750124,2.030087093110188,0.43763443100063604,
09f36870729681ec41272479,63b7086c8f8e6d1fa4f736f4,benign,strip,0,0.9987615028315379,2.030087093110188,2.030087093110188,1.0,
0b40b60a274bd19ba1d5562b,a6ae334ddd7d39217610fb38,TTF,strip,0,0.9289737729915213,1.4426605639538148,1.369885391962588,1.0531250076964207,
0b40b60a274bd19ba1d5562b,7dab7abc3849d56508bba7c9,benign,strip,0,0.9994535539024981,1.369885391962588,1.369885391962588,1.0,
0b40cba5082e96f5152e4948,85a756e195df4af2187536d5,TTF,strip,0,0.7493642531479687,1.5895670102714747,1.704488862201094,0.9325769416989825,
0b40cba5082e96f5152e4948,ab974e1b6f569aac6c027da3,benign,strip,0,0.9991474737992544,1.704488862201094,1.704488862201094,1.0,
0b5ece3f730c3aaedad51588,e734475caab3ec02d82148bd,TTF,strip,0,0.9115178048672804,2.7018687526860807,2.8522828875633217,0.9472653517177119,
0b5ece3f730c3aaedad51588,43577f4f1142ad3ce09d1af4,benign,strip,0,0.9975795826316199,2.8522828875633217,2.8522828875633217,1.0,
0bf70597510a5049ceeb5920,3081552b88ccb436e5583c44,TTF,strip,0,0.9231835195505915,0.944677167134428,0.9987195049219494,0.9458883725398506,
0bf70597510a5049ceeb5920,ea350dc525338f2352f2f922,benign,strip,0,0.9997088656091849,0.9987195049219494,0.9987195049219494,1.0,
0c1a04c5fde0f003ccad1828,396fbaa8e9f1441a830dbcbd,TTF,strip,0,0.9474194335152101,0.9524331261804081,1.1772357882258242,0.8090419402011136,
0c1a04c5fde0f003ccad1828,2d5e3350afe7e747b0af0fff,benign,strip,0,0.9995756093041177,1.1772357882258242,1.1772357882258242,1.0,
0c3a2e83c0a70981dca3bf17,f871ebd70464fc190893f2d1,TTF,strip,0,0.9355603886888525,1.3839370005684362,1.3714933033621115,1.009073100959239,
0c3a2e83c0a70981dca3bf17,58a8944bfc98495dfaf96425,benign,strip,0,0.9993958401410811,1.3714933033621115,1.3714933033621115,1.0,
0c9f80d67a304ec7ec508de8,7172e42f7ec64d01903430e0,TTF,strip,0,0.9225669101307896,1.1859754499958166,1.5938190432958277,0.7441092230541811,
0c9f80d67a304ec7ec508de8,b2a4b4b04e81baa7b76c3b66,benign,strip,0,0.9992611351394628,1.5938190432958277,1.5938190432958277,1.0,
0cb595da01f4783e1b38f3a5,96a5f940a7faf7c14243d7ca,TTF,strip,0,0.9178313613008897,1.766839065304879,1.7670480561518298,0.9998817288266592,
0cb595da01f4783e1b38f3a5,d010b8abb3747bc76783bf69,benign,strip,0,0.999051029123081,1.7670480561518298,1.7670480561518298,1.0,
0cc2ca666c92a528ec4c3275,7d0b6e707be0921217b61c8f,TTF,strip,0,0.9316684956198542,0.7287148686746854,1.3909493100888004,0.5238975017918971,
0cc2ca666c92a528ec4c3275,8d41779467b5b3b940d09a1f,benign,strip,0,0.9994333689504895,1.3909493100888004,1.3909493100888004,1.0,
0d02d1c34a3a0853a872e445,c86375c0e8a0875e72260b62,TTF,strip,0,0.9085872081037767,1.6443881391281432,1.8752694153221283,0.8768810101057799,
0d02d1c34a3a0853a872e445,7ea90bfc8d8068c146ee3f77,benign,strip,0,0.9989397615439072,1.8752694153221283,1.8752694153221283,1.0,
0d11848d5b1ff75ab42db84a,579632c6ccfc1634b8027712,TTF,strip,0,0.918443834065324,0.20114475371050125,1.2961928322960738,0.15518119580571493,
0d11848d5b1ff75ab42db84a,5264ac0bf7f6d210b14bb113,benign,strip,0,0.999503556575752,1.2961928322960738,1.2961928322960738,1.0,
0d5c222a10c708530e87237b,74faef8376fa561a67330a91,TTF,strip,0,0.9327556649935966,0.10156879464989875,1.2257749261149773,0.08286088456044306,
0d5c222a10c708530e87237b,0ff5be64150de33a6e28c869,benign,strip,0,0.9995639648769358,1.2257749261149773,1.2257749261149773,1.0,
0db1794754009c18519ad9ce,f488b527e62a125fa2c83fdd,TTF,strip,0,0.9556055702962569,1.0163719631169326,1.7137617976279442,0.5930648964889493,
0db1794754009c18519ad9ce,19920996aa0153e0ebf6b2fe,benign,strip,0,0.9991428435645956,1.7137617976279442,1.7137617976279442,1.0,
0df8e544ad196b773ec222f8,1ae09e765f37e939ec2424a1,TTF,strip,0,0.9435152512269117,1.1877774709693079,1.962370038463431,0.6052770108023855,
0df8e544ad196b773ec222f8,a970518cce6c605b6bbf311e,benign,strip,0,0.9988761983242103,1.962370038463431,1.962370038463431,1.0,
0e1457890631b539dfc1eb8e,0dc940ad8078fa5cec0094a8,TTF,strip,0,0.9057252810643284,1.8665117409921206,1.6292760519752676,1.1456080378332685,
0e1457890631b539dfc1eb8e,67627bfdbbead6679bc93b03,benign,strip,0,0.9991801803155717,1.6292760519752676,1.6292760519752676,1.0,
0e23de0e761742ea4ebcb91f,c71688e511a1f2335d99c82e,TTF,strip,0,0.9262907298568948,1.0421990706779751,1.4805120176776607,0.7039450259328353,
0e23de0e761742ea4ebcb91f,1ea37ffe0c442d68d700a3fc,benign,strip,0,0.9993550961179787,1.4805120176776607,1.4805120176776607,1.0,
0e3571877d8c34403f898233,d72642171a76d12bbd625ed0,TTF,strip,0,0.9279483599012704,0.5584684005072021,1.2093706342257038,0.46178432376503004,
0e3571877d8c34403f898233,d2b6f955633cc9d960b0f1a6,benign,strip,0,0.999545266597713,1.2093706342257038,1.2093706342257038,1.0,
10429771c73d1e651e4a0881,ab56ec74c9ab48fab1db2a84,TTF,strip,0,0.9421489420065448,1.2766577315410683,1.2338741366434982,1.0346741970084194,
10429771c73d1e651e4a0881,4fa3c8b29366ac65b9485c98,benign,strip,0,0.9995526440146313,1.2338741366434982,1.2338741366434982,1.0,
104cd91f8f378a74a2073812,ac8b0421fc4cd1fb5b6c6e4d,TTF,strip,0,0.8882060864020552,1.7044289529651255,1.7134160783674173,0.9947548493820282,
104cd91f8f378a74a2073812,92cbbf1e5cba593875cbd211,benign,strip,0,0.9991311419486384,1.7134160783674173,1.7134160783674173,1.0,
10ce1c6929daed1f563a0c47,7cea9f25e3f2a9df7ed790c4,TTF,strip,0,0.9004672779601537,1.481955596579239,2.3128918557224223,0.6407370897660739,
10ce1c6929daed1f563a0c47,e2450cc1f1648c7d3269cd43,benign,strip,0,0.9982874384522687,2.3128918557224223,2.3128918557224223,1.0,
10e77a3e32b809f395d03252,9be46a8d7e6f19e1a54f4c04,TTF,strip,0,0.9226282355392781,1.3829703181541901,1.8183011393468984,0.7605837604275651,
10e77a3e32b809f395d03252,18e484442a4780f9be4f3743,benign,strip,0,0.9990157701124296,1.8183011393468984,1.8183011393468984,1.0,
10f35654d0942664b718331f,acc18ce33fc123a5b947125a,TTF,strip,0,0.7787401841487325,0.9269625850181304,2.1168060756615,0.4379062379289777,
10f35654d0942664b718331f,37f71f3f1650e3d98597d9c6,benign,strip,0,0.9986820062604864,2.1168060756615,2.1168060756615,1.0,
10fcad2d3a6d96ee408a94d9,784a40bdd73a96a0aa59276c,TTF,strip,0,0.846413227571122,1.5796197153002869,1.0330741080850583,1.5290478223564468,
10fcad2d3a6d96ee408a94d9,84dc69ca8ae580da3c3597cc,benign,strip,0,0.9996694376231465,1.0330741080850583,1.0330741080850583,1.0,
111423cf6d976d638e083fb3,4d91794351bd6d7deb30b08b,TTF,strip,0,0.9696782105850592,0.8554065487519273,1.1209343992951548,0.7631191881432207,
111423cf6d976d638e083fb3,9e8a2fcac45dd29450d70958,benign,strip,0,0.9996184522230965,1.1209343992951548,1.1209343992951548,1.0,
112d3ccc28f9aca538e3307e,36f64651260171bbad83c5fb,TTF,strip,0,0.8983974143217666,1.3908863259553321,1.6348547437239742,0.8507705845395686,
112d3ccc28f9aca538e3307e,958d5e6757ff7691f6d8c188,benign,strip,0,0.9991847871114935,1.6348547437239742,1.6348547437239742,1.0,
114b91b51bcaeb1cfe30d68b,10ecf9582d935d610498a35f,TTF,strip,0,0.9034526838833667,0.6869782785596307,1.0556148811831119,0.6507849508427537,
114b91b51bcaeb1cfe30d68b,9ae74b1d0ec9cab59646ffc7,benign,strip,0,0.9996393405757488,1.0556148811831119,1.0556148811831119,1.0,
117bd41816e3d74edde86ea2,22c56107d9851551cb4d5172,TTF,strip,0,0.9169182147632206,1.5750169730502672,1.403295618536083,1.1223700496502111,
117bd41816e3d74edde86ea2,33b4253d6abd1ba32c579578,benign,strip,0,0.9994141580478855,1.403295618536083,1.403295618536083,1.0,
117ced9a015e849371d8c505,ec3ec52d51abe12e9c9fd1f0,TTF,strip,0,0.9405815326051824,1.4649222811195466,2.065957024543487,0.709076841249033,
117ced9a015e849371d8c505,7141cb31148845adbf093643,benign,strip,0,0.998725611674841,2.065957024543487,2.065957024543487,1.0,
118d59ee4f1f385874311fda,b2c3a878cb2a99b595f21958,TTF,strip,0,0.9372490101670442,1.4583209478574637,1.2329313244597986,1.1828079301143706,
118d59ee4f1f385874311fda,cb2b8b7542a838462d33d1b4,benign,strip,0,0.9995553865965885,1.2329313244597986,1.2329313244597986,1.0,
1193c8e3dbed13f54f94e903,6d937e8018ab9c045bb33680,TTF,strip,0,0.952254599933867,1.7807589617885593,1.8248797101938576,0.9758226538665328,
1193c8e3dbed13f54f94e903,cdb697051e061b4d4e92158d,benign,strip,0,0.9990111171652739,1.8248797101938576,1.8248797101938576,1.0,
11c2dbc3a70672430d6b2f39,09fd19cdc87924a1ad3a571e,TTF,strip,0,0.8397618538395957,1.4859466967814519,1.8075954664522642,0.8220571053422109,
11c2dbc3a70672430d6b2f39,c83d2834cc41c9f8416bc4b7,benign,strip,0,0.9990293609584714,1.8075954664522642,1.8075954664522642,1.0,
1243468ac995e577ad49228e,f3b0ea139738531e12e2b887,TTF,strip,0,0.8993974121287007,1.024441878508385,1.3082401093741014,0.783068697533289,
1243468ac995e577ad49228e,9b684861eae68b7e0f44173e,benign,strip,0,0.9994399594482095,1.3082401093741014,1.3082401093741014,1.0,
12913062fbf700967ec38b98,db1a1ae50940b3751a9103d7,TTF,strip,0,0.9391087080803207,1.2295472846584166,1.6379492296738132,0.7506626349482596,
12913062fbf700967ec38b98,c55ff92c3c3b90c9a427226a,benign,strip,0,0.9992024947622857,1.6379492296738132,1.6379492296738132,1.0,
12a9b77b2f4920161132c422,00e4f4dc6828e32d63e667c1,TTF,strip,0,0.8479284201505637,1.4646675191262628,1.3761647818875904,1.0643111482022374,
12a9b77b2f4920161132c422,aaa99b4943994aa593fd247e,benign,strip,0,0.9994402098012556,1.3761647818875904,1.3761647818875904,1.0,
12fd05e4d471b2d06e9c490f,bc251e0d0b00e39ed1863f05,TTF,strip,0,0.8660738996732377,2.232260850816581,2.97325845734991,0.7507792823386816,
12fd05e4d471b2d06e9c490f,c4bd0018b01e566ba7e7dc32,benign,strip,0,0.9973783344007523,2.97325845734991,2.97325845734991,1.0,
12ff56453809a506ff1ca79a,50da3cb6e01d6ce1294dad4b,TTF,strip,0,0.8358568231841044,2.7784771923009903,3.2305620563158963,0.8600599969497383,
12ff56453809a506ff1ca79a,a529be7ec7167a21f4335b1e,benign,strip,0,0.9969248728173845,3.2305620563158963,3.2305620563158963,1.0,
130d3bbf124149852b69b4ea,af7fcc750a5c3a0486f299c8,TTF,strip,0,0.9371126784070148,0.8347765896537853,1.374757455735145,0.6072173576301083,
130d3bbf124149852b69b4ea,f3fa828e886c252fbb7d719f,benign,strip,0,0.9994417189124155,1.374757455735145,1.374757455735145,1.0,
13c66ad3371f9ed4b92cf769,288c7ab385698147b04d3eef,TTF,strip,0,0.9296658187362189,0.9588140774209438,1.263930584685554,0.7585971010104813,
13c66ad3371f9ed4b92cf769,4638dbec37e2714d87705458,benign,strip,0,0.9995056029013374,1.263930584685554,1.263930584685554,1.0,
13c9ada130f43a29b5a00ec8,135866d3eb6354abcc2f429a,TTF,strip,0,0.9060765504124176,0.7649524579610023,1.0570837017734316,0.7236441699722254,
13c9ada130f43a29b5a00ec8,1e4c0e99719e16dddd02f047,benign,strip,0,0.9995793235023649,1.0570837017734316,1.0570837017734316,1.0,
13db663cb13d3985b3b9de25,ba20a7ae8bf6fff864aed28c,TTF,strip,0,0.9516581607053827,0.7010012607774528,1.4320195951258894,0.4895193216373743,
13db663cb13d3985b3b9de25,2695e2ec306f41dd4a13d654,benign,strip,0,0.9993908197984608,1.4320195951258894,1.4320195951258894,1.0,
13e4e88c33f4cd5d76ad975d,4d05feab28e3b326ede34e44,TTF,strip,0,0.7239067712950829,3.5740337660787076,6.976880316258278,0.5122681777627902,
13e4e88c33f4cd5d76ad975d,cea37ae31aa39e13be577b04,benign,strip,0,0.9854072450750283,6.976880316258278,6.976880316258278,1.0,
1456b0a1989734dbd02cdf3f,15cb764661f1a3a27b7c9150,TTF,strip,0,0.8938215795766674,1.8440201509891032,1.3269123593474328,1.3897075703597943,
1456b0a1989734dbd02cdf3f,3808bdc3ea7866f96b77e1a5,benign,strip,0,0.9994820044841869,1.3269123593474328,1.3269123593474328,1.0,
1493f8a051a930f901bc3828,b047e06e91133ae1d63a7c07,TTF,strip,0,0.8009588886456024,2.0527315497295744,1.1835077314851743,1.734447097488428,
1493f8a051a930f901bc3828,e18e578b3850b30cde08e3e7,benign,strip,0,0.9995451007450866,1.1835077314851743,1.1835077314851743,1.0,
14a755ceb46338e5d4e48f40,aff930401539260b4d3d0d38,TTF,strip,0,0.8925949718333263,1.6487011643834213,1.683516255127549,0.9793200150945438,
14a755ceb46338e5d4e48f40,b51332f5504b0b2e8b25a439,benign,strip,0,0.9991543534075579,1.683516255127549,1.683516255127549,1.0,
14b61ab73d50f5e703451a82,388a1c8c26acd29bc414e12d,TTF,strip,0,0.840952505118528,1.6146407618485883,1.7843468374793354,0.9048917665186197,
14b61ab73d50f5e703451a82,36ca58ab0f351d0a44c5d5e2,benign,strip,0,0.9990608439601502,1.7843468374793354,1.7843468374793354,1.0,
14b6df23052a42e263e81ca0,cf1aa87ebcdecbbfca9449f2,TTF,strip,0,0.9307643940018734,1.1873155230958352,1.4218416842961759,0.8350546591856088,
14b6df23052a42e263e81ca0,6b85752fe06ff2cef0896fc9,benign,strip,0,0.9994075418049975,1.4218416842961759,1.4218416842961759,1.0,
1522812467a6fc0e24212243,6a308092ede4946dd16d8407,TTF,strip,0,0.9665055547265218,0.6815130871806457,0.8764665038348975,0.7775688907662172,
1522812467a6fc0e24212243,401ac9059b155c2973c408fb,benign,strip,0,0.9997591273223838,0.8764665038348975,0.8764665038348975,1.0,
15cf1d9d2cc6e02395b7dea0,613f25ea05df200a14187e11,TTF,strip,0,0.9027778053557376,0.3596549270965329,1.6445843740840302,0.2186904684029038,
15cf1d9d2cc6e02395b7dea0,f868b2ebd3809dea02e809aa,benign,strip,0,0.999147317215761,1.6445843740840302,1.6445843740840302,1.0,
15db1a9814e59094666b329d,f083deb660006c2712ebe0d7,TTF,strip,0,0.9498368530812638,1.5466653261453802,1.2142508866270223,1.2737609197401927,
15db1a9814e59094666b329d,f2d1d731b15006b497e51c56,benign,strip,0,0.9995658058886628,1.2142508866270223,1.2142508866270223,1.0,
15e3d46e024f81163ff5adc2,a9c1135a186fa45bf3be12bd,TTF,strip,0,0.8814626828669373,1.6647465453628074,1.157710873722971,1.4379639883741517,
15e3d46e024f81163ff5adc2,ff32d8fb5546ec3b77a24ea8,benign,strip,0,0.9995961309404005,1.157710873722971,1.157710873722971,1.0,
165b036ab28cac368382b3fd,33f606a2e5c96c56f82bba01,TTF,strip,0,0.8252667673887071,2.802887181408965,2.0965806726495595,1.3368849660656312,
165b036ab28cac368382b3fd,e41fe0d09a17097b5efe360c,benign,strip,0,0.9986959992969747,2.0965806726495595,2.0965806726495595,1.0,
1683c47f791fa35a947dc294,04fb651bb621768f0c44f26c,TTF,strip,0,0.8835902557043785,0.6208155515430617,0.8911133840317772,0.696674028993064,
1683c47f791fa35a947dc294,6901bf5c19b5c4619ccb6c45,benign,strip,0,0.9997169764923488,0.8911133840317772,0.8911133840317772,1.0,
16c0288d6a3f24e8c01bca40,ade462d7b0cd3a7f947013ff,TTF,strip,0,0.9425440266564706,1.44934402225257,1.7680103070026587,0.8197599394709809,
16c0288d6a3f24e8c01bca40,6ed246c3ad6cbfcaf001ff2a,benign,strip,0,0.999081083649694,1.7680103070026587,1.7680103070026587,1.0,
16ee2b57badce4bb39bee571,140986c8f1e6f5260b9ef91b,TTF,strip,0,0.6696684887246616,2.302997280085336,3.4521750131788407,0.6671148685375266,
16ee2b57badce4bb39bee571,1c42cfa45f5964c46869e62f,benign,strip,0,0.9963971503657237,3.4521750131788407,3.4521750131788407,1.0,
171d8ffea380489225fe094d,eea7a78f52d0964a26a62674,TTF,strip,0,0.901089261823794,1.4308991559370479,0.9387782548727255,1.5242142098093672,
171d8ffea380489225fe094d,ebd1fc67a43a6d15d5b62141,benign,strip,0,0.999672728701181,0.9387782548727255,0.9387782548727255,1.0,
1760bc1912b64d1b03dcf20f,8c454fa29a5beb601fdd1f17,TTF,strip,0,0.9333339965783306,2.4767222667958597,2.2362966068549746,1.107510631283839,
1760bc1912b64d1b03dcf20f,bd301e61c4f7056bf70471bc,benign,strip,0,0.9985277507086319,2.2362966068549746,2.2362966068549746,1.0,
17661be0d000b0d55e9144fc,4c51c143f1b923d8dcb3b4f1,TTF,strip,0,0.8884832449244197,1.5990490503580024,1.256706394275353,1.2724125998261133,
17661be0d000b0d55e9144fc,20ccbaebf52dd8b2262553f8,benign,strip,0,0.9994934346094911,1.256706394275353,1.256706394275353,1.0,
1781b88b98cefa1278f0afa4,9b4fee8e558889ec1e2f9b09,TTF,strip,0,0.9166946293497399,-0.19912991344842904,1.225812641084082,-0.1624472670410079,
1781b88b98cefa1278f0afa4,c2eebf705dd7ca6e8593dae9,benign,strip,0,0.9995160108175961,1.225812641084082,1.225812641084082,1.0,
17a2e820a30ab7de88ffa380,b540ee3d8eee8f8f509ecbed,TTF,strip,0,0.900573213216527,-0.40023427305691067,1.1348210527344749,-0.3526849207568917,
17a2e820a30ab7de88ffa380,025b3212f261b8730d984f00,benign,strip,0,0.9996157195059376,1.1348210527344749,1.1348210527344749,1.0,
17ef359f817123920041bb0d,712598ff5d2d9ca98c395f7b,TTF,strip,0,0.9123217539499465,1.8063134210582699,1.3132976613500231,1.3754029069095,
17ef359f817123920041bb0d,70f0a8622c1d141443b7cd48,benign,strip,0,0.9994889579156433,1.3132976613500231,1.3132976613500231,1.0,
181b44adf824f1770ab711b0,b116743d10fcbb2b9985393b,TTF,strip,0,0.9518767155446997,3.0003790469219935,2.143614179103964,1.3996824037505478,
181b44adf824f1770ab711b0,a65776fd246d67e99c6da724,benign,strip,0,0.9986124689477378,2.143614179103964,2.143614179103964,1.0,
18b86be244f54ac3aee44759,b3b87f26f25d9a3dce8657fc,TTF,strip,0,0.9020163233759316,0.9372561151736984,1.693944273105237,0.553298080730588,
18b86be244f54ac3aee44759,6f9113260ea7a87e81d11ecf,benign,strip,0,0.9991134948572653,1.693944273105237,1.693944273105237,1.0,
18f38ba8f928fb6af562bd34,9cb2496ba41463a80a92db08,TTF,strip,0,0.9283586200190105,0.6632781307081228,1.2970719025038806,0.5113657380348183,
18f38ba8f928fb6af562bd34,528b2b25f25690e9833eb094,benign,strip,0,0.9995016617025867,1.2970719025038806,1.2970719025038806,1.0,
192485c88178f0166ebdd55b,e617cf63dbb146a04455b636,TTF,strip,0,0.6754746651722263,3.8326342647854568,2.397403585070115,1.5986604377557758,
192485c88178f0166ebdd55b,e0cde3b70adcd22d62b836bc,benign,strip,0,0.9982366587959796,2.397403585070115,2.397403585070115,1.0,
19500acb9480fdbe66831e96,a9b68698ed842ccf486744b3,TTF,strip,0,0.9201007134879442,1.9833301672019605,2.029379406317724,0.977308708774512,
19500acb9480fdbe66831e96,7e22eaba7ffcb501475a746e,benign,strip,0,0.9987487424931446,2.029379406317724,2.029379406317724,1.0,
1975456d22009cddc8ae0413,1a728f8165ec23239c5aece3,TTF,strip,0,0.7730198851597879,3.202650947793588,1.9095605108586644,1.677166515322138,
1975456d22009cddc8ae0413,f269277edde6c4300e9180df,benign,strip,0,0.9989302135962332,1.9095605108586644,1.9095605108586644,1.0,
1a475c62fd6bf52ef580a79b,0a48a93ce627c48b1ca06aa3,TTF,strip,0,0.8995831685085384,1.1202568462018894,2.2870813854532477,0.4898194062210339,
1a475c62fd6bf52ef580a79b,4c7a40dea047d2259cbe2bd1,benign,strip,0,0.9984767718424932,2.2870813854532477,2.2870813854532477,1.0,
1a54de81a59e61685d85f6b4,ec75607415be8ce1e38663c6,TTF,strip,0,0.9453703516349902,0.8333864313362634,1.0800845880350989,0.7715936701331594,
1a54de81a59e61685d85f6b4,5becb3cb45dea2204d090fef,benign,strip,0,0.9996456399806534,1.0800845880350989,1.0800845880350989,1.0,
1ab0dbb7a49b197d6d455a4b,1e9b11d3efc3ed552a3fde3d,TTF,strip,0,0.8466224154685222,0.8755611373905049,1.158474185182411,0.7557882157319206,
1ab0dbb7a49b197d6d455a4b,9705fce2c797111277976a7f,benign,strip,0,0.9995493120813953,1.158474185182411,1.158474185182411,1.0,
1b2f6852a68180158a821ab7,4b959212bf30db84a3efbb29,TTF,strip,0,0.8941370951839661,1.1353938651881987,1.4817748840235943,0.7662391078631077,
1b2f6852a68180158a821ab7,114899dab35f4470885d8c5a,benign,strip,0,0.999323864291932,1.4817748840235943,1.4817748840235943,1.0,
1b578cc0eda773b660b767ba,1aedddb4acbcb03b69118640,TTF,strip,0,0.8663968092993165,1.3165799301445058,1.3437228760380597,0.9798001906661109,
1b578cc0eda773b660b767ba,84474403e072d1dc62e6547e,benign,strip,0,0.9994506197123405,1.3437228760380597,1.3437228760380597,1.0,
1baa4c326669dd61e676a366,de9b1590270d818be37045e5,TTF,strip,0,0.9452762517786116,0.4358535807983062,1.042519688648324,0.41807707378976317,
1baa4c326669dd61e676a366,d8ccd6b9c51809758a935da1,benign,strip,0,0.9996720906726481,1.042519688648324,1.042519688648324,1.0,
1bca5f8a5f497f2f0451306c,f41a408469ff66235da866fc,TTF,strip,0,0.89669039953549,0.416548330597598,1.4897901057723555,0.27960202513336324,
1bca5f8a5f497f2f0451306c,0e599d05873dd603602e53c6,benign,strip,0,0.9993482668971283,1.4897901057723555,1.4897901057723555,1.0,
1bd891a61c79b26792b61f8a,163031d280257208d39c658c,TTF,strip,0,0.8679667032693171,1.5175940276292188,1.3541405765626442,1.1207064125361974,
1bd891a61c79b26792b61f8a,d62746af0f78dc2e142f7493,benign,strip,0,0.999464712281588,1.3541405765626442,1.3541405765626442,1.0,
1be229c1f6030340a2c1a7ed,3f8f5a342ff9b17f9f605d10,TTF,strip,0,0.9429347268959543,0.65051710144934,1.3207260587404421,0.4925450642427159,
1be229c1f6030340a2c1a7ed,8317ea19d1a5000c42114cf7,benign,strip,0,0.999476956505348,1.3207260587404421,1.3207260587404421,1.0,
1bed194193d05e54ac93eeee,8540e67264027e56b6f34236,TTF,strip,0,0.8974828237483262,1.1145312020700202,2.0911675626498423,0.5329707776538632,
1bed194193d05e54ac93eeee,3452d5d8799aa6a2b2f099d2,benign,strip,0,0.9987151516029229,2.0911675626498423,2.0911675626498423,1.0,
1c63f77263d8aab0d71afc51,8ddd02247e3b68cd51de46fe,TTF,strip,0,0.88273531110109,1.4941486847905707,1.4788969636691864,1.0103129031271687,
1c63f77263d8aab0d71afc51,41d5f6ba86790e560ac8dc95,benign,strip,0,0.9993619977296804,1.4788969636691864,1.4788969636691864,1.0,
1ca238e04aa63c85161ab8a3,3edb29e2a2b2b85acd55a3be,TTF,strip,0,0.9301470461605402,0.6649171631315667,1.673091608527604,0.39741826433325056,
1ca238e04aa63c85161ab8a3,2cd1d7dd0e6f5a5e68e6566f,benign,strip,0,0.9991814585277637,1.673091608527604,1.673091608527604,1.0,
1cdf10ae2723df7b3df572ad,4fb4e1590f3707dc52377c7b,TTF,strip,0,0.8881660289032526,2.2373875354648134,1.690515857536312,1.3234939651648638,
1cdf10ae2723df7b3df572ad,89a3710d1106bcbbed3adb3b,benign,strip,0,0.9991611408968765,1.690515857536312,1.690515857536312,1.0,
1ce37ffdb744d9ddb94272a9,dbd385e80e94b6f8472ed92a,TTF,strip,0,0.935206229761861,1.0697735939549171,1.35706524782192,0.7882993066633281,
1ce37ffdb744d9ddb94272a9,cdbdee67ef3b85d1d89b555b,benign,strip,0,0.9994321982358585,1.35706524782192,1.35706524782192,1.0,
1d22dc1d2d1ff18f52abee70,e6f48dee6622d1ee5586b684,TTF,strip,0,0.8848452615356446,0.33789694377181567,1.6272935337333665,0.20764351161440822,
1d22dc1d2d1ff18f52abee70,e57073427746f89ce2709365,benign,strip,0,0.9992252918607036,1.6272935337333665,1.6272935337333665,1.0,
1d294a877a5f91ac40be702e,be88826446046718a18295cb,TTF,strip,0,0.8183080034568313,2.1233684273848072,3.2350964140256795,0.6563539862920303,
1d294a877a5f91ac40be702e,1b4880529c8e3bf5a8d6d43a,benign,strip,0,0.996859958234904,3.2350964140256795,3.2350964140256795,1.0,
1d4648c28add254a72157e37,f5b6535b0d1613b2cb5d343b,TTF,strip,0,0.7774741887390504,1.1627033291921038,1.84924881129349,0.6287435860936584,
1d4648c28add254a72157e37,2ba880c591e32e09e383e462,benign,strip,0,0.9989721982048299,1.84924881129349,1.84924881129349,1.0,
1d5517ba71eac658be38d332,080e02988f667198a37ff056,TTF,strip,0,0.9395743468002665,1.4178122840214322,1.9085771824546611,0.742863478121411,
1d5517ba71eac658be38d332,98f235751eb7eabff6502de5,benign,strip,0,0.9988918674262209,1.9085771824546611,1.9085771824546611,1.0,
1d601c473bb728f1e4f0a36a,25d52fda0ae1b942bad647d1,TTF,strip,0,0.9083370849825899,1.479959586834604,1.630821089437881,0.9074935297437952,
1d601c473bb728f1e4f0a36a,1f08c7fee6be78d8b78f6867,benign,strip,0,0.9992124090809259,1.630821089437881,1.630821089437881,1.0,
1d8dea6649b79617da97729e,1c084875201b65b9ccff4774,TTF,strip,0,0.890566651750158,1.8434220398571552,1.6692001791345665,1.1043744560421254,
1d8dea6649b79617da97729e,8213488486dbf4befaea15aa,benign,strip,0,0.9991716270463807,1.6692001791345665,1.6692001791345665,1.0,
1d97ce269eb074f6feb6e569,feabc56e0612f03a3d0103ca,TTF,strip,0,0.9457026991334758,1.45313407493788,1.4694737923482295,0.9888805656178199,
1d97ce269eb074f6feb6e569,8f93685d84c47b6a53727af4,benign,strip,0,0.9993532144607479,1.4694737923482295,1.4694737923482295,1.0,
1dd602d91e956061bbe3f519,fb2d9ea007e3d4c9989fc3b8,TTF,strip,0,0.9253476184456544,1.3244554691268038,2.7771941032099385,0.4769041773479105,
1dd602d91e956061bbe3f519,8da119b55f582eb1facb99ae,benign,strip,0,0.9975378936631276,2.7771941032099385,2.7771941032099385,1.0,
1dfcf1a2b4ff82ad2e8cd518,bcce6cd03896ae003115b953,TTF,strip,0,0.8963770410964443,0.3244281164275113,1.3184099889241239,0.2460752870146697,
1dfcf1a2b4ff82ad2e8cd518,9b5ac4c327579eab8fecde41,benign,strip,0,0.9994768542876351,1.3184099889241239,1.3184099889241239,1.0,
1e0fa253b3536c3dbc87a63c,ad322ee36aeb6eae6eeb2e62,TTF,strip,0,0.9571857419678285,1.0441592530971453,1.8440770233290245,0.5662232324830848,
1e0fa253b3536c3dbc87a63c,caebbcb35f0770a39fcbc238,benign,strip,0,0.9989777207177193,1.8440770233290245,1.8440770233290245,1.0,
1e6048977269198f2f8e6292,8308126419fe552a43d93cd2,TTF,strip,0,0.9724576155080272,0.7282600556681443,1.1612477521406575,0.6271358151829887,
1e6048977269198f2f8e6292,5085213f6f781650c7c05623,benign,strip,0,0.9996047097345075,1.1612477521406575,1.1612477521406575,1.0,
1e6ab5fbded00895344cb76d,b7821e9df40c2330199fe1e2,TTF,strip,0,0.9194912081754774,-0.03800759775211386,1.4990260804914857,-0.025354860897184864,
1e6ab5fbded00895344cb76d,686a2b9b33651a90ea518e2a,benign,strip,0,0.9993441270892519,1.4990260804914857,1.4990260804914857,1.0,
1e81edde744c1f07f7d1ac44,dfe566307fab64948df82c85,TTF,strip,0,0.8132800233520053,2.6538966432040576,2.9323452234667076,0.905042360621694,
1e81edde744c1f07f7d1ac44,72a2053c8694700ef7eb9f02,benign,strip,0,0.9973842289035744,2.9323452234667076,2.9323452234667076,1.0,
1ea0df4703142657862fdbe0,e4bd26ea0c29716134879f36,TTF,strip,0,0.8996695772037919,0.7391057486467715,1.1513058836377397,0.6419716594441832,
1ea0df4703142657862fdbe0,91d7ea8202df6de654b61d9a,benign,strip,0,0.9995985635289567,1.1513058836377397,1.1513058836377397,1.0,
1eead1ef0e4c4c657bc17c3b,ec12c24a15cb452a7c872ce9,TTF,strip,0,0.9049527965735288,2.189663151384814,3.106331255767397,0.7049032994531271,
1eead1ef0e4c4c657bc17c3b,98e5c5d76cb7df7eca4d1617,benign,strip,0,0.9971424455578548,3.106331255767397,3.106331255767397,1.0,
1f312bf8e84ff441a3931fe9,d9bd91b82f0b004ad6ebd0b3,TTF,strip,0,0.9182671040550168,0.9152110721219777,1.634007949933586,0.5601019702255282,
1f312bf8e84ff441a3931fe9,1aaba5b20eba10df5fd8d92d,benign,strip,0,0.9992178738584818,1.634007949933586,1.634007949933586,1.0,
1f5e042cc8084da9017dd256,4bf91f4ba7ff46addc4f0596,TTF,strip,0,0.8729092686739097,2.2079416840919097,1.3431047276031867,1.643908802280856,
1f5e042cc8084da9017dd256,88c8cca0adbb57246a4cde60,benign,strip,0,0.999471974056646,1.3431047276031867,1.3431047276031867,1.0,
1f85edcee6e59e1b2afa4174,b8873e088af9fc6b66e830ce,TTF,strip,0,0.9291083367602052,1.6185507123885625,1.5876444480086291,1.0194667416994396,
1f85edcee6e59e1b2afa4174,6beba0c8748cf29b7ddd1ddf,benign,strip,0,0.9992560856412966,1.5876444480086291,1.5876444480086291,1.0,
1fba292226e392ecf197b012,16e9f3170fd6800e527ff1e9,TTF,strip,0,0.9013885901909546,1.830158103511414,1.9515054808670558,0.9378185823481638,
1fba292226e392ecf197b012,8f87c2db928546124441ebbc,benign,strip,0,0.9988606753333394,1.9515054808670558,1.9515054808670558,1.0,
1fdf70482ae18c1e1b311073,0ca0f8f530f724bf979c7ebd,TTF,strip,0,0.9248365994735295,0.9896146352110001,1.0257229986676555,0.9647971591710846,
1fdf70482ae18c1e1b311073,6b5b685d6ab07e8dc14bdbfa,benign,strip,0,0.9996463630285577,1.0257229986676555,1.0257229986676555,1.0,
1ffc0676704193e7cba738aa,45b5a20f0c07947a10facfd8,TTF,strip,0,0.9363365487817498,0.2553026732615268,1.1772766777570538,0.2168586858850624,
1ffc0676704193e7cba738aa,c7b793748d51d1f99a9e3118,benign,strip,0,0.9995842122683989,1.1772766777570538,1.1772766777570538,1.0,
1ffe26a445fd6eb172b987d6,6e88f130f38bbd7ff22d4bd6,TTF,strip,0,0.9331999794451742,0.6119526995700068,1.097539885962664,0.5575676177210239,
1ffe26a445fd6eb172b987d6,fcd83630441a2b0f1543d8cc,benign,strip,0,0.9996376308997859,1.097539885962664,1.097539885962664,1.0,
20d10364577285f9b6d8be9f,4b760af0d4d103b239d39786,TTF,strip,0,0.8346265806887503,0.502823762732033,1.3850988762297223,0.3630237316347648,
20d10364577285f9b6d8be9f,6f6d0d4df511c3d2e93b9b11,benign,strip,0,0.9994334112253207,1.3850988762297223,1.3850988762297223,1.0,
20df6d163ce76d8bff75b6a9,33ef51350036b350e7844178,TTF,strip,0,0.8547589403873099,1.8353088876322985,1.8703635608540679,0.9812578292501795,
20df6d163ce76d8bff75b6a9,4db0df5524d823e435b6959a,benign,strip,0,0.9989227417989659,1.8703635608540679,1.8703635608540679,1.0,
20e646410bd1dabbd8f79ec4,65fb5d47dc82131e4fc0e300,TTF,strip,0,0.7639647428542463,2.0504180478625855,4.140493727568305,0.49521100206249735,
20e646410bd1dabbd8f79ec4,96e8f13019d968b9b788adc5,benign,strip,0,0.9943628329971698,4.140493727568305,4.140493727568305,1.0,
2111160c90e31b90209e0de5,ddb552f16c0492c6768af877,TTF,strip,0,0.9173644029518053,1.224285751233702,1.9544573380822208,0.6264069966525913,
2111160c90e31b90209e0de5,5039257390c950e74d044c5a,benign,strip,0,0.9988649091923736,1.9544573380822208,1.9544573380822208,1.0,
21149eac5159f3b683b7506b,436f28f8aee989f87c08c874,TTF,strip,0,0.9289268147333235,0.693910694975405,1.290791358616772,0.5375854822261967,
21149eac5159f3b683b7506b,09bb9b7540b24af261a958be,benign,strip,0,0.9995109625324295,1.290791358616772,1.290791358616772,1.0,
21775eb97c93fe2a96c10361,430ed1344ff82083b0dc1f9b,TTF,strip,0,0.9361064212501176,0.8596855289720712,1.3294263122173153,0.6466590295916621,
21775eb97c93fe2a96c10361,792c0dce97d615ae63370019,benign,strip,0,0.9994758771320447,1.3294263122173153,1.3294263122173153,1.0,
21ba1611305a559c2e372132,b900078674aaa16e77d5b0bb,TTF,strip,0,0.9051159569602458,1.9767996855993892,1.4431345615394575,1.3697958168853268,
21ba1611305a559c2e372132,4083bfc63e7e746cab4956d0,benign,strip,0,0.9993746286587976,1.4431345615394575,1.4431345615394575,1.0,
21d534efef130f48a28cbc94,0f60b65f327c31add24a0ce3,TTF,strip,0,0.9202862947610885,1.6810705744055432,1.8094596155902354,0.9290456443025878,
21d534efef130f48a28cbc94,92727525902a92fd95a35bfb,benign,strip,0,0.999045853900059,1.8094596155902354,1.8094596155902354,1.0,
21d65b6c081f8cfd8b147e8c,8505ecebe7d409d21759ac78,TTF,strip,0,0.914112832940094,0.48998087407048535,1.3248942184159378,0.369826411240826,
21d65b6c081f8cfd8b147e8c,7a25571c363fc140f9a6be59,benign,strip,0,0.9994781641323464,1.3248942184159378,1.3248942184159378,1.0,
21fae1dad3953450ffd941a8,41e29df3e747bafdbba70c1c,TTF,strip,0,0.8918900079041255,1.5056861231968584,1.1022533884771617,1.3660072529031337,
21fae1dad3953450ffd941a8,6267fe378dd01711508fcb8c,benign,strip,0,0.9995882075415852,1.1022533884771617,1.1022533884771617,1.0,
222f25a6c3c9ddc0e04be3be,1cbf0daa1dcb6fa93b87c6b2,TTF,strip,0,0.9063148412298163,1.358216163975512,1.2747206708915635,1.065501011312188,
222f25a6c3c9ddc0e04be3be,62b345dc8a7c9f75fc8feb6a,benign,strip,0,0.9995104632081965,1.2747206708915635,1.2747206708915635,1.0,
2239bab4259cd86b0bf9a62a,1bab2521862a8ae1a1302745,TTF,strip,0,0.9501790950946711,0.802763474598293,1.0776883698326347,0.7448938831203703,
2239bab4259cd86b0bf9a62a,4f813f135cf183fa1f38cf15,benign,strip,0,0.9996518840823109,1.0776883698326347,1.0776883698326347,1.0,
225ade6f1040e748515107fa,4e844a538bdb5ea477f199b5,TTF,strip,0,0.8708776469874936,2.5157405805642226,2.5186544954394714,0.998843066851557,
225ade6f1040e748515107fa,6e7a9301d5d0a8d0ab92de83,benign,strip,0,0.9981133468967708,2.5186544954394714,2.5186544954394714,1.0,
22b612bdb7c6361b36d5ec60,f33108602a290be9578470de,TTF,strip,0,0.9065201295505425,1.048500936281043,1.41017227566247,0.7435268402142418,
22b612bdb7c6361b36d5ec60,a73635f96e801897a1f90c75,benign,strip,0,0.9994122094877972,1.41017227566247,1.41017227566247,1.0,
22bb212a7bcfa963f6490722,6986816ac01adca997256e2c,TTF,strip,0,0.9158265365053365,-0.1780069066926936,1.7800263368298193,-0.10000240053173555,
22bb212a7bcfa963f6490722,ae28a06c31eaa000b767ebf8,benign,strip,0,0.9990600229301654,1.7800263368298193,1.7800263368298193,1.0,
22d020cb0352f6735d7777e1,a6ef15dc0ca37fdc437ddd87,TTF,strip,0,0.8048593363367196,1.2365371955282825,1.7791271767248558,0.6950246231439106,
22d020cb0352f6735d7777e1,11a0ff21208d542feae91076,benign,strip,0,0.9990601060677242,1.7791271767248558,1.7791271767248558,1.0,
22dd9134920aea7b67f393ea,f606e8ddb2f16071bb2e4cee,TTF,strip,0,0.9572761984915871,2.0446207940291723,1.5592008977340683,1.3113260754278346,
22dd9134920aea7b67f393ea,98e9f41aa12f1a67cc5c19d5,benign,strip,0,0.9992904792389015,1.5592008977340683,1.5592008977340683,1.0,
22f2a36ebbd7c36d0db5f028,11e658f1b0fa5d442d3f6bc8,TTF,strip,0,0.7723857142053288,2.6078267823936874,2.2556082555830708,1.1561523486796996,
22f2a36ebbd7c36d0db5f028,df808072e05fe08c7f609723,benign,strip,0,0.9984833088434444,2.2556082555830708,2.2556082555830708,1.0,
2319c7780b403e869080b140,2331aed76135f34db80cdbb0,TTF,strip,0,0.893204031513793,1.746845587020233,1.773716258431815,0.9848506370261617,
2319c7780b403e869080b140,4083a18ca5d51994846a0ec1,benign,strip,0,0.9990862894198228,1.773716258431815,1.773716258431815,1.0,
237a970458e7a7768e0f1a11,f2ae399e758d368eccca64ad,TTF,strip,0,0.852315765642867,3.40387348279569,4.058552916170311,0.8386914136892953,
237a970458e7a7768e0f1a11,ac75bca84cbb434b7669b2a5,benign,strip,0,0.9948564021819303,4.058552916170311,4.058552916170311,1.0,
23f297eaa826431d4b058fe4,510cb643a12b220942b12788,TTF,strip,0,0.9364859531298364,1.228435431560734,2.199759520893615,0.5584407840461137,
23f297eaa826431d4b058fe4,f202bf52f7f27c5e34c71e7b,benign,strip,0,0.9985569667705413,2.199759520893615,2.199759520893615,1.0,
23fbd500fbc7c6f21b56e82c,8a6c9aa20f9d80563e34c99d,TTF,strip,0,0.8949899040177693,0.4812768963041645,1.6089370816184163,0.29912723238378724,
23fbd500fbc7c6f21b56e82c,9b8b8c14f9b3a9e3df0f5a47,benign,strip,0,0.9992263005839038,1.6089370816184163,1.6089370816184163,1.0,
2413413ef0b1ba5e847ae143,ca5653b8b0ab2e90b6c63069,TTF,strip,0,0.8940355718253583,0.09377527503759141,1.2191387876580297,0.07691927776142211,
2413413ef0b1ba5e847ae143,57f867326a1e5bb3c18f6aed,benign,strip,0,0.9994456756434458,1.2191387876580297,1.2191387876580297,1.0,
248c2dae57d7814e11dede69,cb7e9e02f80c450c7df29351,TTF,strip,0,0.9405557332240826,0.5267491186872058,1.5639350775882022,0.3368100928457488,
248c2dae57d7814e11dede69,dfd133124e3d544343ca4869,benign,strip,0,0.9992750510157153,1.5639350775882022,1.5639350775882022,1.0,
24d5ed1f6050c4e707828be9,9b4988c06b39577a50a34993,TTF,strip,0,0.9103298810511784,1.8552208040396834,1.335432367000124,1.3892285748676265,
24d5ed1f6050c4e707828be9,d7c9d21eaefbeed3a88577f3,benign,strip,0,0.9994774440746547,1.335432367000124,1.335432367000124,1.0,
24d6d48574a940063cc98b67,d45cf47f4c476dfc03082655,TTF,strip,0,0.9094729972901499,1.0031443350890998,1.907317781394834,0.5259450443310468,
24d6d48574a940063cc98b67,430782edbaf1db447a932705,benign,strip,0,0.9989137432822955,1.907317781394834,1.907317781394834,1.0,
24e45b0bc0b4e2003a770abf,2fd42b88c4add3651d5889c9,TTF,strip,0,0.9330254521242508,1.125347711219111,1.4892633746693786,0.7556404933875057,
24e45b0bc0b4e2003a770abf,b287ebb626d7932d67e107f3,benign,strip,0,0.9993462318914746,1.4892633746693786,1.4892633746693786,1.0,
254661117c8513a3f029be2a,8eb2ae9c21e5ef0673459450,TTF,strip,0,0.9182379017637132,1.13596270416581,1.3859698853794697,0.8196157190347543,
254661117c8513a3f029be2a,2989f15d83a428c1c56f0bd1,benign,strip,0,0.9994306677676628,1.3859698853794697,1.3859698853794697,1.0,
256f9d86b99f3adcf4515a3d,049aec73de7be5a0aec3130b,TTF,strip,0,0.946773161274946,1.5263995949887532,1.0394424559716966,1.468479169981408,
256f9d86b99f3adcf4515a3d,6048e5870d9db2e865385a3d,benign,strip,0,0.999683427360529,1.0394424559716966,1.0394424559716966,1.0,
25a63ce49d9285ad356bb5db,2e5ab2c4518999bb17fd0508,TTF,strip,0,0.9288551002819426,1.0324222252615238,1.4732130513746973,0.7007962794642235,
25a63ce49d9285ad356bb5db,ebedd96cada520de5e410c9f,benign,strip,0,0.9993547740543358,1.4732130513746973,1.4732130513746973,1.0,
26457084dece6f2c05b68a8d,aa5df66be30bb203c9a029d2,TTF,strip,0,0.9027847095790226,1.2714654998154091,1.9393000912314067,0.6556311246332488,
26457084dece6f2c05b68a8d,c618ddec355ac2f7ebe5af4e,benign,strip,0,0.99888751449969,1.9393000912314067,1.9393000912314067,1.0,
2687ef0ded100fea23c0cca7,648ffb3753cfae4c28c6280d,TTF,strip,0,0.9213817392111581,2.191521063756128,1.793479997911441,1.2219378338806217,
2687ef0ded100fea23c0cca7,47c75c200881b2cbb10667d0,benign,strip,0,0.9990367441537372,1.793479997911441,1.793479997911441,1.0,
26f1ee0eebef19b197065833,015a7f78e961340d7545363f,TTF,strip,0,0.9466011255859778,1.75797307312055,1.3136700814855924,1.338215049498964,
26f1ee0eebef19b197065833,32be7bd9fca9706d3b2380a7,benign,strip,0,0.9994880444488633,1.3136700814855924,1.3136700814855924,1.0,
27c0b3c0b0e7ef692340f052,36754c085a17eb14ebaba47f,TTF,strip,0,0.9320714632332818,1.2573857568866087,1.233589882709512,1.0192899394771546,
27c0b3c0b0e7ef692340f052,415aa176af33d9dcb8a8d1a1,benign,strip,0,0.9995539571023251,1.233589882709512,1.233589882709512,1.0,
27e80b7237415500dd3ec8f5,aa64d92d538ef60d39133df1,TTF,strip,0,0.9550498822137294,1.1225232321358796,1.605531027359308,0.6991600990621439,
27e80b7237415500dd3ec8f5,d6894a66dffb22d4bb2c1e45,benign,strip,0,0.9992357911275301,1.605531027359308,1.605531027359308,1.0,
2951512d909402f8d5d4a192,7aa61888bde276835c7b43bd,TTF,strip,0,0.9261392551410937,1.365907388132848,1.892950816454436,0.7215757410386611,
2951512d909402f8d5d4a192,69c3d3899a55efec33fcc48a,benign,strip,0,0.9989443050006437,1.892950816454436,1.892950816454436,1.0,
2998d85ec32151a8bad75c29,2e112fda80d285f852e8a238,TTF,strip,0,0.8827487493783011,2.013552528474506,1.8447380087756713,1.0915113793372073,
2998d85ec32151a8bad75c29,cca88216881f5a2139e3d6d5,benign,strip,0,0.9989952168286138,1.8447380087756713,1.8447380087756713,1.0,
29ce025506972ba2d7bf50d7,9ac5c801e0f59c2df1492e6e,TTF,strip,0,0.8428228166120231,2.247182461956222,1.232531339957869,1.8232254135079733,
29ce025506972ba2d7bf50d7,4284ba771ad91affe22115af,benign,strip,0,0.9995056055042294,1.232531339957869,1.232531339957869,1.0,
2a9a14eafa00bd1be6c9ea2a,3a14084c14f58bb8140575af,TTF,strip,0,0.8914765656488236,1.3283437506627473,1.7168067948004606,0.7737293181071879,
2a9a14eafa00bd1be6c9ea2a,3957ad63f048d23375241585,benign,strip,0,0.9991230973224147,1.7168067948004606,1.7168067948004606,1.0,
2ab11c57996c0499a1b7d273,5a53b94b63af697a953363ec,TTF,strip,0,0.8958053742097289,0.9797184474893137,1.7440796884826857,0.561739497317149,
2ab11c57996c0499a1b7d273,476d025d82b6daf520e672b0,benign,strip,0,0.99911239888931,1.7440796884826857,1.7440796884826857,1.0,
0018f9db92c9a466fa0d7788,75559ddd2219d71fb16f4e01,TTF,transcode,0,0.8858353391850551,-0.29590523799935586,1.2975087234719487,-0.2280564536071523,
0018f9db92c9a466fa0d7788,92534f83f290c2bf217ddb1a,benign,transcode,0,0.9696182070370708,0.22384594618957518,1.2975087234719487,0.17251980055332136,
0045891b71cafcb80d0cdbae,2d0b5686a88d68c68d1c3ea0,TTF,transcode,0,0.9242533257349705,0.11692730960873236,1.658631652308002,0.0704962487879855,
0045891b71cafcb80d0cdbae,367764fcbcdf9dfbfefba09c,benign,transcode,0,0.9732363930777287,0.6753754350417237,1.658631652308002,0.40718831942097106,
004e79d3a212547996064c84,919b16685cf34dd966b60b86,TTF,transcode,0,0.8048759987877387,0.9635500806199531,1.4070713732149303,0.6847911903846051,
004e79d3a212547996064c84,903796312672dea629367c79,benign,transcode,0,0.9622135934854583,1.0116049765245427,1.4070713732149303,0.7189436127985386,
00743f7648c4c087fbfc3bf0,e0abb45137652d52c2413307,TTF,transcode,0,0.8716421735380036,0.9131869548998188,2.0088131595440073,0.45459028907751114,
00743f7648c4c087fbfc3bf0,768e7904ec910f1ae02d291f,benign,transcode,0,0.9534665171881511,1.5134718432788457,2.0088131595440073,0.7534159342237672,
00dc0409d63e16e53ec40335,d6364a0fcd7a95d083289b3c,TTF,transcode,0,0.9371572285709872,0.49468629464089237,1.243251072451276,0.39789733996813387,
00dc0409d63e16e53ec40335,20f20241540074c0c8d9b419,benign,transcode,0,0.9777867138194039,0.3419758549330891,1.243251072451276,0.27506580328849173,
00f107978372bd8a692a996c,4b1dddef44caa8e4f15d2aec,TTF,transcode,0,0.9115003428700894,0.9155133209947063,1.5502185743873076,0.5905704757514884,
00f107978372bd8a692a996c,9c61bcdfd2990dc441de1a10,benign,transcode,0,0.9567522157313777,1.093957492376861,1.5502185743873076,0.7056795154252524,
01233f45767893a78ec7c660,873faca118a3d1d4c75c5d7f,TTF,transcode,0,0.9291267105794109,0.5322280181863859,1.0892675542736985,0.48861091666433115,
01233f45767893a78ec7c660,15e58bec793853fe5f1d11da,benign,transcode,0,0.9725245689762941,0.24147612541514776,1.0892675542736985,0.22168669622786952,
0136826e28afaf66f5fac76b,85528238f5ef47def7fedd1a,TTF,transcode,0,0.9373781019682523,-0.03777107906831799,1.2552139214469056,-0.030091348114414353,
0136826e28afaf66f5fac76b,d30a889036b6567583b5e667,benign,transcode,0,0.9715724023022145,0.9181045631104084,1.2552139214469056,0.7314327441908024,
017637f3ae0c13375e1abafa,6e634b8e1ec7a9b3691deb71,TTF,transcode,0,0.699105930678175,1.2113907098960635,3.100638481176768,0.39069072942560884,
017637f3ae0c13375e1abafa,db2881dbd6db82735622e240,benign,transcode,0,0.8032811424512207,0.5654705027832401,3.100638481176768,0.18237227790859067,
01ba92faae568c085bda0610,0a049f51cb73b6ea21d2744b,TTF,transcode,0,0.9189268648166989,0.6059705347459874,1.3476475523717273,0.4496506031414065,
01ba92faae568c085bda0610,cf09e55e3ff212699c5e4357,benign,transcode,0,0.9667726928638689,0.983654594612406,1.3476475523717273,0.7299049316575914,
01c7c9dad374dc8767324573,7b25b9d464053118bb6ad58f,TTF,transcode,0,0.8167571929943648,-0.08440998026862723,1.8971424027380894,-0.04449322314803612,
01c7c9dad374dc8767324573,192b6ba2b249d898cae889ac,benign,transcode,0,0.942704314098476,0.9816299739739668,1.8971424027380894,0.5174255620227608,
01dbd77e6d523be983ca4376,08b2dbfbc4d89e0a699ba430,TTF,transcode,0,0.9150444057095148,1.0489553440508825,1.3745262560540965,0.7631395467571187,
01dbd77e6d523be983ca4376,ac551b00ceec801d1bf8420d,benign,transcode,0,0.9642140534293827,0.7532591124403288,1.3745262560540965,0.5480136222371901,
01dc3b0a85ed808b5b70bab8,2fff060975de528c22941574,TTF,transcode,0,0.7071607247630533,2.8950490415922276,1.8518422650293127,1.5633345756618218,
01dc3b0a85ed808b5b70bab8,29aed96454871a82e76025a2,benign,transcode,0,0.9592510408815214,1.2211266660815554,1.8518422650293127,0.6594118133826189,
01fdf1a11fd0e2bb14a8b0a2,52f1b1cf0295c94a2ba37247,TTF,transcode,0,0.8505176289974404,0.5848506521909346,1.680300719269481,0.3480630850680117,
01fdf1a11fd0e2bb14a8b0a2,110b45f4c894f242715b1ac7,benign,transcode,0,0.9454042741698656,0.596477062618183,1.680300719269481,0.3549823289235419,
021475a09698c616bb7f2ee5,e0991ad0f8600d5700ab18aa,TTF,transcode,0,0.7257578368718488,0.6231527187106417,2.219477422397661,0.2807655137295612,
021475a09698c616bb7f2ee5,5d8057922138962388e5d073,benign,transcode,0,0.9468045117934458,0.4101200252519296,2.219477422397661,0.1847822469889711,
0269351ebe0a9eadfc4a7bdd,e4e303e3f893f5e414348633,TTF,transcode,0,0.8220569757203423,0.6982424512876815,2.573873854788625,0.2712807583746265,
0269351ebe0a9eadfc4a7bdd,bf06578673a59e0948fdae51,benign,transcode,0,0.9345924692190727,0.8472653294387108,2.573873854788625,0.3291790418797704,
02a71f8f0942b95ac6021f30,561b124cdd114688abb73b28,TTF,transcode,0,0.891340686569457,-0.14195501853887713,1.4565012638796455,-0.09746302461884251,
02a71f8f0942b95ac6021f30,c4e8fb783f0235426a20ac86,benign,transcode,0,0.9678586098171766,0.7995366433187249,1.4565012638796455,0.5489433227054121,
02df184a54a29e44639bba32,fb444a2013742f72b3cf00f8,TTF,transcode,0,0.8557878140356837,0.8557369860326686,2.3083070973960034,0.3707205973581348,
02df184a54a29e44639bba32,3785a0ddd24f5561e7747e7b,benign,transcode,0,0.9610357199423206,0.6651767177872128,2.3083070973960034,0.28816647426921543,
033c02ffda025fc7780d3e1a,c47dcf181e29d9e2e2d67e69,TTF,transcode,0,0.9138723827667721,0.5697220014426634,1.4524509702060147,0.3922486976354557,
033c02ffda025fc7780d3e1a,49e3f2ecaff19fae5356ad2a,benign,transcode,0,0.959415343394773,1.1241662346962331,1.4524509702060147,0.7739787832816016,
0355e96c04508c1972d37928,173e3dca97eee1f8068769ff,TTF,transcode,0,0.8368807313199266,1.8908243834640337,1.5466047860219965,1.2225646788067948,
0355e96c04508c1972d37928,cbcb42e8816c59eee5e48317,benign,transcode,0,0.9453251635096439,0.8310934331235229,1.5466047860219965,0.5373663916178407,
035d61750d9ad53a09152a1c,d6d6a174844ff9e0c98473cf,TTF,transcode,0,0.8969109575098086,0.544574026710859,1.3280273150794588,0.4100623688438787,
035d61750d9ad53a09152a1c,0d1d8bc08b9464c3311f3cf5,benign,transcode,0,0.9514620422247891,1.022554967519244,1.3280273150794588,0.7699803730754305,
037052d77e693baf31d54429,cd41ab04deff136ae5afe251,TTF,transcode,0,0.8255699538605348,-0.17678101867456777,2.3019095615483236,-0.07679755174901846,
037052d77e693baf31d54429,4e213f593c3bf4143d64c401,benign,transcode,0,0.9266399179014606,1.057443531743766,2.3019095615483236,0.4593766624925535,
038ee17631ff8d0b321ecd9a,30bae1bee4662e5b30c48633,TTF,transcode,0,0.8609094699498172,-0.21306725228420476,1.794444736558802,-0.11873714912658875,
038ee17631ff8d0b321ecd9a,4352dc8441f3ca1777765776,benign,transcode,0,0.9587959285015004,0.00877515297201337,1.794444736558802,0.004890177330755495,
04150eff99b7db8c3283dcd3,922f9a08e235b44836df270f,TTF,transcode,0,0.7850124992199654,1.8044904812928848,1.2258939785133216,1.4719792354973833,
04150eff99b7db8c3283dcd3,d5d8e0e88264a43c44aece16,benign,transcode,0,0.9345651650770808,0.49271216876184865,1.2258939785133216,0.401920702277513,
04343486d66ff6062b20f171,ad919b5537af184ebbee4106,TTF,transcode,0,0.8934331185395409,0.8501314730441862,1.5872294803867522,0.5356071592351215,
04343486d66ff6062b20f171,48492696fdc893d4f5610ac8,benign,transcode,0,0.9628852974827815,1.356889032286556,1.5872294803867522,0.8548789252300996,
044df24069e63cb4c36fdc6e,1ff6f97b6379b7360e814943,TTF,transcode,0,0.8257959942809259,0.8097708283786607,1.0567187519034242,0.7663068597202932,
044df24069e63cb4c36fdc6e,995aaacd61c8a839d435bb14,benign,transcode,0,0.9650360883819497,0.8735647512922653,1.0567187519034242,0.8266766816797269,
04576e0614004c4a109a361e,77c3439fdc997c58ca289eaf,TTF,transcode,0,0.8998788177102606,2.2844315621929856,1.638110619106476,1.3945526849945284,
04576e0614004c4a109a361e,a4c79beb10947c08d9d3c8a4,benign,transcode,0,0.9471330466617157,1.3747807569376707,1.638110619106476,0.8392478144653983,
0477942d578796a7e6934c0b,662c27a8390df3e9738c983d,TTF,transcode,0,0.8148105521256833,0.5929200858392976,1.6170523459526205,0.3666672184876012,
0477942d578796a7e6934c0b,6c056b412a2610792a507303,benign,transcode,0,0.9231205964642641,0.25024873397291014,1.6170523459526205,0.1547561120079179,
048c61210e5eea2b56a1a1b0,d45b6329e321661068ccc262,TTF,transcode,0,0.9126522396919244,1.1547242435094078,1.3348472129393723,0.8650609839958174,
048c61210e5eea2b56a1a1b0,ba2603d8e9263e77309ca90a,benign,transcode,0,0.9722150471324077,1.0707935893670195,1.3348472129393723,0.8021843840907462,
04aa6381ee6cde8133719b35,533953d0e2c2bd7c29caf106,TTF,transcode,0,0.9151818929181872,0.2276873733479845,1.066602408074516,0.21346977245158966,
04aa6381ee6cde8133719b35,efbbd9d8e1392be60fa27aca,benign,transcode,0,0.9699411415317671,0.521775904602864,1.066602408074516,0.4891943808234973,
055efb34fc39c6c326db472c,aac13709da5a250a733db0ff,TTF,transcode,0,0.9010805239594188,-0.17367444827466832,1.2973230793736565,-0.13387139336064058,
055efb34fc39c6c326db472c,e1472369f5c45adacb46c103,benign,transcode,0,0.9758121488048854,0.31367860440849943,1.2973230793736565,0.24178911899103997,
05831ec1d057ff2b30f8c05d,0ca56af8f8b8af335ef1b911,TTF,transcode,0,0.7317803857144534,0.3547792944156916,2.541138792986258,0.13961429237746092,
05831ec1d057ff2b30f8c05d,f5a94c62108eb815b70db472,benign,transcode,0,0.9289684806247271,1.3148660673945463,2.541138792986258,0.5174318187671132,
05d4310a1c1ab722a92b4d38,1f1852f1ae2034f2e7db1685,TTF,transcode,0,0.9005484136151688,-1.4383606610579251,1.214342122864206,-1.1844772852524774,
05d4310a1c1ab722a92b4d38,d96513fc1cc59dc6bb23ac22,benign,transcode,0,0.9627768783773455,0.8605390594799277,1.214342122864206,0.7086463059110713,
05da8e61ed9e8bd27dd1ec35,b8f454f70838b31658fbc66a,TTF,transcode,0,0.9099604362128014,1.550434899478229,0.999440598877086,1.551302699950561,
05da8e61ed9e8bd27dd1ec35,11b51d8e70929cefe8da7c60,benign,transcode,0,0.9669928195438914,0.9225052869944408,0.999440598877086,0.9230216263286829,
05fef37d282e00735e7da056,6919b869e647fa6f6ddc1d38,TTF,transcode,0,0.8879144709822839,-0.12625361641994762,1.4078656868573276,-0.08967731623729963,
05fef37d282e00735e7da056,f4dfe195a14405be8013ebd8,benign,transcode,0,0.953643988543994,1.2004989639997279,1.4078656868573276,0.8527084474084393,
06167cb0d78b3e5887311c40,c2b82b65ff3b243273c86765,TTF,transcode,0,0.7103866875523026,0.9990753700227627,1.8855991681789512,0.529845041768679,
06167cb0d78b3e5887311c40,bfa3c712036f4457da7282fd,benign,transcode,0,0.9406794933077116,1.03096457641718,1.8855991681789512,0.5467570169819554,
0626cd166c0d31cb25bc50f3,f1b736688e35ba6879fbe08e,TTF,transcode,0,0.8344543072108983,0.2939020381525409,1.7911105704275088,0.16408927679009302,
0626cd166c0d31cb25bc50f3,f017a58bad5a22df81f90fcc,benign,transcode,0,0.9478573566234448,0.880767709917142,1.7911105704275088,0.4917439070815808,
066b0af7b9a9747243859871,9c79bea0e0243d7b4106038f,TTF,transcode,0,0.8409214362260737,0.04266939270588789,1.943281341790371,0.021957393295700567,
066b0af7b9a9747243859871,0b287f0efab0c7fd16a14bef,benign,transcode,0,0.9531853425536764,0.3607013512786706,1.943281341790371,0.1856145806177255,
066be7c777f2eac024db16d2,f50bb287326fedc1839d0ca1,TTF,transcode,0,0.7678894870530906,-0.1932644412570864,2.5639679186827706,-0.07537709027044898,
066be7c777f2eac024db16d2,3556e5dd6cf7e5a12ea26433,benign,transcode,0,0.898865630699242,1.4568897254349118,2.5639679186827706,0.5682168309591735,
06c6969b9308d3a9c934403a,dfa6d7bac10e2e38ee12deee,TTF,transcode,0,0.7364304711874952,1.1560080767958403,3.08863621850164,0.37427783494575584,
06c6969b9308d3a9c934403a,cc76b0d1c0d36ec3d610d068,benign,transcode,0,0.8737641905004915,0.5120936347121658,3.08863621850164,0.16579927142102635,
06c97c0a0cd8f4b4762d0ad1,bd290231d42860d85e84b9fc,TTF,transcode,0,0.8304275680671653,0.6080830734456096,1.9059858338081395,0.31903861123178767,
06c97c0a0cd8f4b4762d0ad1,4fade4cc030018b954c10eaf,benign,transcode,0,0.9614070307128222,0.8005904370755998,1.9059858338081395,0.420040077357778,
06ebc9bfc96903c1287f85b1,57f9736ba8f55b2dad82528d,TTF,transcode,0,0.8941543930741257,0.338781222027028,1.64852450428258,0.2055057241472197,
06ebc9bfc96903c1287f85b1,2e2b88e4bedb8f0d2b7f116c,benign,transcode,0,0.9432024464195115,0.7468755596189274,1.64852450428258,0.4530569959249465,
0753fc5f8bdc6d4b3ac25269,645b34f75a217c6827ab8f28,TTF,transcode,0,0.8563782825967641,0.7029699508050551,2.292505534080551,0.3066382786670102,
0753fc5f8bdc6d4b3ac25269,092ac89902028b284157c3fe,benign,transcode,0,0.9391174635483203,1.5423403760418053,2.292505534080551,0.6727749848858653,
07589952bcf3e0ca95471f06,cb49aac5c8fdeae6aea40c11,TTF,transcode,0,0.8709412702304479,0.21718275960280242,1.565768095258949,0.13870684953948076,
07589952bcf3e0ca95471f06,9ff02a65da27b3f5102075e3,benign,transcode,0,0.9456305880622486,1.200704133468078,1.565768095258949,0.7668467234092566,
07f531ad23aa0b4647c1b587,2d3965ef2846f064291c2815,TTF,transcode,0,0.9025779762785514,0.8968969507662458,1.7482167163468756,0.5130353361684058,
07f531ad23aa0b4647c1b587,3b72ba615843d6c0d930ac7f,benign,transcode,0,0.9700737329368279,0.582233046223891,1.7482167163468756,0.33304397605838143,
08771e6f5212dcbb5a1adfa7,5ddb293c39d167afcf0416ff,TTF,transcode,0,0.9096718497193839,0.33339020402580266,1.608359233806686,0.20728590791046742,
08771e6f5212dcbb5a1adfa7,95e978eb1c4981f31caced8d,benign,transcode,0,0.96689978922502,0.8794146866504031,1.608359233806686,0.5467775284063826,
0881fa8a43cfcc5ad86fa537,e543f2b541c2e26627399420,TTF,transcode,0,0.8722956034383408,-0.7344348572971634,1.2740490712744479,-0.5764572761412546,
0881fa8a43cfcc5ad86fa537,5a75eefec9062d91e66e1d0f,benign,transcode,0,0.9640007855836996,0.43463039363313527,1.2740490712744479,0.34114101523449863,
088445b32a45f010fc2de7b2,e74ccd269ab4a4f901a36d72,TTF,transcode,0,0.9146546572048846,0.2528177547126289,1.53945276640267,0.1642257302271138,
088445b32a45f010fc2de7b2,bdd0d00dabe878188f6f1a7b,benign,transcode,0,0.9523777208551623,1.1417587369591815,1.53945276640267,0.7416653254176784,
08bf746639f6c05a68ef00fd,b59ca93db6f6145192af6489,TTF,transcode,0,0.7433474275412384,0.22883959417493313,1.6838991312317115,0.1358986354530305,
08bf746639f6c05a68ef00fd,0e6ece02b0a1b42185160707,benign,transcode,0,0.9426435369133717,0.8546125926506176,1.6838991312317115,0.5075200626925316,
0903eb4a3baf239c2ba65d76,ee5ea0194eabda24dd6459b5,TTF,transcode,0,0.8658805559031034,0.5654377662467597,1.4000644241904776,0.4038655339547663,
0903eb4a3baf239c2ba65d76,27ddf3ba1528a1778ff86d10,benign,transcode,0,0.9618971154715642,0.7038937881173785,1.4000644241904776,0.5027581416650684,
094bcf5ed744c54ac05dcb2d,f9956fd726b35299b1ac1640,TTF,transcode,0,0.8579811891576009,0.6089553063401443,1.4656094578992203,0.4154962995483193,
094bcf5ed744c54ac05dcb2d,fea092277817ec505f16bcef,benign,transcode,0,0.9488027004544134,0.5808394449728755,1.4656094578992203,0.3963125659720025,
096389abb62a81a94ddf5d8d,a28308f47ebc7fd3e4444456,TTF,transcode,0,0.929948508332109,0.993530173117413,1.0632527930513844,0.9344251711449754,
096389abb62a81a94ddf5d8d,202ad8f17f2973f8a1deb011,benign,transcode,0,0.97340209383487,0.9470632513123135,1.0632527930513844,0.890722561465723,
0968498af61c25c1dae94d60,5968141d62f3b6809097c6b8,TTF,transcode,0,0.8296438929524641,0.8235213505264367,1.523246014069568,0.5406358151735993,
0968498af61c25c1dae94d60,3abbaa3e6bb0bec5dce3301e,benign,transcode,0,0.967840746560082,1.2293255636540086,1.523246014069568,0.8070433484146732,
0970bdd54e5a12558f9dbd5b,f07fc2d67a778faf23bb71f1,TTF,transcode,0,0.9238333948757581,0.9217966671644142,1.3380506018388887,0.68891016968834,
0970bdd54e5a12558f9dbd5b,33a613dbf825cbd2ec51bf81,benign,transcode,0,0.9652409970611413,0.5312656874048639,1.3380506018388887,0.3970445412712667,
097623614e2536966ae32c90,771391f4e9f9c0067631b37d,TTF,transcode,0,0.8461038921072875,-0.013037617030488818,1.3815652611438345,-0.009436844857907493,
097623614e2536966ae32c90,5a84f4964628fe4bd6f55aa1,benign,transcode,0,0.9532820511975212,0.450407598937842,1.3815652611438345,0.3260125392592295,
09ad7b3e687692688331257a,7b45adbc6db5a50ff281522d,TTF,transcode,0,0.9105306053550482,-0.26536793329710245,1.4843278146463459,-0.17877986970171322,
09ad7b3e687692688331257a,12d6c9555f8183be29074b6a,benign,transcode,0,0.962758154378676,0.3468785819077144,1.4843278146463459,0.2336940522739994,
09e452b7792dce33b8d0771c,a79bdc7da213579b6e6320a3,TTF,transcode,0,0.8574837099753359,-0.5015648316840656,1.0815288592177101,-0.46375538425008533,
09e452b7792dce33b8d0771c,746807233d8ab60e36a55f23,benign,transcode,0,0.9666952900713665,0.17545453620580356,1.0815288592177101,0.16222825189585147,
09f36870729681ec41272479,a5ddef5203b4f88ca4ddb4c9,TTF,transcode,0,0.8832195574019489,0.06290192334559765,2.030087093110188,0.030984839792872615,
09f36870729681ec41272479,63b7086c8f8e6d1fa4f736f4,benign,transcode,0,0.9541980705652563,0.4194699053461898,2.030087093110188,0.20662655645159653,
0b40b60a274bd19ba1d5562b,a6ae334ddd7d39217610fb38,TTF,transcode,0,0.9201996361841257,0.870212916391865,1.369885391962588,0.6352450515186097,
0b40b60a274bd19ba1d5562b,7dab7abc3849d56508bba7c9,benign,transcode,0,0.9764762556362085,0.37183304227158587,1.369885391962588,0.2714336866815357,
0b40cba5082e96f5152e4948,85a756e195df4af2187536d5,TTF,transcode,0,0.740706852310712,1.0980930119541232,1.704488862201094,0.6442359561892937,
0b40cba5082e96f5152e4948,ab974e1b6f569aac6c027da3,benign,transcode,0,0.9543657415331409,0.6195827226920428,1.704488862201094,0.3635005991719675,
0b5ece3f730c3aaedad51588,e734475caab3ec02d82148bd,TTF,transcode,0,0.8629826959729234,1.0439477391590843,2.8522828875633217,0.3660042780857964,
0b5ece3f730c3aaedad51588,43577f4f1142ad3ce09d1af4,benign,transcode,0,0.9237950799479513,1.5100785793019358,2.8522828875633217,0.5294280542390315,
0bf70597510a5049ceeb5920,3081552b88ccb436e5583c44,TTF,transcode,0,0.8976837884512342,0.6705316125039268,0.9987195049219494,0.6713913257920494,
0bf70597510a5049ceeb5920,ea350dc525338f2352f2f922,benign,transcode,0,0.9809215376226108,0.3812232449789677,0.9987195049219494,0.3817120253486594,
0c1a04c5fde0f003ccad1828,396fbaa8e9f1441a830dbcbd,TTF,transcode,0,0.9245037776115356,1.4090673969453742,1.1772357882258242,1.1969287809954676,
0c1a04c5fde0f003ccad1828,2d5e3350afe7e747b0af0fff,benign,transcode,0,0.9594781079945698,1.642568210246672,1.1772357882258242,1.3952754636538327,
0c3a2e83c0a70981dca3bf17,f871ebd70464fc190893f2d1,TTF,transcode,0,0.906456547146488,0.8633233082588752,1.3714933033621115,0.6294768673988446,
0c3a2e83c0a70981dca3bf17,58a8944bfc98495dfaf96425,benign,transcode,0,0.9535266574498483,0.6706869914729799,1.3714933033621115,0.48901951604783034,
0c9f80d67a304ec7ec508de8,7172e42f7ec64d01903430e0,TTF,transcode,0,0.9044610315891546,1.0851028230042294,1.5938190432958277,0.6808193361527205,
0c9f80d67a304ec7ec508de8,b2a4b4b04e81baa7b76c3b66,benign,transcode,0,0.9688016416896307,0.8980721387041141,1.5938190432958277,0.5634718335696429,
0cb595da01f4783e1b38f3a5,96a5f940a7faf7c14243d7ca,TTF,transcode,0,0.8781608607860542,1.1661805331747752,1.7670480561518298,0.6599597159312195,
0cb595da01f4783e1b38f3a5,d010b8abb3747bc76783bf69,benign,transcode,0,0.9563361398743603,0.4144997654167113,1.7670480561518298,0.23457186915413256,
0cc2ca666c92a528ec4c3275,7d0b6e707be0921217b61c8f,TTF,transcode,0,0.9003439813971472,0.5327178657107801,1.3909493100888004,0.38298869832774174,
0cc2ca666c92a528ec4c3275,8d41779467b5b3b940d09a1f,benign,transcode,0,0.9604061219407397,0.7795188562981216,1.3909493100888004,0.5604221883889902,
0d02d1c34a3a0853a872e445,c86375c0e8a0875e72260b62,TTF,transcode,0,0.8372370321519819,1.2047889910248637,1.8752694153221283,0.6424618143830328,
0d02d1c34a3a0853a872e445,7ea90bfc8d8068c146ee3f77,benign,transcode,0,0.9157091594822596,1.1714155826690957,1.8752694153221283,0.6246652204200074,
0d11848d5b1ff75ab42db84a,579632c6ccfc1634b8027712,TTF,transcode,0,0.8887108756975564,-0.3139639339129247,1.2961928322960738,-0.24222008183517688,
0d11848d5b1ff75ab42db84a,5264ac0bf7f6d210b14bb113,benign,transcode,0,0.9607688318214468,0.4788114737961525,1.2961928322960738,0.36939833477399087,
0d5c222a10c708530e87237b,74faef8376fa561a67330a91,TTF,transcode,0,0.9199396131788309,-0.3644219241570991,1.2257749261149773,-0.2972992156986873,
0d5c222a10c708530e87237b,0ff5be64150de33a6e28c869,benign,transcode,0,0.9767819512335945,0.4143324453562808,1.2257749261149773,0.33801674069927623,
0db1794754009c18519ad9ce,f488b527e62a125fa2c83fdd,TTF,transcode,0,0.9360162601571823,-0.24529097224173593,1.7137617976279442,-0.14313014362979068,
0db1794754009c18519ad9ce,19920996aa0153e0ebf6b2fe,benign,transcode,0,0.9671813602478041,0.08215588704252343,1.7137617976279442,0.04793891844026236,
0df8e544ad196b773ec222f8,1ae09e765f37e939ec2424a1,TTF,transcode,0,0.8988571835530881,1.1026874776480815,1.962370038463431,0.5619161809622331,
0df8e544ad196b773ec222f8,a970518cce6c605b6bbf311e,benign,transcode,0,0.9448499218253249,1.5118812282819172,1.962370038463431,0.7704363594267601,
0e1457890631b539dfc1eb8e,0dc940ad8078fa5cec0094a8,TTF,transcode,0,0.8933825067538634,1.0161818005144052,1.6292760519752676,0.6237014281787472,
0e1457890631b539dfc1eb8e,67627bfdbbead6679bc93b03,benign,transcode,0,0.9647591413762697,1.0150011676536412,1.6292760519752676,0.6229767917002741,
0e23de0e761742ea4ebcb91f,c71688e511a1f2335d99c82e,TTF,transcode,0,0.9067684340986452,0.3622911027545333,1.4805120176776607,0.24470662745637492,
0e23de0e761742ea4ebcb91f,1ea37ffe0c442d68d700a3fc,benign,transcode,0,0.9749774594096312,0.7935465235659547,1.4805120176776607,0.5359946519115165,
0e3571877d8c34403f898233,d72642171a76d12bbd625ed0,TTF,transcode,0,0.8980646116550519,0.3733787601666099,1.2093706342257038,0.3087380738376078,
0e3571877d8c34403f898233,d2b6f955633cc9d960b0f1a6,benign,transcode,0,0.9666421144411645,0.5807592787378296,1.2093706342257038,0.480216124240241,
10429771c73d1e651e4a0881,ab56ec74c9ab48fab1db2a84,TTF,transcode,0,0.9269412832972264,0.665574262397085,1.2338741366434982,0.5394182782756459,
10429771c73d1e651e4a0881,4fa3c8b29366ac65b9485c98,benign,transcode,0,0.9781644565736407,0.5987835962044182,1.2338741366434982,0.48528741986057533,
104cd91f8f378a74a2073812,ac8b0421fc4cd1fb5b6c6e4d,TTF,transcode,0,0.8624560638235411,0.2706384263571943,1.7134160783674173,0.15795254274435483,
104cd91f8f378a74a2073812,92cbbf1e5cba593875cbd211,benign,transcode,0,0.9535234806914706,0.26893841633214777,1.7134160783674173,0.15696036691122833,
10ce1c6929daed1f563a0c47,7cea9f25e3f2a9df7ed790c4,TTF,transcode,0,0.8646048304895767,1.1494687070488199,2.3128918557224223,0.49698333460981814,
10ce1c6929daed1f563a0c47,e2450cc1f1648c7d3269cd43,benign,transcode,0,0.9188278721109957,0.8593356523034806,2.3128918557224223,0.3715416482518897,
10e77a3e32b809f395d03252,9be46a8d7e6f19e1a54f4c04,TTF,transcode,0,0.8729862728686039,0.7775776232969005,1.8183011393468984,0.42763962826102203,
10e77a3e32b809f395d03252,18e484442a4780f9be4f3743,benign,transcode,0,0.9468789556522991,1.2489829010346003,1.8183011393468984,0.6868955169236779,
10f35654d0942664b718331f,acc18ce33fc123a5b947125a,TTF,transcode,0,0.7231528755742948,0.5089240488843139,2.1168060756615,0.24042072381395424,
10f35654d0942664b718331f,37f71f3f1650e3d98597d9c6,benign,transcode,0,0.9421813450610774,0.6229137054686453,2.1168060756615,0.2942705581917726,
10fcad2d3a6d96ee408a94d9,784a40bdd73a96a0aa59276c,TTF,transcode,0,0.8322692619245685,0.7276602619741322,1.0330741080850583,0.7043640492771117,
10fcad2d3a6d96ee408a94d9,84dc69ca8ae580da3c3597cc,benign,transcode,0,0.966022031923321,0.6034025632355392,1.0330741080850583,0.5840844896926387,
111423cf6d976d638e083fb3,4d91794351bd6d7deb30b08b,TTF,transcode,0,0.9402405822153854,0.3463714478829829,1.1209343992951548,0.3090024252095232,
111423cf6d976d638e083fb3,9e8a2fcac45dd29450d70958,benign,transcode,0,0.9676903175865836,0.5277215147768866,1.1209343992951548,0.47078715320782255,
112d3ccc28f9aca538e3307e,36f64651260171bbad83c5fb,TTF,transcode,0,0.8579966534607926,-0.23928270564407988,1.6348547437239742,-0.1463632818528127,
112d3ccc28f9aca538e3307e,958d5e6757ff7691f6d8c188,benign,transcode,0,0.9462341659356612,0.0031325928579032784,1.6348547437239742,0.0019161291667831374,
114b91b51bcaeb1cfe30d68b,10ecf9582d935d610498a35f,TTF,transcode,0,0.8803811581151758,0.1364703342429021,1.0556148811831119,0.12928041909559754,
114b91b51bcaeb1cfe30d68b,9ae74b1d0ec9cab59646ffc7,benign,transcode,0,0.9697102889662721,0.8803731135722854,1.0556148811831119,0.8339908135678998,
117bd41816e3d74edde86ea2,22c56107d9851551cb4d5172,TTF,transcode,0,0.897757024036798,1.2542457494703725,1.403295618536083,0.8937858373553541,
117bd41816e3d74edde86ea2,33b4253d6abd1ba32c579578,benign,transcode,0,0.9695361093231514,0.95799097782334,1.403295618536083,0.6826722503578508,
117ced9a015e849371d8c505,ec3ec52d51abe12e9c9fd1f0,TTF,transcode,0,0.8996168028153044,0.7418024112126296,2.065957024543487,0.3590599428739546,
117ced9a015e849371d8c505,7141cb31148845adbf093643,benign,transcode,0,0.9499135114115026,1.7512086384789438,2.065957024543487,0.8476500806525282,
118d59ee4f1f385874311fda,b2c3a878cb2a99b595f21958,TTF,transcode,0,0.9093435094140937,0.6671604008570261,1.2329313244597986,0.5411172444250603,
118d59ee4f1f385874311fda,cb2b8b7542a838462d33d1b4,benign,transcode,0,0.9757968600346605,0.34843653351535736,1.2329313244597986,0.28260822529431856,
1193c8e3dbed13f54f94e903,6d937e8018ab9c045bb33680,TTF,transcode,0,0.9136812876627382,1.6763329670592715,1.8248797101938576,0.9185991589994685,
1193c8e3dbed13f54f94e903,cdb697051e061b4d4e92158d,benign,transcode,0,0.9588228901319352,0.9195750113802658,1.8248797101938576,0.5039099323881348,
11c2dbc3a70672430d6b2f39,09fd19cdc87924a1ad3a571e,TTF,transcode,0,0.809118177999873,0.524665669562196,1.8075954664522642,0.29025613269098754,
11c2dbc3a70672430d6b2f39,c83d2834cc41c9f8416bc4b7,benign,transcode,0,0.952613077378459,0.9020950277134743,1.8075954664522642,0.49905802733838467,
1243468ac995e577ad49228e,f3b0ea139738531e12e2b887,TTF,transcode,0,0.84850879072669,0.9341476465329777,1.3082401093741014,0.714049080011696,
1243468ac995e577ad49228e,9b684861eae68b7e0f44173e,benign,transcode,0,0.9476827099204309,0.8858374451826506,1.3082401093741014,0.6771214541086498,
12913062fbf700967ec38b98,db1a1ae50940b3751a9103d7,TTF,transcode,0,0.8904902349119925,0.7353538033334853,1.6379492296738132,0.448947861149473,
12913062fbf700967ec38b98,c55ff92c3c3b90c9a427226a,benign,transcode,0,0.9455526159905621,0.3240917817303975,1.6379492296738132,0.1978643634729376,
12a9b77b2f4920161132c422,00e4f4dc6828e32d63e667c1,TTF,transcode,0,0.8266924730452889,0.6227340926297866,1.3761647818875904,0.45251419076109856,
12a9b77b2f4920161132c422,aaa99b4943994aa593fd247e,benign,transcode,0,0.9713971369092896,0.5863518293964611,1.3761647818875904,0.4260767584767013,
12fd05e4d471b2d06e9c490f,bc251e0d0b00e39ed1863f05,TTF,transcode,0,0.8010703338113064,0.45881876037182945,2.97325845734991,0.15431512831910968,
12fd05e4d471b2d06e9c490f,c4bd0018b01e566ba7e7dc32,benign,transcode,0,0.9110405482320248,1.3358714351483787,2.97325845734991,0.44929542934489863,
12ff56453809a506ff1ca79a,50da3cb6e01d6ce1294dad4b,TTF,transcode,0,0.766254534652482,2.27637489126419,3.2305620563158963,0.7046374134227736,
12ff56453809a506ff1ca79a,a529be7ec7167a21f4335b1e,benign,transcode,0,0.8962402478490459,1.5108692924075866,3.2305620563158963,0.4676800092583791,
130d3bbf124149852b69b4ea,af7fcc750a5c3a0486f299c8,TTF,transcode,0,0.9252966794216261,0.19844812753409288,1.374757455735145,0.1443513739141525,
130d3bbf124149852b69b4ea,f3fa828e886c252fbb7d719f,benign,transcode,0,0.9761803362691851,1.0213808521721037,1.374757455735145,0.742953491840439,
13c66ad3371f9ed4b92cf769,288c7ab385698147b04d3eef,TTF,transcode,0,0.8931540766369676,0.36081946445104945,1.263930584685554,0.2854741144987924,
13c66ad3371f9ed4b92cf769,4638dbec37e2714d87705458,benign,transcode,0,0.9616652985601133,0.7199038393169389,1.263930584685554,0.5695754561521585,
13c9ada130f43a29b5a00ec8,135866d3eb6354abcc2f429a,TTF,transcode,0,0.8763778957361715,0.6601587756576934,1.0570837017734316,0.6245094636783904,
13c9ada130f43a29b5a00ec8,1e4c0e99719e16dddd02f047,benign,transcode,0,0.9563878406685216,0.9537145426923194,1.0570837017734316,0.9022128910816679,
13db663cb13d3985b3b9de25,ba20a7ae8bf6fff864aed28c,TTF,transcode,0,0.9122661917720308,0.2696945033727067,1.4320195951258894,0.18833157331830905,
13db663cb13d3985b3b9de25,2695e2ec306f41dd4a13d654,benign,transcode,0,0.9528023433797991,0.21485430774945266,1.4320195951258894,0.1500358713531184,
13e4e88c33f4cd5d76ad975d,4d05feab28e3b326ede34e44,TTF,transcode,0,0.5938545359654486,2.3115649177389463,6.976880316258278,0.331317840203205,
13e4e88c33f4cd5d76ad975d,cea37ae31aa39e13be577b04,benign,transcode,0,0.6887073744466029,2.3984281528760216,6.976880316258278,0.3437679943121492,
1456b0a1989734dbd02cdf3f,15cb764661f1a3a27b7c9150,TTF,transcode,0,0.8600918315639979,1.0165477894505397,1.3269123593474328,0.766100174054051,
1456b0a1989734dbd02cdf3f,3808bdc3ea7866f96b77e1a5,benign,transcode,0,0.9609394527014309,0.7209247745987694,1.3269123593474328,0.5433100155562012,
1493f8a051a930f901bc3828,b047e06e91133ae1d63a7c07,TTF,transcode,0,0.765762078747556,2.387266386262673,1.1835077314851743,2.017110934515748,
1493f8a051a930f901bc3828,e18e578b3850b30cde08e3e7,benign,transcode,0,0.9577981235417294,0.40679807628198134,1.1835077314851743,0.3437223648480046,
14a755ceb46338e5d4e48f40,aff930401539260b4d3d0d38,TTF,transcode,0,0.8510732947059477,0.4297658919338569,1.683516255127549,0.25527873023197883,
14a755ceb46338e5d4e48f40,b51332f5504b0b2e8b25a439,benign,transcode,0,0.9541481570664216,0.5833451172987368,1.683516255127549,0.3465040004942159,
14b61ab73d50f5e703451a82,388a1c8c26acd29bc414e12d,TTF,transcode,0,0.7888390459370674,1.7456513543409304,1.7843468374793354,0.9783139228732749,
14b61ab73d50f5e703451a82,36ca58ab0f351d0a44c5d5e2,benign,transcode,0,0.931831444042282,0.04464492275733652,1.7843468374793354,0.025020316577243663,
14b6df23052a42e263e81ca0,cf1aa87ebcdecbbfca9449f2,TTF,transcode,0,0.9005959536620235,1.1830092149868472,1.4218416842961759,0.8320259759246312,
14b6df23052a42e263e81ca0,6b85752fe06ff2cef0896fc9,benign,transcode,0,0.9609665411882966,1.005917217454624,1.4218416842961759,0.7074748395441521,
1522812467a6fc0e24212243,6a308092ede4946dd16d8407,TTF,transcode,0,0.95122973809312,0.1569572431049327,0.8764665038348975,0.1790795682643671,
1522812467a6fc0e24212243,401ac9059b155c2973c408fb,benign,transcode,0,0.9863436536246282,0.4277783974197834,0.8764665038348975,0.48807158693239144,
15cf1d9d2cc6e02395b7dea0,613f25ea05df200a14187e11,TTF,transcode,0,0.8554146049410543,-0.16274480300601082,1.6445843740840302,-0.09895801369063437,
15cf1d9d2cc6e02395b7dea0,f868b2ebd3809dea02e809aa,benign,transcode,0,0.9492691989147856,1.2801526259166178,1.6445843740840302,0.7784049551301454,
15db1a9814e59094666b329d,f083deb660006c2712ebe0d7,TTF,transcode,0,0.9316335986744793,1.1804907157291502,1.2142508866270223,0.9721967088764893,
15db1a9814e59094666b329d,f2d1d731b15006b497e51c56,benign,transcode,0,0.9735092015270241,0.6654273849050358,1.2142508866270223,0.5480147408032596,
15e3d46e024f81163ff5adc2,a9c1135a186fa45bf3be12bd,TTF,transcode,0,0.8625661882801621,1.170377478857243,1.157710873722971,1.0109410781411585,
15e3d46e024f81163ff5adc2,ff32d8fb5546ec3b77a24ea8,benign,transcode,0,0.965979697108,0.6551642579105559,1.157710873722971,0.5659135391928005,
165b036ab28cac368382b3fd,33f606a2e5c96c56f82bba01,TTF,transcode,0,0.8128906535588064,1.7352951755522226,2.0965806726495595,0.8276787047546511,
165b036ab28cac368382b3fd,e41fe0d09a17097b5efe360c,benign,transcode,0,0.9580463397617349,0.9252292272931523,2.0965806726495595,0.44130389989901575,
1683c47f791fa35a947dc294,04fb651bb621768f0c44f26c,TTF,transcode,0,0.8659822570569564,0.9554290690682967,0.8911133840317772,1.0721745248012413,
1683c47f791fa35a947dc294,6901bf5c19b5c4619ccb6c45,benign,transcode,0,0.9655173728979195,0.680622590404695,0.8911133840317772,0.7637889886977883,
16c0288d6a3f24e8c01bca40,ade462d7b0cd3a7f947013ff,TTF,transcode,0,0.917148178160011,1.2626642386991795,1.7680103070026587,0.714172442150407,
16c0288d6a3f24e8c01bca40,6ed246c3ad6cbfcaf001ff2a,benign,transcode,0,0.9647535417275088,0.9293803000060173,1.7680103070026587,0.5256645260069854,
16ee2b57badce4bb39bee571,140986c8f1e6f5260b9ef91b,TTF,transcode,0,0.6178418819367563,0.0237504544686953,3.4521750131788407,0.006879852376552991,
16ee2b57badce4bb39bee571,1c42cfa45f5964c46869e62f,benign,transcode,0,0.9078941144750439,1.1002052448801598,3.4521750131788407,0.3186991507325308,
171d8ffea380489225fe094d,eea7a78f52d0964a26a62674,TTF,transcode,0,0.8778781101728408,1.144860674412467,0.9387782548727255,1.2195219355263838,
171d8ffea380489225fe094d,ebd1fc67a43a6d15d5b62141,benign,transcode,0,0.979925972608837,0.07940223595941956,0.9387782548727255,0.08458039536736446,
1760bc1912b64d1b03dcf20f,8c454fa29a5beb601fdd1f17,TTF,transcode,0,0.8978609574443525,1.3756445226438911,2.2362966068549746,0.6151440369882485,
1760bc1912b64d1b03dcf20f,bd301e61c4f7056bf70471bc,benign,transcode,0,0.9391794461331687,1.1112239023140817,2.2362966068549746,0.49690363027329204,
17661be0d000b0d55e9144fc,4c51c143f1b923d8dcb3b4f1,TTF,transcode,0,0.8652807263682766,0.7564672845473597,1.256706394275353,0.6019443268477653,
17661be0d000b0d55e9144fc,20ccbaebf52dd8b2262553f8,benign,transcode,0,0.9693620198553172,0.06633600333693485,1.256706394275353,0.05278560182323715,
1781b88b98cefa1278f0afa4,9b4fee8e558889ec1e2f9b09,TTF,transcode,0,0.889762269637307,-0.8916392666428089,1.225812641084082,-0.7273862552553403,
1781b88b98cefa1278f0afa4,c2eebf705dd7ca6e8593dae9,benign,transcode,0,0.9689213636584874,0.6845648316744648,1.225812641084082,0.5584579639095992,
17a2e820a30ab7de88ffa380,b540ee3d8eee8f8f509ecbed,TTF,transcode,0,0.8699404647748301,-0.3336459818183902,1.1348210527344749,-0.2940075715148515,
17a2e820a30ab7de88ffa380,025b3212f261b8730d984f00,benign,transcode,0,0.9718537063815742,0.6599955172199823,1.1348210527344749,0.5815855421695352,
17ef359f817123920041bb0d,712598ff5d2d9ca98c395f7b,TTF,transcode,0,0.8789020198768213,1.009475931520366,1.3132976613500231,0.768657373898512,
17ef359f817123920041bb0d,70f0a8622c1d141443b7cd48,benign,transcode,0,0.9566395541103058,1.4629524362209407,1.3132976613500231,1.1139534313318413,
181b44adf824f1770ab711b0,b116743d10fcbb2b9985393b,TTF,transcode,0,0.8927974244373352,1.813546644350442,2.143614179103964,0.8460228813696824,
181b44adf824f1770ab711b0,a65776fd246d67e99c6da724,benign,transcode,0,0.9336188866214006,1.192838671488116,2.143614179103964,0.5564614579974114,
18b86be244f54ac3aee44759,b3b87f26f25d9a3dce8657fc,TTF,transcode,0,0.8672975850579546,-0.5218160928872259,1.693944273105237,-0.30804796897519177,
18b86be244f54ac3aee44759,6f9113260ea7a87e81d11ecf,benign,transcode,0,0.9460946297666174,0.01516678235646177,1.693944273105237,0.008953530878946174,
18f38ba8f928fb6af562bd34,9cb2496ba41463a80a92db08,TTF,transcode,0,0.902514616383728,0.36192028645914237,1.2970719025038806,0.2790286997663644,
18f38ba8f928fb6af562bd34,528b2b25f25690e9833eb094,benign,transcode,0,0.9700165061444136,0.4246941398535694,1.2970719025038806,0.32742528693570155,
192485c88178f0166ebdd55b,e617cf63dbb146a04455b636,TTF,transcode,0,0.6561776729862593,1.8111527618199004,2.397403585070115,0.7554642752262886,
192485c88178f0166ebdd55b,e0cde3b70adcd22d62b836bc,benign,transcode,0,0.9251945821739074,1.1168263305102668,2.397403585070115,0.46584827747206514,
19500acb9480fdbe66831e96,a9b68698ed842ccf486744b3,TTF,transcode,0,0.870159298186196,0.9902905335977248,2.029379406317724,0.4879770290931408,
19500acb9480fdbe66831e96,7e22eaba7ffcb501475a746e,benign,transcode,0,0.9353380463127449,0.875658872708671,2.029379406317724,0.43149096220382954,
1975456d22009cddc8ae0413,1a728f8165ec23239c5aece3,TTF,transcode,0,0.7597577922524706,2.1241830875428493,1.9095605108586644,1.1123937028775677,
1975456d22009cddc8ae0413,f269277edde6c4300e9180df,benign,transcode,0,0.9663169262162268,0.9697558316801135,1.9095605108586644,0.5078424203714011,
1a475c62fd6bf52ef580a79b,0a48a93ce627c48b1ca06aa3,TTF,transcode,0,0.852556427007858,0.5508485046312505,2.2870813854532477,0.24085216561809616,
1a475c62fd6bf52ef580a79b,4c7a40dea047d2259cbe2bd1,benign,transcode,0,0.9366532869023385,0.35426593898551084,2.2870813854532477,0.15489870244180373,
1a54de81a59e61685d85f6b4,ec75607415be8ce1e38663c6,TTF,transcode,0,0.9181691327974516,0.8397307054145227,1.0800845880350989,0.7774675379288297,
1a54de81a59e61685d85f6b4,5becb3cb45dea2204d090fef,benign,transcode,0,0.9724297242629046,0.6068590637785036,1.0800845880350989,0.56186253419513,
1ab0dbb7a49b197d6d455a4b,1e9b11d3efc3ed552a3fde3d,TTF,transcode,0,0.8140723771109122,0.5191957036724234,1.158474185182411,0.44817200962546433,
1ab0dbb7a49b197d6d455a4b,9705fce2c797111277976a7f,benign,transcode,0,0.9547544502264468,0.691221708619338,1.158474185182411,0.5966656119406749,
1b2f6852a68180158a821ab7,4b959212bf30db84a3efbb29,TTF,transcode,0,0.8728511527621597,0.7929920066183824,1.4817748840235943,0.5351636170705641,
1b2f6852a68180158a821ab7,114899dab35f4470885d8c5a,benign,transcode,0,0.9438540925606588,0.8247396494791149,1.4817748840235943,0.5565890327683423,
1b578cc0eda773b660b767ba,1aedddb4acbcb03b69118640,TTF,transcode,0,0.8414827352219119,1.5779333574258407,1.3437228760380597,1.1742996904825689,
1b578cc0eda773b660b767ba,84474403e072d1dc62e6547e,benign,transcode,0,0.9585887132123238,1.2653631345797425,1.3437228760380597,0.9416845966860672,
1baa4c326669dd61e676a366,de9b1590270d818be37045e5,TTF,transcode,0,0.9294309645263384,0.17423847113000596,1.042519688648324,0.16713206765036195,
1baa4c326669dd61e676a366,d8ccd6b9c51809758a935da1,benign,transcode,0,0.972534764729705,0.9051433738932035,1.042519688648324,0.8682266471789754,
1bca5f8a5f497f2f0451306c,f41a408469ff66235da866fc,TTF,transcode,0,0.8792579823080015,-0.6013635947028853,1.4897901057723555,-0.4036565905309989,
1bca5f8a5f497f2f0451306c,0e599d05873dd603602e53c6,benign,transcode,0,0.9695680302649233,0.7370936353317513,1.4897901057723555,0.49476341162140963,
1bd891a61c79b26792b61f8a,163031d280257208d39c658c,TTF,transcode,0,0.8389741845532059,0.3307990527378336,1.3541405765626442,0.24428708397287321,
1bd891a61c79b26792b61f8a,d62746af0f78dc2e142f7493,benign,transcode,0,0.9754712272841886,0.556580733925963,1.3541405765626442,0.4110213840122786,
1be229c1f6030340a2c1a7ed,3f8f5a342ff9b17f9f605d10,TTF,transcode,0,0.9243039590276713,0.25706425466608995,1.3207260587404421,0.1946385875896539,
1be229c1f6030340a2c1a7ed,8317ea19d1a5000c42114cf7,benign,transcode,0,0.9761730544940582,0.9510478427824085,1.3207260587404421,0.7200947058539978,
1bed194193d05e54ac93eeee,8540e67264027e56b6f34236,TTF,transcode,0,0.8652663200375494,0.13953812697067403,2.0911675626498423,0.06672737730966762,
1bed194193d05e54ac93eeee,3452d5d8799aa6a2b2f099d2,benign,transcode,0,0.9486582505853763,1.5586429615000719,2.0911675626498423,0.7453458007568858,
1c63f77263d8aab0d71afc51,8ddd02247e3b68cd51de46fe,TTF,transcode,0,0.8427868376887799,0.9116660644270663,1.4788969636691864,0.6164500210786803,
1c63f77263d8aab0d71afc51,41d5f6ba86790e560ac8dc95,benign,transcode,0,0.9417453791954431,0.5887577350527041,1.4788969636691864,0.39810598677001746,
1ca238e04aa63c85161ab8a3,3edb29e2a2b2b85acd55a3be,TTF,transcode,0,0.8956008982792454,0.2823213899268877,1.673091608527604,0.1687423381289583,
1ca238e04aa63c85161ab8a3,2cd1d7dd0e6f5a5e68e6566f,benign,transcode,0,0.9575466575029306,0.9582652083009828,1.673091608527604,0.5727511891260392,
1cdf10ae2723df7b3df572ad,4fb4e1590f3707dc52377c7b,TTF,transcode,0,0.855346651074582,1.6687473167614626,1.690515857536312,0.9871231371904586,
1cdf10ae2723df7b3df572ad,89a3710d1106bcbbed3adb3b,benign,transcode,0,0.961501612421913,0.8880047398105978,1.690515857536312,0.5252862526263073,
1ce37ffdb744d9ddb94272a9,dbd385e80e94b6f8472ed92a,TTF,transcode,0,0.9024734042778968,-0.007649999070736198,1.35706524782192,-0.0056371637863502815,
1ce37ffdb744d9ddb94272a9,cdbdee67ef3b85d1d89b555b,benign,transcode,0,0.9561054239921662,-0.06386252161520593,1.35706524782192,-0.04705928599800549,
1d22dc1d2d1ff18f52abee70,e6f48dee6622d1ee5586b684,TTF,transcode,0,0.8393275680063301,-1.1040210328711928,1.6272935337333665,-0.6784400048209666,
1d22dc1d2d1ff18f52abee70,e57073427746f89ce2709365,benign,transcode,0,0.9443375353783434,0.40802182422860483,1.6272935337333665,0.25073646258061,
1d294a877a5f91ac40be702e,be88826446046718a18295cb,TTF,transcode,0,0.7541852765462297,0.656008581347719,3.2350964140256795,0.2027786802592993,
1d294a877a5f91ac40be702e,1b4880529c8e3bf5a8d6d43a,benign,transcode,0,0.8946139291091499,0.42038979047288816,3.2350964140256795,0.12994660333778577,
1d4648c28add254a72157e37,f5b6535b0d1613b2cb5d343b,TTF,transcode,0,0.7783484935164527,0.073653504221572,1.84924881129349,0.039828877418638844,
1d4648c28add254a72157e37,2ba880c591e32e09e383e462,benign,transcode,0,0.9701527658983741,0.8143390995957568,1.84924881129349,0.44036210520862945,
1d5517ba71eac658be38d332,080e02988f667198a37ff056,TTF,transcode,0,0.8823938081270194,0.5766751239479176,1.9085771824546611,0.3021492288859095,
1d5517ba71eac658be38d332,98f235751eb7eabff6502de5,benign,transcode,0,0.9574520700463959,0.939401853598532,1.9085771824546611,0.4922000861345034,
1d601c473bb728f1e4f0a36a,25d52fda0ae1b942bad647d1,TTF,transcode,0,0.8786943335160344,0.6307004220878434,1.630821089437881,0.3867379605111902,
1d601c473bb728f1e4f0a36a,1f08c7fee6be78d8b78f6867,benign,transcode,0,0.9468338649025594,0.7541382295661363,1.630821089437881,0.46242854869265654,
1d8dea6649b79617da97729e,1c084875201b65b9ccff4774,TTF,transcode,0,0.8763486076476671,0.9764442473114205,1.6692001791345665,0.5849773199866773,
1d8dea6649b79617da97729e,8213488486dbf4befaea15aa,benign,transcode,0,0.9559217730928611,1.0367500040885642,1.6692001791345665,0.6211058547969304,
1d97ce269eb074f6feb6e569,feabc56e0612f03a3d0103ca,TTF,transcode,0,0.9032490600706611,0.13162189036682703,1.4694737923482295,0.08957076407364457,
1d97ce269eb074f6feb6e569,8f93685d84c47b6a53727af4,benign,transcode,0,0.9677016062053554,0.5544591948178713,1.4694737923482295,0.3773181922025582,
1dd602d91e956061bbe3f519,fb2d9ea007e3d4c9989fc3b8,TTF,transcode,0,0.7909552562268091,0.9625391648511318,2.7771941032099385,0.34658692517696515,
1dd602d91e956061bbe3f519,8da119b55f582eb1facb99ae,benign,transcode,0,0.7867815762396355,1.083478624905467,2.7771941032099385,0.39013428109081755,
1dfcf1a2b4ff82ad2e8cd518,bcce6cd03896ae003115b953,TTF,transcode,0,0.8668960386301721,-0.8496151242462399,1.3184099889241239,-0.6444240648840657,
1dfcf1a2b4ff82ad2e8cd518,9b5ac4c327579eab8fecde41,benign,transcode,0,0.9657127962882894,-0.17985678485100406,1.3184099889241239,-0.13641946462934076,
1e0fa253b3536c3dbc87a63c,ad322ee36aeb6eae6eeb2e62,TTF,transcode,0,0.9067391244549561,0.18278875681814877,1.8440770233290245,0.09912208357119971,
1e0fa253b3536c3dbc87a63c,caebbcb35f0770a39fcbc238,benign,transcode,0,0.9445872496821807,0.9301292909696458,1.8440770233290245,0.5043874410899213,
1e6048977269198f2f8e6292,8308126419fe552a43d93cd2,TTF,transcode,0,0.9500783474204041,0.5446086142959962,1.1612477521406575,0.4689857209988638,
1e6048977269198f2f8e6292,5085213f6f781650c7c05623,benign,transcode,0,0.9754555202148353,1.2330155884759308,1.1612477521406575,1.0618023468316522,
1e6ab5fbded00895344cb76d,b7821e9df40c2330199fe1e2,TTF,transcode,0,0.9007063071419293,-0.5331175578470778,1.4990260804914857,-0.3556426167530618,
1e6ab5fbded00895344cb76d,686a2b9b33651a90ea518e2a,benign,transcode,0,0.9723985185230736,0.4109085105627921,1.4990260804914857,0.27411698562847386,
1e81edde744c1f07f7d1ac44,dfe566307fab64948df82c85,TTF,transcode,0,0.7579864857370401,0.5424132518978764,2.9323452234667076,0.18497591878237957,
1e81edde744c1f07f7d1ac44,72a2053c8694700ef7eb9f02,benign,transcode,0,0.9164240424254043,1.5218659858976242,2.9323452234667076,0.5189927753794378,
1ea0df4703142657862fdbe0,e4bd26ea0c29716134879f36,TTF,transcode,0,0.8745298331772813,-0.020083535321266513,1.1513058836377397,-0.01744413505280568,
1ea0df4703142657862fdbe0,91d7ea8202df6de654b61d9a,benign,transcode,0,0.9728098553684587,0.6431743026969328,1.1513058836377397,0.5586476294768147,
1eead1ef0e4c4c657bc17c3b,ec12c24a15cb452a7c872ce9,TTF,transcode,0,0.8523272158797088,0.4881090491145235,3.106331255767397,0.1571336116224796,
1eead1ef0e4c4c657bc17c3b,98e5c5d76cb7df7eca4d1617,benign,transcode,0,0.9266215432984016,1.563404482930401,3.106331255767397,0.5032961246575659,
1f312bf8e84ff441a3931fe9,d9bd91b82f0b004ad6ebd0b3,TTF,transcode,0,0.8856755280721433,-0.057598690596429074,1.634007949933586,-0.035249945141803116,
1f312bf8e84ff441a3931fe9,1aaba5b20eba10df5fd8d92d,benign,transcode,0,0.953781202043283,0.014319110668348265,1.634007949933586,0.008763182987530913,
1f5e042cc8084da9017dd256,4bf91f4ba7ff46addc4f0596,TTF,transcode,0,0.8392471975191151,1.6339657246188317,1.3431047276031867,1.2165586875229721,
1f5e042cc8084da9017dd256,88c8cca0adbb57246a4cde60,benign,transcode,0,0.9733123269804187,0.837189437278388,1.3431047276031867,0.6233240193952555,
1f85edcee6e59e1b2afa4174,b8873e088af9fc6b66e830ce,TTF,transcode,0,0.8906824133412958,1.1657382049860288,1.5876444480086291,0.7342564680953634,
1f85edcee6e59e1b2afa4174,6beba0c8748cf29b7ddd1ddf,benign,transcode,0,0.9482907838523266,1.4944939448568082,1.5876444480086291,0.9413278563291303,
1fba292226e392ecf197b012,16e9f3170fd6800e527ff1e9,TTF,transcode,0,0.8486796924800917,0.6598140159873775,1.9515054808670558,0.338105130862467,
1fba292226e392ecf197b012,8f87c2db928546124441ebbc,benign,transcode,0,0.9452211989962276,0.7089615965274947,1.9515054808670558,0.36328957488374686,
1fdf70482ae18c1e1b311073,0ca0f8f530f724bf979c7ebd,TTF,transcode,0,0.8904813226191428,0.8772600954901391,1.0257229986676555,0.855260237539414,
1fdf70482ae18c1e1b311073,6b5b685d6ab07e8dc14bdbfa,benign,transcode,0,0.9719321370903622,0.5463495483337193,1.0257229986676555,0.5326482384068508,
1ffc0676704193e7cba738aa,45b5a20f0c07947a10facfd8,TTF,transcode,0,0.9111420143241151,-0.539302651492215,1.1772766777570538,-0.4580933791364098,
1ffc0676704193e7cba738aa,c7b793748d51d1f99a9e3118,benign,transcode,0,0.9797389489359914,0.4403672996822868,1.1772766777570538,0.3740559105623956,
1ffe26a445fd6eb172b987d6,6e88f130f38bbd7ff22d4bd6,TTF,transcode,0,0.9125986527374419,0.45454499643134766,1.097539885962664,0.41414895462560924,
1ffe26a445fd6eb172b987d6,fcd83630441a2b0f1543d8cc,benign,transcode,0,0.9714480302566327,0.8358848184914616,1.097539885962664,0.7615985798623601,
20d10364577285f9b6d8be9f,4b760af0d4d103b239d39786,TTF,transcode,0,0.8134293428049638,-0.08356738812920357,1.3850988762297223,-0.06033315712209393,
20d10364577285f9b6d8be9f,6f6d0d4df511c3d2e93b9b11,benign,transcode,0,0.9710277736690147,-0.024236815229044348,1.3850988762297223,-0.017498256366374098,
20df6d163ce76d8bff75b6a9,33ef51350036b350e7844178,TTF,transcode,0,0.8336453950379316,0.09080256959371125,1.8703635608540679,0.04854808524619026,
20df6d163ce76d8bff75b6a9,4db0df5524d823e435b6959a,benign,transcode,0,0.960439026946973,-0.10879837474338831,1.8703635608540679,-0.05816963986066297,
20e646410bd1dabbd8f79ec4,65fb5d47dc82131e4fc0e300,TTF,transcode,0,0.6684023871549848,-1.3735745570350415,4.140493727568305,-0.33174173115865,
20e646410bd1dabbd8f79ec4,96e8f13019d968b9b788adc5,benign,transcode,0,0.7067672142365404,-0.16694759923433017,4.140493727568305,-0.0403206985009437,
2111160c90e31b90209e0de5,ddb552f16c0492c6768af877,TTF,transcode,0,0.8633063376364114,0.8737215503994056,1.9544573380822208,0.4470404819665854,
2111160c90e31b90209e0de5,5039257390c950e74d044c5a,benign,transcode,0,0.9402316949472559,1.2276581791830339,1.9544573380822208,0.6281325026964535,
21149eac5159f3b683b7506b,436f28f8aee989f87c08c874,TTF,transcode,0,0.9163485572805536,-0.20396727358642106,1.290791358616772,-0.15801722890754002,
21149eac5159f3b683b7506b,09bb9b7540b24af261a958be,benign,transcode,0,0.974547939087541,0.41505096990459395,1.290791358616772,0.3215476824615309,
21775eb97c93fe2a96c10361,430ed1344ff82083b0dc1f9b,TTF,transcode,0,0.9180700619927676,0.03378079437150771,1.3294263122173153,0.025410053991759503,
21775eb97c93fe2a96c10361,792c0dce97d615ae63370019,benign,transcode,0,0.9763467033095785,0.46589652852902563,1.3294263122173153,0.3504493060258218,
21ba1611305a559c2e372132,b900078674aaa16e77d5b0bb,TTF,transcode,0,0.8795439014281494,0.8908257854033169,1.4431345615394575,0.6172853240054291,
21ba1611305a559c2e372132,4083bfc63e7e746cab4956d0,benign,transcode,0,0.9714829436713553,0.25682714887527575,1.4431345615394575,0.17796479671397136,
21d534efef130f48a28cbc94,0f60b65f327c31add24a0ce3,TTF,transcode,0,0.8981392148045154,0.659098794336964,1.8094596155902354,0.3642517294435276,
21d534efef130f48a28cbc94,92727525902a92fd95a35bfb,benign,transcode,0,0.9665992844960807,0.355774991780609,1.8094596155902354,0.19661947065038932,
21d65b6c081f8cfd8b147e8c,8505ecebe7d409d21759ac78,TTF,transcode,0,0.8873398427648007,0.16476344726271522,1.3248942184159378,0.12435969979528533,
21d65b6c081f8cfd8b147e8c,7a25571c363fc140f9a6be59,benign,transcode,0,0.971104235378206,0.8824626504560314,1.3248942184159378,0.6660627227365489,
21fae1dad3953450ffd941a8,41e29df3e747bafdbba70c1c,TTF,transcode,0,0.8659830342022211,1.341150943231489,1.1022533884771617,1.216735604763602,
21fae1dad3953450ffd941a8,6267fe378dd01711508fcb8c,benign,transcode,0,0.9658239217554013,0.6390910667686305,1.1022533884771617,0.5798041298394904,
222f25a6c3c9ddc0e04be3be,1cbf0daa1dcb6fa93b87c6b2,TTF,transcode,0,0.897335934495395,1.0879906099572056,1.2747206708915635,0.8535129576240768,
222f25a6c3c9ddc0e04be3be,62b345dc8a7c9f75fc8feb6a,benign,transcode,0,0.9673404836804403,0.8882894663301237,1.2747206708915635,0.6968502877644852,
2239bab4259cd86b0bf9a62a,1bab2521862a8ae1a1302745,TTF,transcode,0,0.9299130050691019,0.07723635045976447,1.0776883698326347,0.07166853853285927,
2239bab4259cd86b0bf9a62a,4f813f135cf183fa1f38cf15,benign,transcode,0,0.9751305074920262,0.31014017883991957,1.0776883698326347,0.28778280208042367,
225ade6f1040e748515107fa,4e844a538bdb5ea477f199b5,TTF,transcode,0,0.8531746277678404,0.7597126141807472,2.5186544954394714,0.3016343113183484,
225ade6f1040e748515107fa,6e7a9301d5d0a8d0ab92de83,benign,transcode,0,0.9428846415129396,0.6397843558571178,2.5186544954394714,0.2540183089882219,
22b612bdb7c6361b36d5ec60,f33108602a290be9578470de,TTF,transcode,0,0.8828035053201111,0.3343702592771467,1.41017227566247,0.23711305706961686,
22b612bdb7c6361b36d5ec60,a73635f96e801897a1f90c75,benign,transcode,0,0.9712454949053976,0.669008529095638,1.41017227566247,0.4744161693161579,
22bb212a7bcfa963f6490722,6986816ac01adca997256e2c,TTF,transcode,0,0.8686853218675371,-0.6901330862426771,1.7800263368298193,-0.3877094804517254,
22bb212a7bcfa963f6490722,ae28a06c31eaa000b767ebf8,benign,transcode,0,0.9501851769993246,0.6516113776730108,1.7800263368298193,0.3660683913438684,
22d020cb0352f6735d7777e1,a6ef15dc0ca37fdc437ddd87,TTF,transcode,0,0.7693824195087279,0.4499871900610207,1.7791271767248558,0.25292581438129075,
22d020cb0352f6735d7777e1,11a0ff21208d542feae91076,benign,transcode,0,0.9508664720143206,1.086839529135964,1.7791271767248558,0.6108835519767034,
22dd9134920aea7b67f393ea,f606e8ddb2f16071bb2e4cee,TTF,transcode,0,0.9340945292934311,1.9373710295626503,1.5592008977340683,1.242540991592657,
22dd9134920aea7b67f393ea,98e9f41aa12f1a67cc5c19d5,benign,transcode,0,0.970012403323472,1.2277726269573488,1.5592008977340683,0.7874370959775789,
22f2a36ebbd7c36d0db5f028,11e658f1b0fa5d442d3f6bc8,TTF,transcode,0,0.7355573094502088,1.5025822063373564,2.2556082555830708,0.6661538867035852,
22f2a36ebbd7c36d0db5f028,df808072e05fe08c7f609723,benign,transcode,0,0.9458885692463529,1.7638355014786697,2.2556082555830708,0.7819777645842679,
2319c7780b403e869080b140,2331aed76135f34db80cdbb0,TTF,transcode,0,0.8534615333105919,0.493043597101214,1.773716258431815,0.2779720796702431,
2319c7780b403e869080b140,4083a18ca5d51994846a0ec1,benign,transcode,0,0.9535231539303072,-0.11797982015816251,1.773716258431815,-0.0665156107113047,
237a970458e7a7768e0f1a11,f2ae399e758d368eccca64ad,TTF,transcode,0,0.74492794172622,0.2547667141191698,4.058552916170311,0.06277279596481647,
237a970458e7a7768e0f1a11,ac75bca84cbb434b7669b2a5,benign,transcode,0,0.8282358793250375,1.1459755261791318,4.058552916170311,0.28236062208608215,
23f297eaa826431d4b058fe4,510cb643a12b220942b12788,TTF,transcode,0,0.882295312846404,0.6236800671715111,2.199759520893615,0.2835219310327847,
23f297eaa826431d4b058fe4,f202bf52f7f27c5e34c71e7b,benign,transcode,0,0.9294947535375778,1.182297574518137,2.199759520893615,0.5374667381995686,
23fbd500fbc7c6f21b56e82c,8a6c9aa20f9d80563e34c99d,TTF,transcode,0,0.853816310534441,-0.3219778521646038,1.6089370816184163,-0.20011836127285287,
23fbd500fbc7c6f21b56e82c,9b8b8c14f9b3a9e3df0f5a47,benign,transcode,0,0.9490414576236127,0.22070049998008198,1.6089370816184163,0.1371716162810302,
2413413ef0b1ba5e847ae143,ca5653b8b0ab2e90b6c63069,TTF,transcode,0,0.85889248467272,-0.05731463718930446,1.2191387876580297,-0.04701239741490475,
2413413ef0b1ba5e847ae143,57f867326a1e5bb3c18f6aed,benign,transcode,0,0.9549524065790298,0.49116482317963095,1.2191387876580297,0.40287851403953806,
248c2dae57d7814e11dede69,cb7e9e02f80c450c7df29351,TTF,transcode,0,0.9094983272083105,-0.8228314887781373,1.5639350775882022,-0.5261289298831087,
248c2dae57d7814e11dede69,dfd133124e3d544343ca4869,benign,transcode,0,0.9588206108418452,0.12127687006705247,1.5639350775882022,0.07754597476902793,
24d5ed1f6050c4e707828be9,9b4988c06b39577a50a34993,TTF,transcode,0,0.8813945203378678,1.6631611387535405,1.335432367000124,1.2454102355551084,
24d5ed1f6050c4e707828be9,d7c9d21eaefbeed3a88577f3,benign,transcode,0,0.9728274335651909,0.11213895672204417,1.335432367000124,0.08397202246486643,
24d6d48574a940063cc98b67,d45cf47f4c476dfc03082655,TTF,transcode,0,0.8545320514205348,-0.14938974104549776,1.907317781394834,-0.0783245154544976,
24d6d48574a940063cc98b67,430782edbaf1db447a932705,benign,transcode,0,0.9246594260597077,0.4934605892531786,1.907317781394834,0.25871965021597376,
24e45b0bc0b4e2003a770abf,2fd42b88c4add3651d5889c9,TTF,transcode,0,0.9024078419626047,0.6706404559387839,1.4892633746693786,0.4503168931336059,
24e45b0bc0b4e2003a770abf,b287ebb626d7932d67e107f3,benign,transcode,0,0.9554738229419397,0.45632216355851124,1.4892633746693786,0.30640796740188164,
254661117c8513a3f029be2a,8eb2ae9c21e5ef0673459450,TTF,transcode,0,0.8948450012100597,0.24217820424705244,1.3859698853794697,0.1747355457010854,
254661117c8513a3f029be2a,2989f15d83a428c1c56f0bd1,benign,transcode,0,0.9651377625914178,0.12056200381290504,1.3859698853794697,0.08698746277585673,
256f9d86b99f3adcf4515a3d,049aec73de7be5a0aec3130b,TTF,transcode,0,0.9232003314044337,1.236612680001622,1.0394424559716966,1.1896884458559138,
256f9d86b99f3adcf4515a3d,6048e5870d9db2e865385a3d,benign,transcode,0,0.9704488570201275,0.38298632471473554,1.0394424559716966,0.36845360944652816,
25a63ce49d9285ad356bb5db,2e5ab2c4518999bb17fd0508,TTF,transcode,0,0.9057152957951874,0.8635123343944537,1.4732130513746973,0.5861421968728051,
25a63ce49d9285ad356bb5db,ebedd96cada520de5e410c9f,benign,transcode,0,0.9704099049082233,0.47431851081401777,1.4732130513746973,0.3219619255826016,
26457084dece6f2c05b68a8d,aa5df66be30bb203c9a029d2,TTF,transcode,0,0.8564375080092115,0.5487026275326912,1.9393000912314067,0.28293848384459097,
26457084dece6f2c05b68a8d,c618ddec355ac2f7ebe5af4e,benign,transcode,0,0.9412839883975435,0.6237422762458092,1.9393000912314067,0.3216326751419625,
2687ef0ded100fea23c0cca7,648ffb3753cfae4c28c6280d,TTF,transcode,0,0.8739106172025907,1.8522700814120707,1.793479997911441,1.0327798935974153,
2687ef0ded100fea23c0cca7,47c75c200881b2cbb10667d0,benign,transcode,0,0.9530561333534043,0.8688498359637292,1.793479997911441,0.48444913630234504,
26f1ee0eebef19b197065833,015a7f78e961340d7545363f,TTF,transcode,0,0.9180843226939296,0.7035725421240799,1.3136700814855924,0.5355778075789239,
26f1ee0eebef19b197065833,32be7bd9fca9706d3b2380a7,benign,transcode,0,0.9713071716440203,0.7111557143756055,1.3136700814855924,0.5413503164899512,
27c0b3c0b0e7ef692340f052,36754c085a17eb14ebaba47f,TTF,transcode,0,0.9073528436888464,1.093235154685346,1.233589882709512,0.8862225363620164,
27c0b3c0b0e7ef692340f052,415aa176af33d9dcb8a8d1a1,benign,transcode,0,0.9687147847311296,0.6286224069589302,1.233589882709512,0.5095878425803849,
27e80b7237415500dd3ec8f5,aa64d92d538ef60d39133df1,TTF,transcode,0,0.9194939827319519,0.8718903113890913,1.605531027359308,0.543054164965675,
27e80b7237415500dd3ec8f5,d6894a66dffb22d4bb2c1e45,benign,transcode,0,0.964162102048298,0.6976033425947094,1.605531027359308,0.4345000692649897,
2951512d909402f8d5d4a192,7aa61888bde276835c7b43bd,TTF,transcode,0,0.8711058906714279,-0.2589032169396602,1.892950816454436,-0.13677228942725256,
2951512d909402f8d5d4a192,69c3d3899a55efec33fcc48a,benign,transcode,0,0.9393395370956088,0.7537389808736297,1.892950816454436,0.3981820205373373,
2998d85ec32151a8bad75c29,2e112fda80d285f852e8a238,TTF,transcode,0,0.8490422563178968,1.4480880897677855,1.8447380087756713,0.7849830614857135,
2998d85ec32151a8bad75c29,cca88216881f5a2139e3d6d5,benign,transcode,0,0.963978611087133,0.608858333302522,1.8447380087756713,0.33005138421071156,
29ce025506972ba2d7bf50d7,9ac5c801e0f59c2df1492e6e,TTF,transcode,0,0.7962450282668461,1.0707424446566391,1.232531339957869,0.8687344572457198,
29ce025506972ba2d7bf50d7,4284ba771ad91affe22115af,benign,transcode,0,0.949626719265345,0.6243032912486649,1.232531339957869,0.506521230746153,
2a9a14eafa00bd1be6c9ea2a,3a14084c14f58bb8140575af,TTF,transcode,0,0.8489543803353891,0.9510664766660692,1.7168067948004606,0.5539740869773345,
2a9a14eafa00bd1be6c9ea2a,3957ad63f048d23375241585,benign,transcode,0,0.9465755496537271,0.8874752819097839,1.7168067948004606,0.5169336960906731,
2ab11c57996c0499a1b7d273,5a53b94b63af697a953363ec,TTF,transcode,0,0.8477530099527917,1.412775165622327,1.7440796884826857,0.810040490094471,
2ab11c57996c0499a1b7d273,476d025d82b6daf520e672b0,benign,transcode,0,0.9370251307713012,1.8391259276034373,1.7440796884826857,1.0544965002163633,

